Polynomial, trigonometric, and tropical activations

Which functions can be used as activations in deep neural networks? This article explores families of functions based on orthonormal bases, including the Hermite polynomial basis and the Fourier trigonometric basis, as well as a basis resulting from the tropicalization of a polynomial basis. Our study shows that, through simple variance-preserving initialization and without additional clamping mechanisms, these activations can successfully be used to train deep models, such as GPT-2 for next-token prediction on OpenWebText and ConvNeXt for image classification on ImageNet. Our work addresses the issue of exploding and vanishing activations and gradients, particularly prevalent with polynomial activations, and opens the door for improving the efficiency of large-scale learning tasks. Furthermore, our approach provides insight into the structure of neural networks, revealing that networks with polynomial activations can be interpreted as multivariate polynomial mappings. Finally, using Hermite interpolation, we show that our activations can closely approximate classical ones in pre-trained models by matching both the function and its derivative, making them especially useful for fine-tuning tasks. These activations are available in the torchortho library via: https://github.com/K-H-Ismail/torchortho.

==> figs/fourier_6.txt <==
x GELU Fourier Fourier_deriv GELU_deriv
-1.200000000000000000e+01 0.000000000000000000e+00 1.145267486572265625e-02 2.213886380195617676e-02 0.000000000000000000e+00
-1.197597599029541016e+01 0.000000000000000000e+00 1.193070411682128906e-02 1.775515079498291016e-02 0.000000000000000000e+00
-1.195195198059082031e+01 0.000000000000000000e+00 1.230716705322265625e-02 1.357571780681610107e-02 0.000000000000000000e+00
-1.192792797088623047e+01 0.000000000000000000e+00 1.258492469787597656e-02 9.600237011909484863e-03 0.000000000000000000e+00
-1.190390396118164062e+01 0.000000000000000000e+00 1.276922225952148438e-02 5.827471613883972168e-03 0.000000000000000000e+00
-1.187987995147705078e+01 0.000000000000000000e+00 1.286697387695312500e-02 2.255931496620178223e-03 0.000000000000000000e+00
-1.185585594177246094e+01 0.000000000000000000e+00 1.287984848022460938e-02 -1.115724444389343262e-03 0.000000000000000000e+00
-1.183183193206787109e+01 0.000000000000000000e+00 1.281476020812988281e-02 -4.289761185646057129e-03 0.000000000000000000e+00
-1.180780792236328125e+01 0.000000000000000000e+00 1.267528533935546875e-02 -7.267653942108154297e-03 0.000000000000000000e+00
-1.178378391265869141e+01 0.000000000000000000e+00 1.246643066406250000e-02 -1.005198061466217041e-02 0.000000000000000000e+00
-1.175975990295410156e+01 0.000000000000000000e+00 1.219367980957031250e-02 -1.264519989490509033e-02 0.000000000000000000e+00
-1.173573589324951172e+01 0.000000000000000000e+00 1.186060905456542969e-02 -1.504985988140106201e-02 0.000000000000000000e+00
-1.171171188354492188e+01 0.000000000000000000e+00 1.147270202636718750e-02 -1.726882159709930420e-02 0.000000000000000000e+00
-1.168768787384033203e+01 0.000000000000000000e+00 1.103234291076660156e-02 -1.930512487888336182e-02 0.000000000000000000e+00
-1.166366386413574219e+01 0.000000000000000000e+00 1.054573059082031250e-02 -2.116174995899200439e-02 0.000000000000000000e+00
-1.163963985443115234e+01 0.000000000000000000e+00 1.001715660095214844e-02 -2.284252643585205078e-02 0.000000000000000000e+00
-1.161561584472656250e+01 0.000000000000000000e+00 9.449720382690429688e-03 -2.435033023357391357e-02 0.000000000000000000e+00
-1.159159183502197266e+01 0.000000000000000000e+00 8.848667144775390625e-03 -2.568975090980529785e-02 0.000000000000000000e+00
-1.156756782531738281e+01 0.000000000000000000e+00 8.217096328735351562e-03 -2.686384320259094238e-02 0.000000000000000000e+00
-1.154354381561279297e+01 0.000000000000000000e+00 7.559061050415039062e-03 -2.787676453590393066e-02 0.000000000000000000e+00
-1.151951980590820312e+01 0.000000000000000000e+00 6.878852844238281250e-03 -2.873308956623077393e-02 0.000000000000000000e+00
-1.149549579620361328e+01 0.000000000000000000e+00 6.179571151733398438e-03 -2.943666279315948486e-02 0.000000000000000000e+00
-1.147147178649902344e+01 0.000000000000000000e+00 5.465269088745117188e-03 -2.999204397201538086e-02 0.000000000000000000e+00
-1.144744777679443359e+01 0.000000000000000000e+00 4.739999771118164062e-03 -3.040388226509094238e-02 0.000000000000000000e+00
-1.142342376708984375e+01 0.000000000000000000e+00 4.005908966064453125e-03 -3.067652881145477295e-02 0.000000000000000000e+00
-1.139939975738525391e+01 0.000000000000000000e+00 3.267049789428710938e-03 -3.081478178501129150e-02 0.000000000000000000e+00
-1.137537574768066406e+01 0.000000000000000000e+00 2.526044845581054688e-03 -3.082334995269775391e-02 0.000000000000000000e+00
-1.135135173797607422e+01 0.000000000000000000e+00 1.786470413208007812e-03 -3.070726990699768066e-02 0.000000000000000000e+00
-1.132732772827148438e+01 0.000000000000000000e+00 1.051902770996093750e-03 -3.047148883342742920e-02 0.000000000000000000e+00
-1.130330371856689453e+01 0.000000000000000000e+00 3.235340118408203125e-04 -3.012089431285858154e-02 0.000000000000000000e+00
-1.127927970886230469e+01 0.000000000000000000e+00 -3.943443298339843750e-04 -2.966070175170898438e-02 0.000000000000000000e+00
-1.125525569915771484e+01 0.000000000000000000e+00 -1.100778579711914062e-03 -2.909603714942932129e-02 0.000000000000000000e+00
-1.123123168945312500e+01 0.000000000000000000e+00 -1.791954040527343750e-03 -2.843183279037475586e-02 0.000000000000000000e+00
-1.120720672607421875e+01 0.000000000000000000e+00 -2.465963363647460938e-03 -2.767372876405715942e-02 0.000000000000000000e+00
-1.118318271636962891e+01 0.000000000000000000e+00 -3.120422363281250000e-03 -2.682698518037796021e-02 0.000000000000000000e+00
-1.115915870666503906e+01 0.000000000000000000e+00 -3.753900527954101562e-03 -2.589619159698486328e-02 0.000000000000000000e+00
-1.113513469696044922e+01 0.000000000000000000e+00 -4.364252090454101562e-03 -2.488746494054794312e-02 0.000000000000000000e+00
-1.111111068725585938e+01 0.000000000000000000e+00 -4.949331283569335938e-03 -2.380518615245819092e-02 0.000000000000000000e+00
-1.108708667755126953e+01 0.000000000000000000e+00 -5.507469177246093750e-03 -2.265524119138717651e-02 0.000000000000000000e+00
-1.106306266784667969e+01 0.000000000000000000e+00 -6.037235260009765625e-03 -2.144278585910797119e-02 0.000000000000000000e+00
-1.103903865814208984e+01 0.000000000000000000e+00 -6.537199020385742188e-03 -2.017273008823394775e-02 0.000000000000000000e+00
-1.101501464843750000e+01 0.000000000000000000e+00 -7.005929946899414062e-03 -1.885086297988891602e-02 0.000000000000000000e+00
-1.099099063873291016e+01 0.000000000000000000e+00 -7.442712783813476562e-03 -1.748158037662506104e-02 0.000000000000000000e+00
-1.096696662902832031e+01 0.000000000000000000e+00 -7.846117019653320312e-03 -1.607035100460052490e-02 0.000000000000000000e+00
-1.094294261932373047e+01 0.000000000000000000e+00 -8.214235305786132812e-03 -1.462262868881225586e-02 0.000000000000000000e+00
-1.091891860961914062e+01 0.000000000000000000e+00 -8.548259735107421875e-03 -1.314269006252288818e-02 0.000000000000000000e+00
-1.089489459991455078e+01 0.000000000000000000e+00 -8.846044540405273438e-03 -1.163613796234130859e-02 0.000000000000000000e+00
-1.087087059020996094e+01 0.000000000000000000e+00 -9.107112884521484375e-03 -1.010710000991821289e-02 0.000000000000000000e+00
-1.084684658050537109e+01 0.000000000000000000e+00 -9.331464767456054688e-03 -8.561037480831146240e-03 0.000000000000000000e+00
-1.082282257080078125e+01 0.000000000000000000e+00 -9.518384933471679688e-03 -7.002428174018859863e-03 0.000000000000000000e+00
-1.079879856109619141e+01 0.000000000000000000e+00 -9.667873382568359375e-03 -5.435548722743988037e-03 0.000000000000000000e+00
-1.077477455139160156e+01 0.000000000000000000e+00 -9.779453277587890625e-03 -3.865599632263183594e-03 0.000000000000000000e+00
-1.075075054168701172e+01 0.000000000000000000e+00 -9.853363037109375000e-03 -2.296239137649536133e-03 0.000000000000000000e+00
-1.072672653198242188e+01 0.000000000000000000e+00 -9.889841079711914062e-03 -7.321834564208984375e-04 0.000000000000000000e+00
-1.070270252227783203e+01 0.000000000000000000e+00 -9.888410568237304688e-03 8.222460746765136719e-04 0.000000000000000000e+00
-1.067867851257324219e+01 0.000000000000000000e+00 -9.850502014160156250e-03 2.363473176956176758e-03 0.000000000000000000e+00
-1.065465450286865234e+01 0.000000000000000000e+00 -9.775161743164062500e-03 3.886952996253967285e-03 0.000000000000000000e+00
-1.063063049316406250e+01 0.000000000000000000e+00 -9.664058685302734375e-03 5.389586091041564941e-03 0.000000000000000000e+00
-1.060660648345947266e+01 0.000000000000000000e+00 -9.516239166259765625e-03 6.867047399282455444e-03 0.000000000000000000e+00
-1.058258247375488281e+01 0.000000000000000000e+00 -9.334087371826171875e-03 8.315820246934890747e-03 0.000000000000000000e+00
-1.055855846405029297e+01 0.000000000000000000e+00 -9.117126464843750000e-03 9.733047336339950562e-03 0.000000000000000000e+00
-1.053453445434570312e+01 0.000000000000000000e+00 -8.866310119628906250e-03 1.111484691500663757e-02 0.000000000000000000e+00
-1.051051044464111328e+01 0.000000000000000000e+00 -8.583068847656250000e-03 1.245863735675811768e-02 0.000000000000000000e+00
-1.048648643493652344e+01 0.000000000000000000e+00 -8.268356323242187500e-03 1.376110687851905823e-02 0.000000000000000000e+00
-1.046246242523193359e+01 0.000000000000000000e+00 -7.922172546386718750e-03 1.501929014921188354e-02 0.000000000000000000e+00
-1.043843841552734375e+01 0.000000000000000000e+00 -7.546901702880859375e-03 1.623103395104408264e-02 0.000000000000000000e+00
-1.041441440582275391e+01 0.000000000000000000e+00 -7.142782211303710938e-03 1.739326491951942444e-02 0.000000000000000000e+00
-1.039039039611816406e+01 0.000000000000000000e+00 -6.711483001708984375e-03 1.850431039929389954e-02 0.000000000000000000e+00
-1.036636638641357422e+01 0.000000000000000000e+00 -6.254434585571289062e-03 1.956131309270858765e-02 0.000000000000000000e+00
-1.034234237670898438e+01 0.000000000000000000e+00 -5.772113800048828125e-03 2.056240476667881012e-02 0.000000000000000000e+00
-1.031831836700439453e+01 0.000000000000000000e+00 -5.267143249511718750e-03 2.150608785450458527e-02 0.000000000000000000e+00
-1.029429435729980469e+01 0.000000000000000000e+00 -4.739522933959960938e-03 2.239043079316616058e-02 0.000000000000000000e+00
-1.027027034759521484e+01 0.000000000000000000e+00 -4.191398620605468750e-03 2.321361936628818512e-02 0.000000000000000000e+00
-1.024624633789062500e+01 0.000000000000000000e+00 -3.624916076660156250e-03 2.397471293807029724e-02 0.000000000000000000e+00
-1.022222232818603516e+01 0.000000000000000000e+00 -3.039836883544921875e-03 2.467215433716773987e-02 0.000000000000000000e+00
-1.019819831848144531e+01 0.000000000000000000e+00 -2.439975738525390625e-03 2.530535310506820679e-02 0.000000000000000000e+00
-1.017417430877685547e+01 0.000000000000000000e+00 -1.825094223022460938e-03 2.587305381894111633e-02 0.000000000000000000e+00
-1.015015029907226562e+01 0.000000000000000000e+00 -1.196861267089843750e-03 2.637445554137229919e-02 0.000000000000000000e+00
-1.012612628936767578e+01 0.000000000000000000e+00 -5.581378936767578125e-04 2.680931985378265381e-02 0.000000000000000000e+00
-1.010210227966308594e+01 0.000000000000000000e+00 9.059906005859375000e-05 2.717695012688636780e-02 0.000000000000000000e+00
-1.007807826995849609e+01 0.000000000000000000e+00 7.467269897460937500e-04 2.747742086648941040e-02 0.000000000000000000e+00
-1.005405426025390625e+01 0.000000000000000000e+00 1.410007476806640625e-03 2.771053463220596313e-02 0.000000000000000000e+00
-1.003003025054931641e+01 0.000000000000000000e+00 2.078056335449218750e-03 2.787601202726364136e-02 0.000000000000000000e+00
-1.000600624084472656e+01 0.000000000000000000e+00 2.749204635620117188e-03 2.797448076307773590e-02 0.000000000000000000e+00
-9.981982231140136719e+00 0.000000000000000000e+00 3.421545028686523438e-03 2.800602093338966370e-02 0.000000000000000000e+00
-9.957958221435546875e+00 0.000000000000000000e+00 4.094362258911132812e-03 2.797147072851657867e-02 0.000000000000000000e+00
-9.933934211730957031e+00 0.000000000000000000e+00 4.764795303344726562e-03 2.787139266729354858e-02 0.000000000000000000e+00
-9.909910202026367188e+00 0.000000000000000000e+00 5.432605743408203125e-03 2.770607732236385345e-02 0.000000000000000000e+00
-9.885886192321777344e+00 0.000000000000000000e+00 6.095647811889648438e-03 2.747721783816814423e-02 0.000000000000000000e+00
-9.861862182617187500e+00 0.000000000000000000e+00 6.752252578735351562e-03 2.718521468341350555e-02 0.000000000000000000e+00
-9.837838172912597656e+00 0.000000000000000000e+00 7.400751113891601562e-03 2.683189325034618378e-02 0.000000000000000000e+00
-9.813814163208007812e+00 0.000000000000000000e+00 8.041143417358398438e-03 2.641809917986392975e-02 0.000000000000000000e+00
-9.789790153503417969e+00 0.000000000000000000e+00 8.670330047607421875e-03 2.594515308737754822e-02 0.000000000000000000e+00
-9.765766143798828125e+00 0.000000000000000000e+00 9.287357330322265625e-03 2.541507594287395477e-02 0.000000000000000000e+00
-9.741742134094238281e+00 0.000000000000000000e+00 9.891033172607421875e-03 2.482888102531433105e-02 0.000000000000000000e+00
-9.717718124389648438e+00 0.000000000000000000e+00 1.048016548156738281e-02 2.418913319706916809e-02 0.000000000000000000e+00
-9.693693161010742188e+00 0.000000000000000000e+00 1.105260848999023438e-02 2.349708229303359985e-02 0.000000000000000000e+00
-9.669669151306152344e+00 0.000000000000000000e+00 1.160883903503417969e-02 2.275488898158073425e-02 0.000000000000000000e+00
-9.645645141601562500e+00 0.000000000000000000e+00 1.214623451232910156e-02 2.196437120437622070e-02 0.000000000000000000e+00
-9.621621131896972656e+00 0.000000000000000000e+00 1.266336441040039062e-02 2.112808823585510254e-02 0.000000000000000000e+00
-9.597597122192382812e+00 0.000000000000000000e+00 1.316070556640625000e-02 2.024781703948974609e-02 0.000000000000000000e+00
-9.573573112487792969e+00 0.000000000000000000e+00 1.363587379455566406e-02 1.932645216584205627e-02 0.000000000000000000e+00
-9.549549102783203125e+00 0.000000000000000000e+00 1.408863067626953125e-02 1.836574077606201172e-02 0.000000000000000000e+00
-9.525525093078613281e+00 0.000000000000000000e+00 1.451826095581054688e-02 1.736807823181152344e-02 0.000000000000000000e+00
-9.501501083374023438e+00 0.000000000000000000e+00 1.492261886596679688e-02 1.633629202842712402e-02 0.000000000000000000e+00
-9.477477073669433594e+00 0.000000000000000000e+00 1.530289649963378906e-02 1.527261361479759216e-02 0.000000000000000000e+00
-9.453453063964843750e+00 0.000000000000000000e+00 1.565670967102050781e-02 1.417994499206542969e-02 0.000000000000000000e+00
-9.429429054260253906e+00 0.000000000000000000e+00 1.598358154296875000e-02 1.306093856692314148e-02 0.000000000000000000e+00
-9.405405044555664062e+00 0.000000000000000000e+00 1.628375053405761719e-02 1.191743835806846619e-02 0.000000000000000000e+00
-9.381381034851074219e+00 0.000000000000000000e+00 1.655673980712890625e-02 1.075321435928344727e-02 0.000000000000000000e+00
-9.357357025146484375e+00 0.000000000000000000e+00 1.680016517639160156e-02 9.570114314556121826e-03 0.000000000000000000e+00
-9.333333015441894531e+00 0.000000000000000000e+00 1.701569557189941406e-02 8.371368050575256348e-03 0.000000000000000000e+00
-9.309309005737304688e+00 0.000000000000000000e+00 1.720237731933593750e-02 7.159687578678131104e-03 0.000000000000000000e+00
-9.285284996032714844e+00 0.000000000000000000e+00 1.735997200012207031e-02 5.937196314334869385e-03 0.000000000000000000e+00
-9.261260986328125000e+00 0.000000000000000000e+00 1.748776435852050781e-02 4.707410931587219238e-03 0.000000000000000000e+00
-9.237236976623535156e+00 0.000000000000000000e+00 1.758623123168945312e-02 3.472261130809783936e-03 0.000000000000000000e+00
-9.213212966918945312e+00 0.000000000000000000e+00 1.765465736389160156e-02 2.235405147075653076e-03 0.000000000000000000e+00
-9.189188957214355469e+00 0.000000000000000000e+00 1.769351959228515625e-02 9.989812970161437988e-04 0.000000000000000000e+00
-9.165164947509765625e+00 0.000000000000000000e+00 1.770257949829101562e-02 -2.346560359001159668e-04 0.000000000000000000e+00
-9.141140937805175781e+00 0.000000000000000000e+00 1.768231391906738281e-02 -1.462101936340332031e-03 0.000000000000000000e+00
-9.117116928100585938e+00 0.000000000000000000e+00 1.763248443603515625e-02 -2.681553363800048828e-03 0.000000000000000000e+00
-9.093092918395996094e+00 0.000000000000000000e+00 1.755404472351074219e-02 -3.889583051204681396e-03 0.000000000000000000e+00
-9.069068908691406250e+00 0.000000000000000000e+00 1.744580268859863281e-02 -5.084335803985595703e-03 0.000000000000000000e+00
-9.045044898986816406e+00 0.000000000000000000e+00 1.730942726135253906e-02 -6.263069808483123779e-03 0.000000000000000000e+00
-9.021020889282226562e+00 0.000000000000000000e+00 1.714468002319335938e-02 -7.423341274261474609e-03 0.000000000000000000e+00
-8.996996879577636719e+00 0.000000000000000000e+00 1.695251464843750000e-02 -8.562780916690826416e-03 0.000000000000000000e+00
-8.972972869873046875e+00 0.000000000000000000e+00 1.673388481140136719e-02 -9.679354727268218994e-03 0.000000000000000000e+00
-8.948948860168457031e+00 0.000000000000000000e+00 1.648807525634765625e-02 -1.077034324407577515e-02 0.000000000000000000e+00
-8.924924850463867188e+00 0.000000000000000000e+00 1.621651649475097656e-02 -1.183404028415679932e-02 0.000000000000000000e+00
-8.900900840759277344e+00 0.000000000000000000e+00 1.591968536376953125e-02 -1.286802440881729126e-02 0.000000000000000000e+00
-8.876876831054687500e+00 0.000000000000000000e+00 1.559805870056152344e-02 -1.387023925781250000e-02 0.000000000000000000e+00
-8.852852821350097656e+00 0.000000000000000000e+00 1.525354385375976562e-02 -1.483924686908721924e-02 0.000000000000000000e+00
-8.828828811645507812e+00 0.000000000000000000e+00 1.488542556762695312e-02 -1.577261090278625488e-02 0.000000000000000000e+00
-8.804804801940917969e+00 0.000000000000000000e+00 1.449584960937500000e-02 -1.666902005672454834e-02 0.000000000000000000e+00
-8.780780792236328125e+00 0.000000000000000000e+00 1.408481597900390625e-02 -1.752637326717376709e-02 0.000000000000000000e+00
-8.756756782531738281e+00 0.000000000000000000e+00 1.365423202514648438e-02 -1.834337413311004639e-02 0.000000000000000000e+00
-8.732732772827148438e+00 0.000000000000000000e+00 1.320409774780273438e-02 -1.911883056163787842e-02 0.000000000000000000e+00
-8.708708763122558594e+00 0.000000000000000000e+00 1.273560523986816406e-02 -1.985070109367370605e-02 0.000000000000000000e+00
-8.684684753417968750e+00 0.000000000000000000e+00 1.225066184997558594e-02 -2.053830027580261230e-02 0.000000000000000000e+00
-8.660660743713378906e+00 0.000000000000000000e+00 1.174926757812500000e-02 -2.118003368377685547e-02 0.000000000000000000e+00
-8.636636734008789062e+00 0.000000000000000000e+00 1.123332977294921875e-02 -2.177505195140838623e-02 0.000000000000000000e+00
-8.612612724304199219e+00 0.000000000000000000e+00 1.070356369018554688e-02 -2.232262492179870605e-02 0.000000000000000000e+00
-8.588588714599609375e+00 0.000000000000000000e+00 1.016068458557128906e-02 -2.282147109508514404e-02 0.000000000000000000e+00
-8.564564704895019531e+00 0.000000000000000000e+00 9.607553482055664062e-03 -2.327126264572143555e-02 0.000000000000000000e+00
-8.540540695190429688e+00 0.000000000000000000e+00 9.043455123901367188e-03 -2.367094159126281738e-02 0.000000000000000000e+00
-8.516516685485839844e+00 0.000000000000000000e+00 8.470535278320312500e-03 -2.402032911777496338e-02 0.000000000000000000e+00
-8.492492675781250000e+00 0.000000000000000000e+00 7.889509201049804688e-03 -2.431915700435638428e-02 0.000000000000000000e+00
-8.468468666076660156e+00 0.000000000000000000e+00 7.302522659301757812e-03 -2.456669509410858154e-02 0.000000000000000000e+00
-8.444444656372070312e+00 0.000000000000000000e+00 6.709814071655273438e-03 -2.476325631141662598e-02 0.000000000000000000e+00
-8.420420646667480469e+00 0.000000000000000000e+00 6.112813949584960938e-03 -2.490825951099395752e-02 0.000000000000000000e+00
-8.396396636962890625e+00 0.000000000000000000e+00 5.513429641723632812e-03 -2.500215172767639160e-02 0.000000000000000000e+00
-8.372372627258300781e+00 0.000000000000000000e+00 4.911899566650390625e-03 -2.504518628120422363e-02 0.000000000000000000e+00
-8.348348617553710938e+00 0.000000000000000000e+00 4.310131072998046875e-03 -2.503731846809387207e-02 0.000000000000000000e+00
-8.324324607849121094e+00 0.000000000000000000e+00 3.709316253662109375e-03 -2.497926354408264160e-02 0.000000000000000000e+00
-8.300300598144531250e+00 0.000000000000000000e+00 3.110885620117187500e-03 -2.487103641033172607e-02 0.000000000000000000e+00
-8.276276588439941406e+00 0.000000000000000000e+00 2.515077590942382812e-03 -2.471366524696350098e-02 0.000000000000000000e+00
-8.252252578735351562e+00 0.000000000000000000e+00 1.923322677612304688e-03 -2.450792491436004639e-02 0.000000000000000000e+00
-8.228228569030761719e+00 0.000000000000000000e+00 1.337528228759765625e-03 -2.425430715084075928e-02 0.000000000000000000e+00
-8.204204559326171875e+00 0.000000000000000000e+00 7.584095001220703125e-04 -2.395386993885040283e-02 0.000000000000000000e+00
-8.180180549621582031e+00 0.000000000000000000e+00 1.871585845947265625e-04 -2.360765635967254639e-02 0.000000000000000000e+00
-8.156156539916992188e+00 0.000000000000000000e+00 -3.750324249267578125e-04 -2.321679890155792236e-02 0.000000000000000000e+00
-8.132131576538085938e+00 0.000000000000000000e+00 -9.279251098632812500e-04 -2.278231084346771240e-02 0.000000000000000000e+00
-8.108107566833496094e+00 0.000000000000000000e+00 -1.470088958740234375e-03 -2.230602502822875977e-02 0.000000000000000000e+00
-8.084083557128906250e+00 0.000000000000000000e+00 -1.999378204345703125e-03 -2.178861200809478760e-02 0.000000000000000000e+00
-8.060059547424316406e+00 0.000000000000000000e+00 -2.516269683837890625e-03 -2.123215794563293457e-02 0.000000000000000000e+00
-8.036035537719726562e+00 0.000000000000000000e+00 -3.019571304321289062e-03 -2.063763141632080078e-02 0.000000000000000000e+00
-8.012011528015136719e+00 0.000000000000000000e+00 -3.507375717163085938e-03 -2.000688016414642334e-02 0.000000000000000000e+00
-7.987987995147705078e+00 0.000000000000000000e+00 -3.980398178100585938e-03 -1.934202015399932861e-02 0.000000000000000000e+00
-7.963963985443115234e+00 0.000000000000000000e+00 -4.436731338500976562e-03 -1.864461600780487061e-02 0.000000000000000000e+00
-7.939939975738525391e+00 0.000000000000000000e+00 -4.875659942626953125e-03 -1.791609823703765869e-02 0.000000000000000000e+00
-7.915915966033935547e+00 0.000000000000000000e+00 -5.297422409057617188e-03 -1.715888082981109619e-02 0.000000000000000000e+00
-7.891891956329345703e+00 0.000000000000000000e+00 -5.700111389160156250e-03 -1.637437939643859863e-02 0.000000000000000000e+00
-7.867867946624755859e+00 0.000000000000000000e+00 -6.083488464355468750e-03 -1.556520164012908936e-02 0.000000000000000000e+00
-7.843843936920166016e+00 0.000000000000000000e+00 -6.447792053222656250e-03 -1.473318040370941162e-02 0.000000000000000000e+00
-7.819819927215576172e+00 0.000000000000000000e+00 -6.791830062866210938e-03 -1.388031244277954102e-02 0.000000000000000000e+00
-7.795795917510986328e+00 0.000000000000000000e+00 -7.115125656127929688e-03 -1.300895214080810547e-02 0.000000000000000000e+00
-7.771771430969238281e+00 0.000000000000000000e+00 -7.416248321533203125e-03 -1.212090253829956055e-02 0.000000000000000000e+00
-7.747747421264648438e+00 0.000000000000000000e+00 -7.697105407714843750e-03 -1.121902465820312500e-02 0.000000000000000000e+00
-7.723723411560058594e+00 0.000000000000000000e+00 -7.955551147460937500e-03 -1.030497252941131592e-02 0.000000000000000000e+00
-7.699699401855468750e+00 0.000000000000000000e+00 -8.191585540771484375e-03 -9.381130337715148926e-03 0.000000000000000000e+00
-7.675675392150878906e+00 0.000000000000000000e+00 -8.406162261962890625e-03 -8.450195193290710449e-03 0.000000000000000000e+00
-7.651651382446289062e+00 0.000000000000000000e+00 -8.597612380981445312e-03 -7.513880729675292969e-03 0.000000000000000000e+00
-7.627627372741699219e+00 0.000000000000000000e+00 -8.767604827880859375e-03 -6.575167179107666016e-03 0.000000000000000000e+00
-7.603603363037109375e+00 0.000000000000000000e+00 -8.913993835449218750e-03 -5.635589361190795898e-03 0.000000000000000000e+00
-7.579579353332519531e+00 0.000000000000000000e+00 -9.037971496582031250e-03 -4.697829484939575195e-03 0.000000000000000000e+00
-7.555555343627929688e+00 0.000000000000000000e+00 -9.139776229858398438e-03 -3.764539957046508789e-03 0.000000000000000000e+00
-7.531531333923339844e+00 0.000000000000000000e+00 -9.218931198120117188e-03 -2.837151288986206055e-03 0.000000000000000000e+00
-7.507507324218750000e+00 0.000000000000000000e+00 -9.276390075683593750e-03 -1.918971538543701172e-03 0.000000000000000000e+00
-7.483483314514160156e+00 0.000000000000000000e+00 -9.310960769653320312e-03 -1.011162996292114258e-03 0.000000000000000000e+00
-7.459459304809570312e+00 0.000000000000000000e+00 -9.324312210083007812e-03 -1.166164875030517578e-04 0.000000000000000000e+00
-7.435435295104980469e+00 0.000000000000000000e+00 -9.316921234130859375e-03 7.624030113220214844e-04 0.000000000000000000e+00
-7.411411285400390625e+00 0.000000000000000000e+00 -9.288311004638671875e-03 1.624077558517456055e-03 0.000000000000000000e+00
-7.387387275695800781e+00 0.000000000000000000e+00 -9.239196777343750000e-03 2.466082572937011719e-03 0.000000000000000000e+00
-7.363363265991210938e+00 0.000000000000000000e+00 -9.170055389404296875e-03 3.286689519882202148e-03 0.000000000000000000e+00
-7.339339256286621094e+00 0.000000000000000000e+00 -9.081125259399414062e-03 4.083544015884399414e-03 0.000000000000000000e+00
-7.315315246582031250e+00 0.000000000000000000e+00 -8.973836898803710938e-03 4.854649305343627930e-03 0.000000000000000000e+00
-7.291291236877441406e+00 0.000000000000000000e+00 -8.847713470458984375e-03 5.598485469818115234e-03 0.000000000000000000e+00
-7.267267227172851562e+00 0.000000000000000000e+00 -8.705139160156250000e-03 6.312757730484008789e-03 0.000000000000000000e+00
-7.243243217468261719e+00 0.000000000000000000e+00 -8.545160293579101562e-03 6.995916366577148438e-03 0.000000000000000000e+00
-7.219219207763671875e+00 0.000000000000000000e+00 -8.369445800781250000e-03 7.646232843399047852e-03 0.000000000000000000e+00
-7.195195198059082031e+00 0.000000000000000000e+00 -8.178234100341796875e-03 8.262157440185546875e-03 0.000000000000000000e+00
-7.171171188354492188e+00 0.000000000000000000e+00 -7.972240447998046875e-03 8.842140436172485352e-03 0.000000000000000000e+00
-7.147147178649902344e+00 0.000000000000000000e+00 -7.753372192382812500e-03 9.384542703628540039e-03 0.000000000000000000e+00
-7.123123168945312500e+00 0.000000000000000000e+00 -7.522106170654296875e-03 9.887963533401489258e-03 0.000000000000000000e+00
-7.099099159240722656e+00 0.000000000000000000e+00 -7.278680801391601562e-03 1.035124063491821289e-02 0.000000000000000000e+00
-7.075075149536132812e+00 0.000000000000000000e+00 -7.025480270385742188e-03 1.077303290367126465e-02 0.000000000000000000e+00
-7.051051139831542969e+00 0.000000000000000000e+00 -6.761550903320312500e-03 1.115253567695617676e-02 0.000000000000000000e+00
-7.027027130126953125e+00 0.000000000000000000e+00 -6.489276885986328125e-03 1.148831844329833984e-02 0.000000000000000000e+00
-7.003003120422363281e+00 0.000000000000000000e+00 -6.209850311279296875e-03 1.177936792373657227e-02 0.000000000000000000e+00
-6.978978633880615234e+00 0.000000000000000000e+00 -5.924224853515625000e-03 1.202529668807983398e-02 0.000000000000000000e+00
-6.954954624176025391e+00 0.000000000000000000e+00 -5.632638931274414062e-03 1.222530007362365723e-02 0.000000000000000000e+00
-6.930930614471435547e+00 0.000000000000000000e+00 -5.336761474609375000e-03 1.237845420837402344e-02 0.000000000000000000e+00
-6.906906604766845703e+00 0.000000000000000000e+00 -5.037784576416015625e-03 1.248443126678466797e-02 0.000000000000000000e+00
-6.882882595062255859e+00 0.000000000000000000e+00 -4.736900329589843750e-03 1.254281401634216309e-02 0.000000000000000000e+00
-6.858858585357666016e+00 0.000000000000000000e+00 -4.436016082763671875e-03 1.255309581756591797e-02 0.000000000000000000e+00
-6.834834575653076172e+00 0.000000000000000000e+00 -4.134654998779296875e-03 1.251548528671264648e-02 0.000000000000000000e+00
-6.810810565948486328e+00 0.000000000000000000e+00 -3.834486007690429688e-03 1.242953538894653320e-02 0.000000000000000000e+00
-6.786786556243896484e+00 0.000000000000000000e+00 -3.538131713867187500e-03 1.229527592658996582e-02 0.000000000000000000e+00
-6.762762546539306641e+00 0.000000000000000000e+00 -3.244400024414062500e-03 1.211312413215637207e-02 0.000000000000000000e+00
-6.738738536834716797e+00 0.000000000000000000e+00 -2.956390380859375000e-03 1.188293099403381348e-02 0.000000000000000000e+00
-6.714714527130126953e+00 0.000000000000000000e+00 -2.674102783203125000e-03 1.160535216331481934e-02 0.000000000000000000e+00
-6.690690517425537109e+00 0.000000000000000000e+00 -2.399206161499023438e-03 1.128071546554565430e-02 0.000000000000000000e+00
-6.666666507720947266e+00 0.000000000000000000e+00 -2.132415771484375000e-03 1.090952754020690918e-02 0.000000000000000000e+00
-6.642642498016357422e+00 0.000000000000000000e+00 -1.874923706054687500e-03 1.049271225929260254e-02 0.000000000000000000e+00
-6.618618488311767578e+00 0.000000000000000000e+00 -1.628875732421875000e-03 1.003050804138183594e-02 0.000000000000000000e+00
-6.594594478607177734e+00 0.000000000000000000e+00 -1.393795013427734375e-03 9.524494409561157227e-03 0.000000000000000000e+00
-6.570570468902587891e+00 0.000000000000000000e+00 -1.171350479125976562e-03 8.975118398666381836e-03 0.000000000000000000e+00
-6.546546459197998047e+00 0.000000000000000000e+00 -9.629726409912109375e-04 8.383721113204956055e-03 0.000000000000000000e+00
-6.522522449493408203e+00 0.000000000000000000e+00 -7.684230804443359375e-04 7.751524448394775391e-03 0.000000000000000000e+00
-6.498498439788818359e+00 0.000000000000000000e+00 -5.900859832763671875e-04 7.079690694808959961e-03 0.000000000000000000e+00
-6.474474430084228516e+00 0.000000000000000000e+00 -4.289150238037109375e-04 6.369531154632568359e-03 0.000000000000000000e+00
-6.450450420379638672e+00 0.000000000000000000e+00 -2.849102020263671875e-04 5.622744560241699219e-03 0.000000000000000000e+00
-6.426426410675048828e+00 0.000000000000000000e+00 -1.590251922607421875e-04 4.840791225433349609e-03 0.000000000000000000e+00
-6.402402400970458984e+00 0.000000000000000000e+00 -5.245208740234375000e-05 4.025429487228393555e-03 0.000000000000000000e+00
-6.378378391265869141e+00 0.000000000000000000e+00 3.457069396972656250e-05 3.178268671035766602e-03 0.000000000000000000e+00
-6.354354381561279297e+00 0.000000000000000000e+00 1.003742218017578125e-04 2.301096916198730469e-03 0.000000000000000000e+00
-6.330330371856689453e+00 0.000000000000000000e+00 1.444816589355468750e-04 1.396000385284423828e-03 0.000000000000000000e+00
-6.306306362152099609e+00 0.000000000000000000e+00 1.668930053710937500e-04 4.648268222808837891e-04 0.000000000000000000e+00
-6.282282352447509766e+00 0.000000000000000000e+00 1.668930053710937500e-04 -4.901587963104248047e-04 0.000000000000000000e+00
-6.258258342742919922e+00 0.000000000000000000e+00 1.435279846191406250e-04 -1.467198133468627930e-03 0.000000000000000000e+00
-6.234233856201171875e+00 0.000000000000000000e+00 9.679794311523437500e-05 -2.463728189468383789e-03 0.000000000000000000e+00
-6.210209846496582031e+00 0.000000000000000000e+00 2.479553222656250000e-05 -3.477871417999267578e-03 0.000000000000000000e+00
-6.186185836791992188e+00 0.000000000000000000e+00 -7.104873657226562500e-05 -4.506975412368774414e-03 0.000000000000000000e+00
-6.162161827087402344e+00 0.000000000000000000e+00 -1.921653747558593750e-04 -5.548924207687377930e-03 0.000000000000000000e+00
-6.138137817382812500e+00 0.000000000000000000e+00 -3.380775451660156250e-04 -6.601244211196899414e-03 -2.980232238769531250e-08
-6.114113807678222656e+00 0.000000000000000000e+00 -5.087852478027343750e-04 -7.661491632461547852e-03 -2.980232238769531250e-08
-6.090089797973632812e+00 0.000000000000000000e+00 -7.064342498779296875e-04 -8.727282285690307617e-03 -2.980232238769531250e-08
-6.066065788269042969e+00 0.000000000000000000e+00 -9.288787841796875000e-04 -9.795755147933959961e-03 -2.980232238769531250e-08
-6.042041778564453125e+00 0.000000000000000000e+00 -1.176595687866210938e-03 -1.086482405662536621e-02 -2.980232238769531250e-08
-6.018017768859863281e+00 0.000000000000000000e+00 -1.450300216674804688e-03 -1.193174719810485840e-02 -2.980232238769531250e-08
-5.993993759155273438e+00 0.000000000000000000e+00 -1.749992370605468750e-03 -1.299402117729187012e-02 -2.980232238769531250e-08
-5.969969749450683594e+00 0.000000000000000000e+00 -2.075195312500000000e-03 -1.404896378517150879e-02 -2.980232238769531250e-08
-5.945945739746093750e+00 0.000000000000000000e+00 -2.424716949462890625e-03 -1.509398221969604492e-02 -5.960464477539062500e-08
-5.921921730041503906e+00 0.000000000000000000e+00 -2.799987792968750000e-03 -1.612651348114013672e-02 -5.960464477539062500e-08
-5.897897720336914062e+00 0.000000000000000000e+00 -3.199577331542968750e-03 -1.714411377906799316e-02 -5.960464477539062500e-08
-5.873873710632324219e+00 0.000000000000000000e+00 -3.623485565185546875e-03 -1.814380288124084473e-02 -8.940696716308593750e-08
-5.849849700927734375e+00 0.000000000000000000e+00 -4.070758819580078125e-03 -1.912340521812438965e-02 -8.940696716308593750e-08
-5.825825691223144531e+00 0.000000000000000000e+00 -4.542350769042968750e-03 -2.008032798767089844e-02 -8.940696716308593750e-08
-5.801801681518554688e+00 0.000000000000000000e+00 -5.035877227783203125e-03 -2.101191878318786621e-02 -1.192092895507812500e-07
-5.777777671813964844e+00 0.000000000000000000e+00 -5.551815032958984375e-03 -2.191579341888427734e-02 -1.192092895507812500e-07
-5.753753662109375000e+00 0.000000000000000000e+00 -6.088256835937500000e-03 -2.278938889503479004e-02 -1.490116119384765625e-07
-5.729729652404785156e+00 0.000000000000000000e+00 -6.645917892456054688e-03 -2.363049983978271484e-02 -1.788139343261718750e-07
-5.705705642700195312e+00 0.000000000000000000e+00 -7.223844528198242188e-03 -2.443647384643554688e-02 -2.086162567138671875e-07
-5.681681632995605469e+00 0.000000000000000000e+00 -7.820367813110351562e-03 -2.520525455474853516e-02 -2.086162567138671875e-07
-5.657657623291015625e+00 0.000000000000000000e+00 -8.434772491455078125e-03 -2.593439817428588867e-02 -2.384185791015625000e-07
-5.633633613586425781e+00 0.000000000000000000e+00 -9.065628051757812500e-03 -2.662181854248046875e-02 -2.980232238769531250e-07
-5.609609603881835938e+00 0.000000000000000000e+00 -9.712934494018554688e-03 -2.726539969444274902e-02 -3.278255462646484375e-07
-5.585585594177246094e+00 0.000000000000000000e+00 -1.037549972534179688e-02 -2.786299586296081543e-02 -3.874301910400390625e-07
-5.561561584472656250e+00 0.000000000000000000e+00 -1.105141639709472656e-02 -2.841281890869140625e-02 -4.172325134277343750e-07
-5.537537574768066406e+00 -1.650314800372143509e-07 -1.174020767211914062e-02 -2.891269326210021973e-02 -4.470348358154296875e-07
-5.513513565063476562e+00 -1.643155087549530435e-07 -1.244020462036132812e-02 -2.936115860939025879e-02 -5.066394805908203125e-07
-5.489489555358886719e+00 -1.635995374726917362e-07 -1.315069198608398438e-02 -2.975603938102722168e-02 -5.960464477539062500e-07
-5.465465545654296875e+00 -1.628835661904304288e-07 -1.386976242065429688e-02 -3.009608387947082520e-02 -6.854534149169921875e-07
-5.441441059112548828e+00 -1.621675806973144063e-07 -1.459598541259765625e-02 -3.037959337234497070e-02 -7.748603820800781250e-07
-5.417417049407958984e+00 -1.614516094150530989e-07 -1.532888412475585938e-02 -3.060516715049743652e-02 -8.940696716308593750e-07
-5.393393039703369141e+00 -1.607356381327917916e-07 -1.606631278991699219e-02 -3.077146410942077637e-02 -1.013278961181640625e-06
-5.369369029998779297e+00 -1.600196668505304842e-07 -1.680707931518554688e-02 -3.087744116783142090e-02 -1.132488250732421875e-06
-5.345345020294189453e+00 -3.186073911365383537e-07 -1.754951477050781250e-02 -3.092172741889953613e-02 -1.281499862670898438e-06
-5.321321010589599609e+00 -3.171754485720157390e-07 -1.829242706298828125e-02 -3.090357780456542969e-02 -1.460313796997070312e-06
-5.297297000885009766e+00 -3.157435060074931243e-07 -1.903343200683593750e-02 -3.082191944122314453e-02 -1.639127731323242188e-06
-5.273272991180419922e+00 -3.143115634429705096e-07 -1.977229118347167969e-02 -3.067606687545776367e-02 -1.877546310424804688e-06
-5.249248981475830078e+00 -4.693194455285265576e-07 -2.050757408142089844e-02 -3.046557307243347168e-02 -2.086162567138671875e-06
-5.225224971771240234e+00 -4.671715032600332052e-07 -2.123546600341796875e-02 -3.018969297409057617e-02 -2.354383468627929688e-06
-5.201200962066650391e+00 -4.650236178349587135e-07 -2.195692062377929688e-02 -2.984836697578430176e-02 -2.682209014892578125e-06
-5.177176952362060547e+00 -6.171675863697601017e-07 -2.266955375671386719e-02 -2.944102883338928223e-02 -3.010034561157226562e-06
-5.153152942657470703e+00 -6.143037012407148723e-07 -2.337098121643066406e-02 -2.896791696548461914e-02 -3.397464752197265625e-06
-5.129128932952880859e+00 -7.642997843504417688e-07 -2.406096458435058594e-02 -2.842867374420166016e-02 -3.814697265625000000e-06
-5.105104923248291016e+00 -9.128639248956460506e-07 -2.473688125610351562e-02 -2.782386541366577148e-02 -4.291534423828125000e-06
-5.081080913543701172e+00 -9.085680403586593457e-07 -2.539682388305664062e-02 -2.715355157852172852e-02 -4.827976226806640625e-06
-5.057056903839111328e+00 -1.054984295478789136e-06 -2.604103088378906250e-02 -2.641835808753967285e-02 -5.424022674560546875e-06
-5.033032894134521484e+00 -1.199968551190977450e-06 -2.666592597961425781e-02 -2.561867237091064453e-02 -6.109476089477539062e-06
-5.009008884429931641e+00 -1.343520921182062011e-06 -2.727079391479492188e-02 -2.475529909133911133e-02 -6.854534149169921875e-06
-4.984984874725341797e+00 -1.485641291765205096e-06 -2.785539627075195312e-02 -2.382934093475341797e-02 -7.688999176025390625e-06
-4.960960865020751953e+00 -1.774177917468477972e-06 -2.841567993164062500e-02 -2.284133434295654297e-02 -8.612871170043945312e-06
-4.936936855316162109e+00 -1.912718289531767368e-06 -2.895212173461914062e-02 -2.179288864135742188e-02 -9.655952453613281250e-06
-4.912912845611572266e+00 -2.196243258367758244e-06 -2.946233749389648438e-02 -2.068495750427246094e-02 -1.078844070434570312e-05
-4.888888835906982422e+00 -2.476904001014190726e-06 -2.994489669799804688e-02 -1.951920986175537109e-02 -1.206994056701660156e-05
-4.864864826202392578e+00 -2.754701199592091143e-06 -3.039979934692382812e-02 -1.829695701599121094e-02 -1.353025436401367188e-05
-4.840840816497802734e+00 -3.173902541675488465e-06 -3.082418441772460938e-02 -1.701998710632324219e-02 -1.507997512817382812e-05
-4.816816806793212891e+00 -3.588808112908736803e-06 -3.121709823608398438e-02 -1.569026708602905273e-02 -1.686811447143554688e-05
-4.792792797088623047e+00 -3.999417913291836157e-06 -3.157711029052734375e-02 -1.430958509445190430e-02 -1.880526542663574219e-05
-4.768768787384033203e+00 -4.405731942824786529e-06 -3.190445899963378906e-02 -1.288008689880371094e-02 -2.101063728332519531e-05
-4.744744777679443359e+00 -4.949154572386760265e-06 -3.219652175903320312e-02 -1.140379905700683594e-02 -2.342462539672851562e-05
-4.720720767974853516e+00 -5.486849204316968098e-06 -3.245162963867187500e-02 -9.883344173431396484e-03 -2.610683441162109375e-05
-4.696696281433105469e+00 -6.158787982712965459e-06 -3.267049789428710938e-02 -8.321046829223632812e-03 -2.908706665039062500e-05
-4.672672271728515625e+00 -6.962824045331217349e-06 -3.285121917724609375e-02 -6.719231605529785156e-03 -3.233551979064941406e-05
-4.648648262023925781e+00 -7.758269020996522158e-06 -3.299307823181152344e-02 -5.081176757812500000e-03 -3.597140312194824219e-05
-4.624624252319335938e+00 -8.682945917826145887e-06 -3.309512138366699219e-02 -3.409028053283691406e-03 -3.999471664428710938e-05
-4.600600242614746094e+00 -9.734708328323904425e-06 -3.315639495849609375e-02 -1.706063747406005859e-03 -4.440546035766601562e-05
-4.576576232910156250e+00 -1.077501565305283293e-05 -3.317689895629882812e-02 2.479553222656250000e-05 -4.932284355163574219e-05
-4.552552223205566406e+00 -1.207522018376039341e-05 -3.315496444702148438e-02 1.780509948730468750e-03 -5.471706390380859375e-05
-4.528528213500976562e+00 -1.349606554867932573e-05 -3.309106826782226562e-02 3.557801246643066406e-03 -6.064772605895996094e-05
-4.504504203796386719e+00 -1.503540443081874400e-05 -3.298425674438476562e-02 5.353450775146484375e-03 -6.720423698425292969e-05
-4.480480194091796875e+00 -1.669108860369306058e-05 -3.283357620239257812e-02 7.164120674133300781e-03 -7.444620132446289062e-05
-4.456456184387207031e+00 -1.859378426161129028e-05 -3.263998031616210938e-02 8.986234664916992188e-03 -8.240342140197753906e-05
-4.432432174682617188e+00 -2.060709630313795060e-05 -3.240203857421875000e-02 1.081639528274536133e-02 -9.116530418395996094e-05
-4.408408164978027344e+00 -2.299164043506607413e-05 -3.212022781372070312e-02 1.265102624893188477e-02 -1.007318496704101562e-04
-4.384384155273437500e+00 -2.547964140831027180e-05 -3.179359436035156250e-02 1.448625326156616211e-02 -1.113116741180419922e-04
-4.360360145568847656e+00 -2.832885184034239501e-05 -3.142404556274414062e-02 1.631879806518554688e-02 -1.228749752044677734e-04
-4.336336135864257812e+00 -3.140359331155195832e-05 -3.101015090942382812e-02 1.814448833465576172e-02 -1.356005668640136719e-04
-4.312312126159667969e+00 -3.482808460830710828e-05 -3.055238723754882812e-02 1.995980739593505859e-02 -1.495182514190673828e-04
-4.288288116455078125e+00 -3.859588468912988901e-05 -3.005123138427734375e-02 2.176070213317871094e-02 -1.647770404815673828e-04
-4.264264106750488281e+00 -4.282763620722107589e-05 -2.950692176818847656e-02 2.354341745376586914e-02 -1.814663410186767578e-04
-4.240240097045898438e+00 -4.738837742479518056e-05 -2.892041206359863281e-02 2.530407905578613281e-02 -1.997351646423339844e-04
-4.216216087341308594e+00 -5.239731399342417717e-05 -2.829122543334960938e-02 2.703863382339477539e-02 -2.197027206420898438e-04
-4.192192077636718750e+00 -5.797079575131647289e-05 -2.762103080749511719e-02 2.874344587326049805e-02 -2.414882183074951172e-04
-4.168168067932128906e+00 -6.397385732270777225e-05 -2.691030502319335938e-02 3.041416406631469727e-02 -2.653300762176513672e-04
-4.144144058227539062e+00 -7.076843030517920852e-05 -2.616000175476074219e-02 3.204733133316040039e-02 -2.912878990173339844e-04
-4.120120048522949219e+00 -7.809389353496953845e-05 -2.537107467651367188e-02 3.363865613937377930e-02 -3.196299076080322266e-04
-4.096096038818359375e+00 -8.606159099144861102e-05 -2.454423904418945312e-02 3.518450260162353516e-02 -3.505051136016845703e-04
-4.072072029113769531e+00 -9.490133379586040974e-05 -2.368068695068359375e-02 3.668057918548583984e-02 -3.841221332550048828e-04
-4.048048019409179688e+00 -1.045959506882354617e-04 -2.278256416320800781e-02 3.812342882156372070e-02 -4.206597805023193359e-04
-4.024024009704589844e+00 -1.151282485807314515e-04 -2.184939384460449219e-02 3.950911760330200195e-02 -4.604458808898925781e-04
-3.999999761581420898e+00 -1.267194602405652404e-04 -2.088427543640136719e-02 4.083395004272460938e-02 -5.036294460296630859e-04
-3.975975751876831055e+00 -1.393481361446902156e-04 -1.988840103149414062e-02 4.209399223327636719e-02 -5.505681037902832031e-04
-3.951951742172241211e+00 -1.532283204142004251e-04 -1.886296272277832031e-02 4.328554868698120117e-02 -6.014406681060791016e-04
-3.927927732467651367e+00 -1.683342416072264314e-04 -1.780891418457031250e-02 4.440551996231079102e-02 -6.566643714904785156e-04
-3.903903722763061523e+00 -1.848728425102308393e-04 -1.672959327697753906e-02 4.544997215270996094e-02 -7.164478302001953125e-04
-3.879879713058471680e+00 -2.028140152106061578e-04 -1.562571525573730469e-02 4.641538858413696289e-02 -7.812380790710449219e-04
-3.855855703353881836e+00 -2.224724448751658201e-04 -1.450014114379882812e-02 4.729849100112915039e-02 -8.513033390045166016e-04
-3.831831693649291992e+00 -2.438116207486018538e-04 -1.335406303405761719e-02 4.809623956680297852e-02 -9.271204471588134766e-04
-3.807807683944702148e+00 -2.670219982974231243e-04 -1.218962669372558594e-02 4.880529642105102539e-02 -1.009017229080200195e-03
-3.783783674240112305e+00 -2.922882849816232920e-04 -1.100969314575195312e-02 4.942238330841064453e-02 -1.097470521926879883e-03
-3.759759664535522461e+00 -3.197894839104264975e-04 -9.815692901611328125e-03 4.994499683380126953e-02 -1.192927360534667969e-03
-3.735735416412353516e+00 -3.496988210827112198e-04 -8.610486984252929688e-03 5.036997795104980469e-02 -1.295834779739379883e-03
-3.711711406707763672e+00 -3.821838763542473316e-04 -7.396459579467773438e-03 5.069464445114135742e-02 -1.406729221343994141e-03
-3.687687397003173828e+00 -4.174064670223742723e-04 -6.175756454467773438e-03 5.091643333435058594e-02 -1.526147127151489258e-03
-3.663663387298583984e+00 -4.555226478260010481e-04 -4.950761795043945312e-03 5.103325843811035156e-02 -1.654684543609619141e-03
-3.639639377593994141e+00 -4.970082081854343414e-04 -3.724575042724609375e-03 5.104231834411621094e-02 -1.792848110198974609e-03
-3.615615367889404297e+00 -5.417857901193201542e-04 -2.499580383300781250e-03 5.094170570373535156e-02 -1.941353082656860352e-03
-3.591591358184814453e+00 -5.903132841922342777e-04 -1.277446746826171875e-03 5.072945356369018555e-02 -2.100795507431030273e-03
-3.567567348480224609e+00 -6.428215419873595238e-04 -6.246566772460937500e-05 5.040377378463745117e-02 -2.271890640258789062e-03
-3.543543338775634766e+00 -6.996385636739432812e-04 1.142978668212890625e-03 4.996299743652343750e-02 -2.455294132232666016e-03
-3.519519329071044922e+00 -7.609758758917450905e-04 2.336740493774414062e-03 4.940557479858398438e-02 -2.651840448379516602e-03
-3.495495319366455078e+00 -8.271405822597444057e-04 3.515958786010742188e-03 4.873013496398925781e-02 -2.862274646759033203e-03
-3.471471309661865234e+00 -8.986353641375899315e-04 4.677534103393554688e-03 4.793560504913330078e-02 -3.087371587753295898e-03
-3.447447299957275391e+00 -9.756374056451022625e-04 5.818367004394531250e-03 4.702126979827880859e-02 -3.328055143356323242e-03
-3.423423290252685547e+00 -1.058621448464691639e-03 6.935834884643554688e-03 4.598599672317504883e-02 -3.585189580917358398e-03
-3.399399280548095703e+00 -1.148044830188155174e-03 8.026838302612304688e-03 4.482966661453247070e-02 -3.859639167785644531e-03
-3.375375270843505859e+00 -1.244247425347566605e-03 9.088516235351562500e-03 4.355132579803466797e-02 -4.152417182922363281e-03
-3.351351261138916016e+00 -1.347754383459687233e-03 1.011824607849121094e-02 4.215121269226074219e-02 -4.464477300643920898e-03
-3.327327013015747070e+00 -1.458971528336405754e-03 1.111292839050292969e-02 4.062944650650024414e-02 -4.796862602233886719e-03
-3.303303003311157227e+00 -1.578386290930211544e-03 1.207017898559570312e-02 3.898596763610839844e-02 -5.150616168975830078e-03
-3.279278993606567383e+00 -1.706661307252943516e-03 1.298522949218750000e-02 3.722125291824340820e-02 -5.526810884475708008e-03
-3.255254983901977539e+00 -1.844142097979784012e-03 1.385712623596191406e-02 3.533619642257690430e-02 -5.926609039306640625e-03
-3.231230974197387695e+00 -1.991542754694819450e-03 1.468229293823242188e-02 3.333151340484619141e-02 -6.351143121719360352e-03
-3.207206964492797852e+00 -2.149548381567001343e-03 1.545763015747070312e-02 3.120839595794677734e-02 -6.801515817642211914e-03
-3.183182954788208008e+00 -2.318625804036855698e-03 1.618099212646484375e-02 2.896791696548461914e-02 -7.279038429260253906e-03
-3.159158945083618164e+00 -2.499501453712582588e-03 1.684856414794921875e-02 2.661180496215820312e-02 -7.784903049468994141e-03
-3.135134935379028320e+00 -2.692870097234845161e-03 1.745820045471191406e-02 2.414172887802124023e-02 -8.320391178131103516e-03
-3.111110925674438477e+00 -2.899487735703587532e-03 1.800704002380371094e-02 2.155953645706176758e-02 -8.886754512786865234e-03
-3.087086915969848633e+00 -3.120168112218379974e-03 1.849341392517089844e-02 1.886761188507080078e-02 -9.485274553298950195e-03
-3.063062906265258789e+00 -3.355504944920539856e-03 1.891374588012695312e-02 1.606810092926025391e-02 -1.011732220649719238e-02
-3.039038896560668945e+00 -3.606514073908329010e-03 1.926445960998535156e-02 1.316368579864501953e-02 -1.078417897224426270e-02
-3.015014886856079102e+00 -3.873984562233090401e-03 1.954460144042968750e-02 1.015734672546386719e-02 -1.148721575736999512e-02
-2.990990877151489258e+00 -4.158755298703908920e-03 1.975178718566894531e-02 7.051765918731689453e-03 -1.222777366638183594e-02
-2.966966629028320312e+00 -4.461799282580614090e-03 1.988315582275390625e-02 3.850460052490234375e-03 -1.300725340843200684e-02
-2.942942619323730469e+00 -4.784040153026580811e-03 1.993632316589355469e-02 5.567669868469238281e-04 -1.382690668106079102e-02
-2.918918609619140625e+00 -5.126527510583400726e-03 1.990938186645507812e-02 -2.825677394866943359e-03 -1.468813419342041016e-02
-2.894894599914550781e+00 -5.490169394761323929e-03 1.979970932006835938e-02 -6.292819976806640625e-03 -1.559224724769592285e-02
-2.870870590209960938e+00 -5.876079667359590530e-03 1.960611343383789062e-02 -9.840965270996093750e-03 -1.654058694839477539e-02
-2.846846580505371094e+00 -6.285227369517087936e-03 1.932597160339355469e-02 -1.346552371978759766e-02 -1.753446459770202637e-02
-2.822822570800781250e+00 -6.718944758176803589e-03 1.895856857299804688e-02 -1.716208457946777344e-02 -1.857504248619079590e-02
-2.798798561096191406e+00 -7.178157567977905273e-03 1.850128173828125000e-02 -2.092611789703369141e-02 -1.966366171836853027e-02
-2.774774551391601562e+00 -7.664064411073923111e-03 1.795220375061035156e-02 -2.475273609161376953e-02 -2.080145478248596191e-02
-2.750750541687011719e+00 -8.177954703569412231e-03 1.731109619140625000e-02 -2.863681316375732422e-02 -2.198955416679382324e-02
-2.726726531982421875e+00 -8.721040561795234680e-03 1.657629013061523438e-02 -3.257340192794799805e-02 -2.322900295257568359e-02
-2.702702522277832031e+00 -9.294457733631134033e-03 1.574587821960449219e-02 -3.655689954757690430e-02 -2.452087402343750000e-02
-2.678678512573242188e+00 -9.899662807583808899e-03 1.481938362121582031e-02 -4.058182239532470703e-02 -2.586600184440612793e-02
-2.654654502868652344e+00 -1.053770538419485092e-02 1.379585266113281250e-02 -4.464238882064819336e-02 -2.726536989212036133e-02
-2.630630493164062500e+00 -1.121010165661573410e-02 1.267409324645996094e-02 -4.873281717300415039e-02 -2.871963381767272949e-02
-2.606606483459472656e+00 -1.191803719848394394e-02 1.145386695861816406e-02 -5.284714698791503906e-02 -3.022950887680053711e-02
-2.582582473754882812e+00 -1.266298815608024597e-02 1.013469696044921875e-02 -5.697911977767944336e-02 -3.179544210433959961e-02
-2.558558225631713867e+00 -1.344624999910593033e-02 8.715867996215820312e-03 -6.112247705459594727e-02 -3.341794013977050781e-02
-2.534534215927124023e+00 -1.426909118890762329e-02 7.198333740234375000e-03 -6.527072191238403320e-02 -3.509727120399475098e-02
-2.510510206222534180e+00 -1.513297297060489655e-02 5.579948425292968750e-03 -6.941741704940795898e-02 -3.683355450630187988e-02
-2.486486196517944336e+00 -1.603931188583374023e-02 3.862380981445312500e-03 -7.355576753616333008e-02 -3.862679004669189453e-02
-2.462462186813354492e+00 -1.698940619826316833e-02 2.045869827270507812e-03 -7.767903804779052734e-02 -4.047676920890808105e-02
-2.438438177108764648e+00 -1.798457652330398560e-02 1.306533813476562500e-04 -8.178043365478515625e-02 -4.238319396972656250e-02
-2.414414167404174805e+00 -1.902623660862445831e-02 -1.883268356323242188e-03 -8.585274219512939453e-02 -4.434546828269958496e-02
-2.390390157699584961e+00 -2.011566422879695892e-02 -3.993988037109375000e-03 -8.988922834396362305e-02 -4.636290669441223145e-02
-2.366366147994995117e+00 -2.125428430736064911e-02 -6.201744079589843750e-03 -9.388244152069091797e-02 -4.843443632125854492e-02
-2.342342138290405273e+00 -2.244323492050170898e-02 -8.505344390869140625e-03 -9.782546758651733398e-02 -5.055904388427734375e-02
-2.318318128585815430e+00 -2.368393354117870331e-02 -1.090192794799804688e-02 -1.017106771469116211e-01 -5.273514986038208008e-02
-2.294294118881225586e+00 -2.497749403119087219e-02 -1.339101791381835938e-02 -1.055310964584350586e-01 -5.496120452880859375e-02
-2.270270109176635742e+00 -2.632509171962738037e-02 -1.597189903259277344e-02 -1.092792749404907227e-01 -5.723533034324645996e-02
-2.246246099472045898e+00 -2.772786840796470642e-02 -1.864147186279296875e-02 -1.129475831985473633e-01 -5.955520272254943848e-02
-2.222222089767456055e+00 -2.918693609535694122e-02 -2.139782905578613281e-02 -1.165288686752319336e-01 -6.191846728324890137e-02
-2.198197841644287109e+00 -3.070322796702384949e-02 -2.423954010009765625e-02 -1.200157403945922852e-01 -6.432238221168518066e-02
-2.174173831939697266e+00 -3.227777779102325439e-02 -2.716326713562011719e-02 -1.234005689620971680e-01 -6.676381826400756836e-02
-2.150149822235107422e+00 -3.391136229038238525e-02 -3.016781806945800781e-02 -1.266759634017944336e-01 -6.923949718475341797e-02
-2.126125812530517578e+00 -3.560483083128929138e-02 -3.324913978576660156e-02 -1.298344731330871582e-01 -7.174569368362426758e-02
-2.102101802825927734e+00 -3.735877946019172668e-02 -3.640508651733398438e-02 -1.328687667846679688e-01 -7.427847385406494141e-02
-2.078077793121337891e+00 -3.917393088340759277e-02 -3.963232040405273438e-02 -1.357715725898742676e-01 -7.683348655700683594e-02
-2.054053783416748047e+00 -4.105061292648315430e-02 -4.292774200439453125e-02 -1.385353207588195801e-01 -7.940602302551269531e-02
-2.030029773712158203e+00 -4.298932477831840515e-02 -4.628705978393554688e-02 -1.411529779434204102e-01 -8.199110627174377441e-02
-2.006005764007568359e+00 -4.499017074704170227e-02 -4.970860481262207031e-02 -1.436173319816589355e-01 -8.458340167999267578e-02
-1.981981754302978516e+00 -4.705335572361946106e-02 -5.318689346313476562e-02 -1.459208726882934570e-01 -8.717709779739379883e-02
-1.957957744598388672e+00 -4.917886108160018921e-02 -5.671834945678710938e-02 -1.480569839477539062e-01 -8.976617455482482910e-02
-1.933933734893798828e+00 -5.136639252305030823e-02 -6.029939651489257812e-02 -1.500187516212463379e-01 -9.234419465065002441e-02
-1.909909725189208984e+00 -5.361566692590713501e-02 -6.392502784729003906e-02 -1.517989039421081543e-01 -9.490436315536499023e-02
-1.885885596275329590e+00 -5.592618137598037720e-02 -6.759119033813476562e-02 -1.533908247947692871e-01 -9.743955731391906738e-02
-1.861861586570739746e+00 -5.829720199108123779e-02 -7.129335403442382812e-02 -1.547880172729492188e-01 -9.994208812713623047e-02
-1.837837576866149902e+00 -6.072787940502166748e-02 -7.502746582031250000e-02 -1.559839248657226562e-01 -1.024042069911956787e-01
-1.813813567161560059e+00 -6.321713328361511230e-02 -7.878637313842773438e-02 -1.569721698760986328e-01 -1.048176884651184082e-01
-1.789789557456970215e+00 -6.576370447874069214e-02 -8.256745338439941406e-02 -1.577463746070861816e-01 -1.071738600730895996e-01
-1.765765547752380371e+00 -6.836614757776260376e-02 -8.636379241943359375e-02 -1.583005785942077637e-01 -1.094638109207153320e-01
-1.741741538047790527e+00 -7.102268189191818237e-02 -9.017181396484375000e-02 -1.586289405822753906e-01 -1.116783320903778076e-01
-1.717717409133911133e+00 -7.373138517141342163e-02 -9.398436546325683594e-02 -1.587256789207458496e-01 -1.138077974319458008e-01
-1.693693399429321289e+00 -7.649016380310058594e-02 -9.779596328735351562e-02 -1.585851311683654785e-01 -1.158423125743865967e-01
-1.669669389724731445e+00 -7.929658144712448120e-02 -1.016020774841308594e-01 -1.582020521163940430e-01 -1.177716851234436035e-01
-1.645645380020141602e+00 -8.214795589447021484e-02 -1.053955554962158203e-01 -1.575712561607360840e-01 -1.195853650569915771e-01
-1.621621370315551758e+00 -8.504142612218856812e-02 -1.091709136962890625e-01 -1.566876769065856934e-01 -1.212726235389709473e-01
-1.597597360610961914e+00 -8.797375857830047607e-02 -1.129224300384521484e-01 -1.555466651916503906e-01 -1.228225529193878174e-01
-1.573573350906372070e+00 -9.094160795211791992e-02 -1.166424751281738281e-01 -1.541434526443481445e-01 -1.242237389087677002e-01
-1.549549341201782227e+00 -9.394122660160064697e-02 -1.203260421752929688e-01 -1.524739265441894531e-01 -1.254649162292480469e-01
-1.525525331497192383e+00 -9.696863591670989990e-02 -1.239659786224365234e-01 -1.505340933799743652e-01 -1.265343129634857178e-01
-1.501501202583312988e+00 -1.000195741653442383e-01 -1.275563240051269531e-01 -1.483199000358581543e-01 -1.274201273918151855e-01
-1.477477192878723145e+00 -1.030894070863723755e-01 -1.310908794403076172e-01 -1.458278298377990723e-01 -1.281105577945709229e-01
-1.453453183174133301e+00 -1.061733588576316833e-01 -1.345610618591308594e-01 -1.430544853210449219e-01 -1.285933852195739746e-01
-1.429429173469543457e+00 -1.092663407325744629e-01 -1.379616260528564453e-01 -1.399968266487121582e-01 -1.288565695285797119e-01
-1.405405163764953613e+00 -1.123628169298171997e-01 -1.412858963012695312e-01 -1.366519927978515625e-01 -1.288878917694091797e-01
-1.381381154060363770e+00 -1.154571399092674255e-01 -1.445252895355224609e-01 -1.330174803733825684e-01 -1.286751329898834229e-01
-1.357357144355773926e+00 -1.185433566570281982e-01 -1.476743221282958984e-01 -1.290909051895141602e-01 -1.282061636447906494e-01
-1.333333015441894531e+00 -1.216150596737861633e-01 -1.507260799407958984e-01 -1.248702406883239746e-01 -1.274688243865966797e-01
-1.309309005737304688e+00 -1.246657297015190125e-01 -1.536722183227539062e-01 -1.203538179397583008e-01 -1.264509558677673340e-01
-1.285284996032714844e+00 -1.276884675025939941e-01 -1.565060615539550781e-01 -1.155401468276977539e-01 -1.251406967639923096e-01
-1.261260986328125000e+00 -1.306760609149932861e-01 -1.592206954956054688e-01 -1.104281544685363770e-01 -1.235262751579284668e-01
-1.237236976623535156e+00 -1.336211711168289185e-01 -1.618099212646484375e-01 -1.050167083740234375e-01 -1.215960085391998291e-01
-1.213212966918945312e+00 -1.365159004926681519e-01 -1.642646789550781250e-01 -9.930545091629028320e-02 -1.193385720252990723e-01
-1.189188957214355469e+00 -1.393524110317230225e-01 -1.665782928466796875e-01 -9.329402446746826172e-02 -1.167428493499755859e-01
-1.165164947509765625e+00 -1.421223580837249756e-01 -1.687448024749755859e-01 -8.698248863220214844e-02 -1.137980520725250244e-01
-1.141140937805175781e+00 -1.448173075914382935e-01 -1.707556247711181641e-01 -8.037096261978149414e-02 -1.104936897754669189e-01
-1.117116808891296387e+00 -1.474283933639526367e-01 -1.726038455963134766e-01 -7.346028089523315430e-02 -1.068197488784790039e-01
-1.093092799186706543e+00 -1.499467641115188599e-01 -1.742823123931884766e-01 -6.625109910964965820e-02 -1.027665138244628906e-01
-1.069068789482116699e+00 -1.523629873991012573e-01 -1.757850646972656250e-01 -5.874502658843994141e-02 -9.832492470741271973e-02
-1.045044779777526855e+00 -1.546678096055984497e-01 -1.771030426025390625e-01 -5.094313621520996094e-02 -9.348621964454650879e-02
-1.021020770072937012e+00 -1.568516194820404053e-01 -1.782300472259521484e-01 -4.284739494323730469e-02 -8.824217319488525391e-02
-9.969967603683471680e-01 -1.589043885469436646e-01 -1.791596412658691406e-01 -3.445994853973388672e-02 -8.258545398712158203e-02
-9.729726910591125488e-01 -1.608162522315979004e-01 -1.798834800720214844e-01 -2.578318119049072266e-02 -7.650896906852722168e-02
-9.489486813545227051e-01 -1.625770777463912964e-01 -1.803958415985107422e-01 -1.681983470916748047e-02 -7.000643014907836914e-02
-9.249246716499328613e-01 -1.641765087842941284e-01 -1.806890964508056641e-01 -7.572770118713378906e-03 -6.307220458984375000e-02
-9.009006023406982422e-01 -1.656040102243423462e-01 -1.807577610015869141e-01 1.954555511474609375e-03 -5.570152401924133301e-02
-8.768765926361083984e-01 -1.668493002653121948e-01 -1.805932521820068359e-01 1.175862550735473633e-02 -4.789000749588012695e-02
-8.528525829315185547e-01 -1.679015159606933594e-01 -1.801903247833251953e-01 2.183562517166137695e-02 -3.963452577590942383e-02
-8.288285732269287109e-01 -1.687500625848770142e-01 -1.795415878295898438e-01 3.218144178390502930e-02 -3.093233704566955566e-02
-8.048045635223388672e-01 -1.693841814994812012e-01 -1.786420345306396484e-01 4.279136657714843750e-02 -2.178174257278442383e-02
-7.807804942131042480e-01 -1.697930246591567993e-01 -1.774840354919433594e-01 5.366092920303344727e-02 -1.218193769454956055e-02
-7.567564845085144043e-01 -1.699658781290054321e-01 -1.760613918304443359e-01 6.478524208068847656e-02 -2.132803201675415039e-03
-7.327324748039245605e-01 -1.698919087648391724e-01 -1.743693351745605469e-01 7.615870237350463867e-02 8.364737033843994141e-03
-7.087084054946899414e-01 -1.695603728294372559e-01 -1.724004745483398438e-01 8.777612447738647461e-02 1.930895447731018066e-02
-6.846843957901000977e-01 -1.689605414867401123e-01 -1.701495647430419922e-01 9.963154792785644531e-02 3.069695830345153809e-02
-6.606603860855102539e-01 -1.680819094181060791e-01 -1.676108837127685547e-01 1.117190718650817871e-01 4.252544045448303223e-02
-6.366363763809204102e-01 -1.669138371944427490e-01 -1.647803783416748047e-01 1.240321993827819824e-01 5.478957295417785645e-02
-6.126123666763305664e-01 -1.654459089040756226e-01 -1.616501808166503906e-01 1.365646719932556152e-01 6.748381257057189941e-02
-5.885882973670959473e-01 -1.636679619550704956e-01 -1.582164764404296875e-01 1.493097543716430664e-01 8.060194551944732666e-02
-5.645642876625061035e-01 -1.615698486566543579e-01 -1.544747352600097656e-01 1.622602343559265137e-01 9.413629770278930664e-02
-5.405402779579162598e-01 -1.591416895389556885e-01 -1.504187583923339844e-01 1.754091978073120117e-01 1.080786734819412231e-01
-5.165162086486816406e-01 -1.563736945390701294e-01 -1.460447311401367188e-01 1.887490153312683105e-01 1.224196404218673706e-01
-4.924921989440917969e-01 -1.532565057277679443e-01 -1.413478851318359375e-01 2.022723555564880371e-01 1.371490359306335449e-01
-4.684681892395019531e-01 -1.497809737920761108e-01 -1.363248825073242188e-01 2.159711122512817383e-01 1.522559225559234619e-01
-4.444441795349121094e-01 -1.459380239248275757e-01 -1.309700012207031250e-01 2.298375368118286133e-01 1.677280217409133911e-01
-4.204201400279998779e-01 -1.417191177606582642e-01 -1.252799034118652344e-01 2.438634634017944336e-01 1.835525780916213989e-01
-3.963961005210876465e-01 -1.371159851551055908e-01 -1.192522048950195312e-01 2.580405473709106445e-01 1.997160315513610840e-01
-3.723720908164978027e-01 -1.321206092834472656e-01 -1.128807067871093750e-01 2.723601460456848145e-01 2.162035256624221802e-01
-3.483480811119079590e-01 -1.267253309488296509e-01 -1.061639785766601562e-01 2.868139147758483887e-01 2.329997569322586060e-01
-3.243240416049957275e-01 -1.209230795502662659e-01 -9.909844398498535156e-02 3.013927936553955078e-01 2.500889003276824951e-01
-3.003000020980834961e-01 -1.147068515419960022e-01 -9.168195724487304688e-02 3.160878419876098633e-01 2.674537599086761475e-01
-2.762759923934936523e-01 -1.080703735351562500e-01 -8.391046524047851562e-02 3.308904170989990234e-01 2.850771546363830566e-01
-2.522519826889038086e-01 -1.010075509548187256e-01 -7.578229904174804688e-02 3.457911014556884766e-01 3.029405474662780762e-01
-2.282279431819915771e-01 -9.351287782192230225e-02 -6.729507446289062500e-02 3.607806861400604248e-01 3.210254609584808350e-01
-2.042039185762405396e-01 -8.558127284049987793e-02 -5.844688415527343750e-02 3.758497536182403564e-01 3.393124938011169434e-01
-1.801798939704895020e-01 -7.720811665058135986e-02 -4.923582077026367188e-02 3.909890651702880859e-01 3.577817380428314209e-01
-1.561558693647384644e-01 -6.838925927877426147e-02 -3.965997695922851562e-02 4.061890542507171631e-01 3.764128684997558594e-01
-1.321318447589874268e-01 -5.912107601761817932e-02 -2.971887588500976562e-02 4.214402437210083008e-01 3.951852023601531982e-01
-1.081078201532363892e-01 -4.940041527152061462e-02 -1.941061019897460938e-02 4.367328584194183350e-01 4.140775501728057861e-01
-8.408379554748535156e-02 -3.922465071082115173e-02 -8.734226226806640625e-03 4.520573318004608154e-01 4.330685734748840332e-01
-6.005977094173431396e-02 -2.859169617295265198e-02 2.310514450073242188e-03 4.674040675163269043e-01 4.521368443965911865e-01
-3.603574633598327637e-02 -1.749992556869983673e-02 1.372337341308593750e-02 4.827633202075958252e-01 4.712599813938140869e-01
-1.201172173023223877e-02 -5.948301870375871658e-03 2.550601959228515625e-02 4.981255829334259033e-01 4.904164671897888184e-01
1.201172173023223877e-02 6.063419859856367111e-03 3.765726089477539062e-02 5.134805440902709961e-01 5.095835328102111816e-01
3.603574633598327637e-02 1.853582076728343964e-02 5.017757415771484375e-02 5.288194417953491211e-01 5.287400484085083008e-01
6.005977094173431396e-02 3.146807476878166199e-02 6.306552886962890625e-02 5.441321730613708496e-01 5.478631854057312012e-01
8.408379554748535156e-02 4.485914483666419983e-02 7.632160186767578125e-02 5.594091415405273438e-01 5.669314265251159668e-01
1.081078201532363892e-01 5.870740488171577454e-02 8.994412422180175781e-02 5.746408700942993164e-01 5.859224200248718262e-01
1.321318447589874268e-01 7.301076501607894897e-02 1.039316654205322266e-01 5.898178219795227051e-01 6.048147678375244141e-01
1.561558693647384644e-01 8.776661008596420288e-02 1.182825565338134766e-01 6.049305200576782227e-01 6.235871315002441406e-01
1.801798939704895020e-01 1.029717773199081421e-01 1.329965591430664062e-01 6.199694871902465820e-01 6.422182917594909668e-01
2.042039185762405396e-01 1.186226457357406616e-01 1.480708122253417969e-01 6.349257230758666992e-01 6.606875061988830566e-01
2.282279431819915771e-01 1.347150653600692749e-01 1.635022163391113281e-01 6.497899293899536133e-01 6.789745688438415527e-01
2.522519826889038086e-01 1.512444317340850830e-01 1.792907714843750000e-01 6.645529866218566895e-01 6.970594525337219238e-01
2.762759923934936523e-01 1.682056188583374023e-01 1.954326629638671875e-01 6.792060136795043945e-01 7.149228453636169434e-01
3.003000020980834961e-01 1.855931431055068970e-01 2.119245529174804688e-01 6.937401890754699707e-01 7.325462102890014648e-01
3.243240416049957275e-01 2.034009695053100586e-01 2.287640571594238281e-01 7.081468105316162109e-01 7.499111294746398926e-01
3.483480811119079590e-01 2.216227501630783081e-01 2.459485530853271484e-01 7.224172353744506836e-01 7.670002579689025879e-01
3.723720908164978027e-01 2.402514815330505371e-01 2.634739875793457031e-01 7.365434169769287109e-01 7.837964892387390137e-01
3.963961005210876465e-01 2.592801153659820557e-01 2.813372611999511719e-01 7.505168914794921875e-01 8.002839684486389160e-01
4.204201400279998779e-01 2.787010371685028076e-01 2.995331287384033203e-01 7.643296122550964355e-01 8.164474368095397949e-01
4.444441795349121094e-01 2.985061407089233398e-01 3.180599212646484375e-01 7.779738306999206543e-01 8.322719931602478027e-01
4.684681892395019531e-01 3.186872303485870361e-01 3.369126319885253906e-01 7.914417982101440430e-01 8.477441072463989258e-01
4.924921989440917969e-01 3.392356932163238525e-01 3.560853004455566406e-01 8.047260642051696777e-01 8.628509640693664551e-01
5.165162086486816406e-01 3.601424992084503174e-01 3.755762577056884766e-01 8.178194165229797363e-01 8.775803446769714355e-01
5.405402779579162598e-01 3.813985884189605713e-01 3.953788280487060547e-01 8.307148218154907227e-01 8.919213414192199707e-01
5.645642876625061035e-01 4.029944539070129395e-01 4.154891967773437500e-01 8.434053659439086914e-01 9.058637022972106934e-01
5.885882973670959473e-01 4.249203205108642578e-01 4.359009265899658203e-01 8.558844327926635742e-01 9.193980693817138672e-01
6.126123666763305664e-01 4.471664428710937500e-01 4.566106796264648438e-01 8.681459426879882812e-01 9.325162172317504883e-01
6.366363763809204102e-01 4.697225391864776611e-01 4.776120185852050781e-01 8.801834583282470703e-01 9.452104568481445312e-01
6.606603860855102539e-01 4.925784766674041748e-01 4.988992214202880859e-01 8.919910788536071777e-01 9.574745893478393555e-01
6.846843957901000977e-01 5.157238245010375977e-01 5.204682350158691406e-01 9.035633802413940430e-01 9.693030118942260742e-01
7.087084054946899414e-01 5.391480326652526855e-01 5.423126220703125000e-01 9.148949384689331055e-01 9.806910753250122070e-01
7.327324748039245605e-01 5.628405809402465820e-01 5.644257068634033203e-01 9.259806871414184570e-01 9.916352629661560059e-01
7.567564845085144043e-01 5.867906212806701660e-01 5.868015289306640625e-01 9.368156194686889648e-01 1.002132773399353027e+00
7.807804942131042480e-01 6.109874844551086426e-01 6.094355583190917969e-01 9.473952054977416992e-01 1.012181997299194336e+00
8.048045635223388672e-01 6.354203820228576660e-01 6.323204040527343750e-01 9.577153921127319336e-01 1.021781682968139648e+00
8.288285732269287109e-01 6.600785255432128906e-01 6.554493904113769531e-01 9.677718877792358398e-01 1.030932307243347168e+00
8.528525829315185547e-01 6.849510669708251953e-01 6.788177490234375000e-01 9.775611758232116699e-01 1.039634466171264648e+00
8.768765926361083984e-01 7.100272774696350098e-01 7.024178504943847656e-01 9.870795607566833496e-01 1.047889947891235352e+00
9.009006023406982422e-01 7.352966070175170898e-01 7.262427806854248047e-01 9.963240623474121094e-01 1.055701494216918945e+00
9.249246716499328613e-01 7.607481479644775391e-01 7.502865791320800781e-01 1.005291819572448730e+00 1.063072204589843750e+00
9.489486813545227051e-01 7.863715887069702148e-01 7.745428085327148438e-01 1.013980269432067871e+00 1.070006370544433594e+00
9.729726910591125488e-01 8.121564388275146484e-01 7.990045547485351562e-01 1.022386908531188965e+00 1.076508998870849609e+00
9.969967603683471680e-01 8.380923867225646973e-01 8.236644268035888672e-01 1.030509948730468750e+00 1.082585453987121582e+00
1.021020770072937012e+00 8.641691803932189941e-01 8.485159873962402344e-01 1.038347721099853516e+00 1.088242173194885254e+00
1.045044779777526855e+00 8.903769850730895996e-01 8.735523223876953125e-01 1.045898556709289551e+00 1.093486309051513672e+00
1.069068789482116699e+00 9.167057871818542480e-01 8.987674713134765625e-01 1.053161621093750000e+00 1.098324894905090332e+00
1.093092799186706543e+00 9.431460499763488770e-01 9.241523742675781250e-01 1.060135841369628906e+00 1.102766513824462891e+00
1.117116808891296387e+00 9.696884155273437500e-01 9.497020244598388672e-01 1.066820979118347168e+00 1.106819748878479004e+00
1.141140937805175781e+00 9.963236451148986816e-01 9.754090309143066406e-01 1.073216676712036133e+00 1.110493659973144531e+00
1.165164947509765625e+00 1.023042559623718262e+00 1.001266241073608398e+00 1.079322814941406250e+00 1.113798022270202637e+00
1.189188957214355469e+00 1.049836516380310059e+00 1.027265787124633789e+00 1.085139989852905273e+00 1.116742849349975586e+00
1.213212966918945312e+00 1.076697111129760742e+00 1.053402423858642578e+00 1.090668678283691406e+00 1.119338512420654297e+00
1.237236976623535156e+00 1.103615760803222656e+00 1.079668283462524414e+00 1.095909953117370605e+00 1.121595978736877441e+00
1.261260986328125000e+00 1.130584955215454102e+00 1.106056213378906250e+00 1.100864648818969727e+00 1.123526334762573242e+00
1.285284996032714844e+00 1.157596468925476074e+00 1.132560253143310547e+00 1.105534672737121582e+00 1.125140666961669922e+00
1.309309005737304688e+00 1.184643268585205078e+00 1.159173011779785156e+00 1.109921455383300781e+00 1.126451015472412109e+00
1.333333015441894531e+00 1.211717963218688965e+00 1.185887813568115234e+00 1.114027023315429688e+00 1.127468824386596680e+00
1.357357144355773926e+00 1.238813757896423340e+00 1.212697267532348633e+00 1.117853760719299316e+00 1.128206133842468262e+00
1.381381154060363770e+00 1.265923976898193359e+00 1.239596128463745117e+00 1.121404170989990234e+00 1.128675103187561035e+00
1.405405163764953613e+00 1.293042302131652832e+00 1.266576766967773438e+00 1.124680757522583008e+00 1.128887891769409180e+00
1.429429173469543457e+00 1.320162773132324219e+00 1.293632268905639648e+00 1.127686977386474609e+00 1.128856539726257324e+00
1.453453183174133301e+00 1.347279787063598633e+00 1.320757627487182617e+00 1.130425930023193359e+00 1.128593325614929199e+00
1.477477192878723145e+00 1.374387741088867188e+00 1.347945213317871094e+00 1.132901072502136230e+00 1.128110527992248535e+00
1.501501202583312988e+00 1.401481628417968750e+00 1.375188827514648438e+00 1.135116219520568848e+00 1.127420067787170410e+00
1.525525331497192383e+00 1.428556680679321289e+00 1.402482986450195312e+00 1.137075185775756836e+00 1.126534342765808105e+00
1.549549341201782227e+00 1.455608129501342773e+00 1.429821491241455078e+00 1.138782501220703125e+00 1.125464916229248047e+00
1.573573350906372070e+00 1.482631802558898926e+00 1.457197904586791992e+00 1.140242218971252441e+00 1.124223709106445312e+00
1.597597360610961914e+00 1.509623646736145020e+00 1.484606742858886719e+00 1.141458988189697266e+00 1.122822523117065430e+00
1.621621370315551758e+00 1.536579966545104980e+00 1.512040615081787109e+00 1.142437815666198730e+00 1.121272683143615723e+00
1.645645380020141602e+00 1.563497424125671387e+00 1.539496183395385742e+00 1.143183469772338867e+00 1.119585394859313965e+00
1.669669389724731445e+00 1.590372800827026367e+00 1.566966772079467773e+00 1.143701195716857910e+00 1.117771625518798828e+00
1.693693399429321289e+00 1.617203235626220703e+00 1.594446659088134766e+00 1.143996238708496094e+00 1.115842342376708984e+00
1.717717409133911133e+00 1.643985986709594727e+00 1.621931791305541992e+00 1.144074440002441406e+00 1.113807797431945801e+00
1.741741538047790527e+00 1.670718908309936523e+00 1.649415731430053711e+00 1.143940925598144531e+00 1.111678361892700195e+00
1.765765547752380371e+00 1.697399377822875977e+00 1.676893949508666992e+00 1.143602013587951660e+00 1.109463810920715332e+00
1.789789557456970215e+00 1.724025845527648926e+00 1.704361915588378906e+00 1.143063306808471680e+00 1.107173919677734375e+00
1.813813567161560059e+00 1.750596404075622559e+00 1.731814622879028320e+00 1.142331123352050781e+00 1.104817628860473633e+00
1.837837576866149902e+00 1.777109742164611816e+00 1.759247541427612305e+00 1.141411542892456055e+00 1.102404236793518066e+00
1.861861586570739746e+00 1.803564429283142090e+00 1.786655306816101074e+00 1.140310883522033691e+00 1.099942088127136230e+00
1.885885596275329590e+00 1.829959392547607422e+00 1.814035415649414062e+00 1.139035582542419434e+00 1.097439527511596680e+00
1.909909725189208984e+00 1.856294035911560059e+00 1.841382980346679688e+00 1.137592315673828125e+00 1.094904422760009766e+00
1.933933734893798828e+00 1.882567286491394043e+00 1.868693590164184570e+00 1.135987281799316406e+00 1.092344164848327637e+00
1.957957744598388672e+00 1.908778905868530273e+00 1.895963430404663086e+00 1.134227633476257324e+00 1.089766144752502441e+00
1.981981754302978516e+00 1.934928417205810547e+00 1.923189401626586914e+00 1.132319808006286621e+00 1.087177038192749023e+00
2.006005764007568359e+00 1.961015582084655762e+00 1.950368285179138184e+00 1.130270838737487793e+00 1.084583401679992676e+00
2.030029773712158203e+00 1.987040400505065918e+00 1.977495551109313965e+00 1.128087282180786133e+00 1.081991076469421387e+00
2.054053783416748047e+00 2.013003110885620117e+00 2.004569530487060547e+00 1.125776410102844238e+00 1.079406023025512695e+00
2.078077793121337891e+00 2.038903951644897461e+00 2.031586170196533203e+00 1.123344898223876953e+00 1.076833486557006836e+00
2.102101802825927734e+00 2.064743041992187500e+00 2.058542966842651367e+00 1.120799541473388672e+00 1.074278473854064941e+00
2.126125812530517578e+00 2.090521097183227539e+00 2.085437297821044922e+00 1.118147730827331543e+00 1.071745634078979492e+00
2.150149822235107422e+00 2.116238355636596680e+00 2.112267017364501953e+00 1.115396142005920410e+00 1.069239497184753418e+00
2.174173831939697266e+00 2.141896009445190430e+00 2.139028549194335938e+00 1.112551927566528320e+00 1.066763877868652344e+00
2.198197841644287109e+00 2.167494535446166992e+00 2.165721893310546875e+00 1.109621763229370117e+00 1.064322352409362793e+00
2.222222089767456055e+00 2.193035125732421875e+00 2.192343950271606445e+00 1.106612682342529297e+00 1.061918497085571289e+00
2.246246099472045898e+00 2.218518257141113281e+00 2.218892574310302734e+00 1.103531718254089355e+00 1.059555172920227051e+00
2.270270109176635742e+00 2.243945121765136719e+00 2.245366096496582031e+00 1.100385546684265137e+00 1.057235360145568848e+00
2.294294118881225586e+00 2.269316673278808594e+00 2.271762847900390625e+00 1.097181081771850586e+00 1.054961204528808594e+00
2.318318128585815430e+00 2.294634103775024414e+00 2.298082828521728516e+00 1.093924760818481445e+00 1.052735090255737305e+00
2.342342138290405273e+00 2.319898843765258789e+00 2.324324131011962891e+00 1.090623617172241211e+00 1.050559043884277344e+00
2.366366147994995117e+00 2.345111846923828125e+00 2.350484848022460938e+00 1.087284207344055176e+00 1.048434495925903320e+00
2.390390157699584961e+00 2.370274543762207031e+00 2.376565456390380859e+00 1.083912968635559082e+00 1.046362876892089844e+00
2.414414167404174805e+00 2.395387887954711914e+00 2.402564764022827148e+00 1.080516219139099121e+00 1.044345498085021973e+00
2.438438177108764648e+00 2.420453548431396484e+00 2.428481578826904297e+00 1.077100396156311035e+00 1.042383193969726562e+00
2.462462186813354492e+00 2.445472717285156250e+00 2.454316854476928711e+00 1.073671698570251465e+00 1.040476799011230469e+00
2.486486196517944336e+00 2.470446825027465820e+00 2.480069875717163086e+00 1.070236206054687500e+00 1.038626790046691895e+00
2.510510206222534180e+00 2.495377302169799805e+00 2.505740165710449219e+00 1.066799998283386230e+00 1.036833524703979492e+00
2.534534215927124023e+00 2.520265102386474609e+00 2.531327247619628906e+00 1.063368797302246094e+00 1.035097241401672363e+00
2.558558225631713867e+00 2.545111894607543945e+00 2.556832790374755859e+00 1.059948444366455078e+00 1.033417940139770508e+00
2.582582473754882812e+00 2.569919586181640625e+00 2.582256317138671875e+00 1.056544542312622070e+00 1.031795501708984375e+00
2.606606483459472656e+00 2.594688415527343750e+00 2.607597827911376953e+00 1.053162336349487305e+00 1.030229449272155762e+00
2.630630493164062500e+00 2.619420289993286133e+00 2.632858514785766602e+00 1.049807429313659668e+00 1.028719663619995117e+00
2.654654502868652344e+00 2.644116878509521484e+00 2.658039331436157227e+00 1.046484708786010742e+00 1.027265429496765137e+00
2.678678512573242188e+00 2.668778896331787109e+00 2.683140754699707031e+00 1.043199419975280762e+00 1.025866031646728516e+00
2.702702522277832031e+00 2.693408012390136719e+00 2.708163022994995117e+00 1.039956212043762207e+00 1.024520874023437500e+00
2.726726531982421875e+00 2.718005418777465820e+00 2.733108520507812500e+00 1.036759614944458008e+00 1.023229002952575684e+00
2.750750541687011719e+00 2.742572546005249023e+00 2.757978200912475586e+00 1.033614277839660645e+00 1.021989583969116211e+00
2.774774551391601562e+00 2.767110586166381836e+00 2.782772779464721680e+00 1.030524611473083496e+00 1.020801424980163574e+00
2.798798561096191406e+00 2.791620492935180664e+00 2.807492971420288086e+00 1.027494192123413086e+00 1.019663572311401367e+00
2.822822570800781250e+00 2.816103696823120117e+00 2.832141876220703125e+00 1.024527668952941895e+00 1.018575072288513184e+00
2.846846580505371094e+00 2.840561389923095703e+00 2.856720447540283203e+00 1.021628141403198242e+00 1.017534494400024414e+00
2.870870590209960938e+00 2.864994525909423828e+00 2.881230115890502930e+00 1.018799543380737305e+00 1.016540527343750000e+00
2.894894599914550781e+00 2.889404535293579102e+00 2.905672073364257812e+00 1.016045093536376953e+00 1.015592336654663086e+00
2.918918609619140625e+00 2.913792133331298828e+00 2.930049419403076172e+00 1.013368129730224609e+00 1.014688134193420410e+00
2.942942619323730469e+00 2.938158512115478516e+00 2.954363346099853516e+00 1.010771274566650391e+00 1.013826847076416016e+00
2.966966629028320312e+00 2.962504863739013672e+00 2.978615283966064453e+00 1.008257389068603516e+00 1.013007164001464844e+00
2.990990877151489258e+00 2.986832141876220703e+00 3.002808570861816406e+00 1.005829334259033203e+00 1.012227773666381836e+00
3.015014886856079102e+00 3.011140823364257812e+00 3.026944875717163086e+00 1.003489017486572266e+00 1.011487245559692383e+00
3.039038896560668945e+00 3.035432338714599609e+00 3.051025390625000000e+00 1.001238942146301270e+00 1.010784149169921875e+00
3.063062906265258789e+00 3.059707403182983398e+00 3.075052738189697266e+00 9.990808963775634766e-01 1.010117292404174805e+00
3.087086915969848633e+00 3.083966732025146484e+00 3.099030017852783203e+00 9.970165491104125977e-01 1.009485244750976562e+00
3.111110925674438477e+00 3.108211517333984375e+00 3.122958660125732422e+00 9.950476288795471191e-01 1.008886814117431641e+00
3.135134935379028320e+00 3.132441997528076172e+00 3.146841049194335938e+00 9.931755065917968750e-01 1.008320450782775879e+00
3.159158945083618164e+00 3.156659364700317383e+00 3.170679092407226562e+00 9.914011359214782715e-01 1.007784843444824219e+00
3.183182954788208008e+00 3.180864334106445312e+00 3.194476366043090820e+00 9.897255897521972656e-01 1.007279038429260254e+00
3.207206964492797852e+00 3.205057382583618164e+00 3.218234539031982422e+00 9.881494641304016113e-01 1.006801486015319824e+00
3.231230974197387695e+00 3.229239463806152344e+00 3.241955518722534180e+00 9.866737127304077148e-01 1.006351113319396973e+00
3.255254983901977539e+00 3.253410816192626953e+00 3.265642881393432617e+00 9.852980375289916992e-01 1.005926609039306641e+00
3.279278993606567383e+00 3.277572393417358398e+00 3.289298295974731445e+00 9.840233325958251953e-01 1.005526781082153320e+00
3.303303003311157227e+00 3.301724672317504883e+00 3.312923908233642578e+00 9.828490018844604492e-01 1.005150675773620605e+00
3.327327013015747070e+00 3.325868129730224609e+00 3.336523056030273438e+00 9.817750453948974609e-01 1.004796862602233887e+00
3.351351261138916016e+00 3.350003480911254883e+00 3.360097408294677734e+00 9.808012247085571289e-01 1.004464507102966309e+00
3.375375270843505859e+00 3.374130964279174805e+00 3.383649587631225586e+00 9.799267649650573730e-01 1.004152417182922363e+00
3.399399280548095703e+00 3.398251295089721680e+00 3.407182216644287109e+00 9.791510105133056641e-01 1.003859639167785645e+00
3.423423290252685547e+00 3.422364711761474609e+00 3.430696249008178711e+00 9.784730672836303711e-01 1.003585219383239746e+00
3.447447299957275391e+00 3.446471691131591797e+00 3.454196214675903320e+00 9.778917431831359863e-01 1.003328084945678711e+00
3.471471309661865234e+00 3.470572710037231445e+00 3.477683544158935547e+00 9.774057865142822266e-01 1.003087401390075684e+00
3.495495319366455078e+00 3.494668245315551758e+00 3.501159191131591797e+00 9.770138263702392578e-01 1.002862215042114258e+00
3.519519329071044922e+00 3.518758296966552734e+00 3.524627685546875000e+00 9.767143726348876953e-01 1.002651810646057129e+00
3.543543338775634766e+00 3.542843818664550781e+00 3.548089504241943359e+00 9.765056371688842773e-01 1.002455353736877441e+00
3.567567348480224609e+00 3.566924571990966797e+00 3.571547031402587891e+00 9.763858318328857422e-01 1.002271890640258789e+00
3.591591358184814453e+00 3.591001033782958984e+00 3.595003604888916016e+00 9.763529300689697266e-01 1.002100825309753418e+00
3.615615367889404297e+00 3.615073680877685547e+00 3.618459939956665039e+00 9.764047861099243164e-01 1.001941442489624023e+00
3.639639377593994141e+00 3.639142274856567383e+00 3.641917943954467773e+00 9.765393137931823730e-01 1.001792907714843750e+00
3.663663387298583984e+00 3.663207769393920898e+00 3.665380954742431641e+00 9.767538905143737793e-01 1.001654624938964844e+00
3.687687397003173828e+00 3.687269926071166992e+00 3.688850164413452148e+00 9.770460128784179688e-01 1.001526117324829102e+00
3.711711406707763672e+00 3.711329221725463867e+00 3.712326526641845703e+00 9.774131774902343750e-01 1.001406788825988770e+00
3.735735416412353516e+00 3.735385656356811523e+00 3.735813140869140625e+00 9.778527617454528809e-01 1.001295804977416992e+00
3.759759664535522461e+00 3.759439945220947266e+00 3.759311676025390625e+00 9.783619642257690430e-01 1.001192927360534668e+00
3.783783674240112305e+00 3.783491373062133789e+00 3.782822608947753906e+00 9.789376258850097656e-01 1.001097440719604492e+00
3.807807683944702148e+00 3.807540655136108398e+00 3.806348323822021484e+00 9.795771837234497070e-01 1.001008987426757812e+00
3.831831693649291992e+00 3.831587791442871094e+00 3.829889774322509766e+00 9.802772998809814453e-01 1.000927090644836426e+00
3.855855703353881836e+00 3.855633258819580078e+00 3.853448867797851562e+00 9.810349941253662109e-01 1.000851392745971680e+00
3.879879713058471680e+00 3.879676818847656250e+00 3.877027034759521484e+00 9.818469882011413574e-01 1.000781297683715820e+00
3.903903722763061523e+00 3.903718948364257812e+00 3.900625228881835938e+00 9.827098846435546875e-01 1.000716447830200195e+00
3.927927732467651367e+00 3.927759408950805664e+00 3.924244880676269531e+00 9.836207032203674316e-01 1.000656604766845703e+00
3.951951742172241211e+00 3.951798439025878906e+00 3.947886705398559570e+00 9.845758676528930664e-01 1.000601410865783691e+00
3.975975751876831055e+00 3.975836515426635742e+00 3.971551656723022461e+00 9.855720996856689453e-01 1.000550508499145508e+00
3.999999761581420898e+00 3.999873161315917969e+00 3.995241403579711914e+00 9.866060018539428711e-01 1.000503659248352051e+00
4.024024009704589844e+00 4.023909091949462891e+00 4.018957138061523438e+00 9.876743555068969727e-01 1.000460386276245117e+00
4.048048019409179688e+00 4.047943592071533203e+00 4.042697906494140625e+00 9.887732267379760742e-01 1.000420689582824707e+00
4.072072029113769531e+00 4.071977138519287109e+00 4.066465854644775391e+00 9.898995161056518555e-01 1.000384092330932617e+00
4.096096038818359375e+00 4.096010208129882812e+00 4.090260505676269531e+00 9.910494089126586914e-01 1.000350475311279297e+00
4.120120048522949219e+00 4.120041847229003906e+00 4.114083766937255859e+00 9.922200441360473633e-01 1.000319600105285645e+00
4.144144058227539062e+00 4.144073486328125000e+00 4.137935638427734375e+00 9.934074282646179199e-01 1.000291347503662109e+00
4.168168067932128906e+00 4.168104171752929688e+00 4.161814689636230469e+00 9.946082830429077148e-01 1.000265359878540039e+00
4.192192077636718750e+00 4.192133903503417969e+00 4.185724258422851562e+00 9.958192110061645508e-01 1.000241518020629883e+00
4.216216087341308594e+00 4.216163635253906250e+00 4.209662437438964844e+00 9.970368742942810059e-01 1.000219702720642090e+00
4.240240097045898438e+00 4.240192890167236328e+00 4.233629226684570312e+00 9.982578754425048828e-01 1.000199675559997559e+00
4.264264106750488281e+00 4.264221191406250000e+00 4.257626533508300781e+00 9.994788765907287598e-01 1.000181436538696289e+00
4.288288116455078125e+00 4.288249492645263672e+00 4.281652927398681641e+00 1.000696659088134766e+00 1.000164747238159180e+00
4.312312126159667969e+00 4.312277317047119141e+00 4.305707931518554688e+00 1.001908063888549805e+00 1.000149488449096680e+00
4.336336135864257812e+00 4.336304664611816406e+00 4.329792976379394531e+00 1.003109812736511230e+00 1.000135540962219238e+00
4.360360145568847656e+00 4.360332012176513672e+00 4.353905200958251953e+00 1.004298925399780273e+00 1.000122904777526855e+00
4.384384155273437500e+00 4.384358882904052734e+00 4.378046512603759766e+00 1.005472183227539062e+00 1.000111341476440430e+00
4.408408164978027344e+00 4.408385276794433594e+00 4.402216911315917969e+00 1.006626605987548828e+00 1.000100731849670410e+00
4.432432174682617188e+00 4.432411670684814453e+00 4.426413536071777344e+00 1.007759809494018555e+00 1.000091075897216797e+00
4.456456184387207031e+00 4.456437587738037109e+00 4.450636863708496094e+00 1.008868575096130371e+00 1.000082373619079590e+00
4.480480194091796875e+00 4.480463504791259766e+00 4.474887371063232422e+00 1.009950399398803711e+00 1.000074505805969238e+00
4.504504203796386719e+00 4.504488945007324219e+00 4.499162673950195312e+00 1.011002302169799805e+00 1.000067234039306641e+00
4.528528213500976562e+00 4.528514862060546875e+00 4.523463249206542969e+00 1.012022256851196289e+00 1.000060677528381348e+00
4.552552223205566406e+00 4.552540302276611328e+00 4.547788619995117188e+00 1.013007402420043945e+00 1.000054717063903809e+00
4.576576232910156250e+00 4.576565265655517578e+00 4.572135925292968750e+00 1.013955831527709961e+00 1.000049352645874023e+00
4.600600242614746094e+00 4.600590705871582031e+00 4.596506595611572266e+00 1.014864921569824219e+00 1.000044465065002441e+00
4.624624252319335938e+00 4.624615669250488281e+00 4.620898246765136719e+00 1.015732884407043457e+00 1.000039935111999512e+00
4.648648262023925781e+00 4.648640632629394531e+00 4.645309448242187500e+00 1.016557693481445312e+00 1.000036001205444336e+00
4.672672271728515625e+00 4.672665119171142578e+00 4.669741153717041016e+00 1.017337322235107422e+00 1.000032424926757812e+00
4.696696281433105469e+00 4.696690082550048828e+00 4.694190502166748047e+00 1.018070220947265625e+00 1.000029087066650391e+00
4.720720767974853516e+00 4.720715045928955078e+00 4.718657970428466797e+00 1.018754959106445312e+00 1.000026106834411621e+00
4.744744777679443359e+00 4.744740009307861328e+00 4.743140220642089844e+00 1.019389152526855469e+00 1.000023365020751953e+00
4.768768787384033203e+00 4.768764495849609375e+00 4.767636299133300781e+00 1.019972562789916992e+00 1.000020980834960938e+00
4.792792797088623047e+00 4.792788982391357422e+00 4.792147159576416016e+00 1.020503282546997070e+00 1.000018835067749023e+00
4.816816806793212891e+00 4.816812992095947266e+00 4.816669464111328125e+00 1.020979881286621094e+00 1.000016808509826660e+00
4.840840816497802734e+00 4.840837478637695312e+00 4.841202735900878906e+00 1.021402239799499512e+00 1.000015020370483398e+00
4.864864826202392578e+00 4.864861965179443359e+00 4.865746021270751953e+00 1.021768808364868164e+00 1.000013470649719238e+00
4.888888835906982422e+00 4.888886451721191406e+00 4.890296459197998047e+00 1.022079348564147949e+00 1.000012040138244629e+00
4.912912845611572266e+00 4.912910461425781250e+00 4.914853572845458984e+00 1.022332787513732910e+00 1.000010848045349121e+00
4.936936855316162109e+00 4.936934947967529297e+00 4.939417362213134766e+00 1.022528886795043945e+00 1.000009655952453613e+00
4.960960865020751953e+00 4.960958957672119141e+00 4.963983535766601562e+00 1.022667288780212402e+00 1.000008583068847656e+00
4.984984874725341797e+00 4.984983444213867188e+00 4.988553047180175781e+00 1.022747516632080078e+00 1.000007629394531250e+00
5.009008884429931641e+00 5.009007453918457031e+00 5.013124942779541016e+00 1.022769927978515625e+00 1.000006794929504395e+00
5.033032894134521484e+00 5.033031463623046875e+00 5.037694931030273438e+00 1.022734522819519043e+00 1.000006079673767090e+00
5.057056903839111328e+00 5.057055950164794922e+00 5.062263488769531250e+00 1.022641062736511230e+00 1.000005483627319336e+00
5.081080913543701172e+00 5.081079959869384766e+00 5.086831092834472656e+00 1.022490262985229492e+00 1.000004768371582031e+00
5.105104923248291016e+00 5.105103969573974609e+00 5.111392021179199219e+00 1.022282481193542480e+00 1.000004291534423828e+00
5.129128932952880859e+00 5.129127979278564453e+00 5.135948181152343750e+00 1.022017955780029297e+00 1.000003814697265625e+00
5.153152942657470703e+00 5.153152465820312500e+00 5.160498142242431641e+00 1.021697759628295898e+00 1.000003337860107422e+00
5.177176952362060547e+00 5.177176475524902344e+00 5.185038566589355469e+00 1.021322488784790039e+00 1.000002980232238770e+00
5.201200962066650391e+00 5.201200485229492188e+00 5.209569454193115234e+00 1.020893096923828125e+00 1.000002622604370117e+00
5.225224971771240234e+00 5.225224494934082031e+00 5.234090805053710938e+00 1.020410537719726562e+00 1.000002384185791016e+00
5.249248981475830078e+00 5.249248504638671875e+00 5.258598327636718750e+00 1.019876003265380859e+00 1.000002145767211914e+00
5.273272991180419922e+00 5.273272514343261719e+00 5.283092021942138672e+00 1.019290804862976074e+00 1.000001907348632812e+00
5.297297000885009766e+00 5.297296524047851562e+00 5.307573318481445312e+00 1.018656134605407715e+00 1.000001668930053711e+00
5.321321010589599609e+00 5.321320533752441406e+00 5.332036495208740234e+00 1.017973661422729492e+00 1.000001430511474609e+00
5.345345020294189453e+00 5.345344543457031250e+00 5.356484413146972656e+00 1.017244577407836914e+00 1.000001192092895508e+00
5.369369029998779297e+00 5.369369029998779297e+00 5.380913257598876953e+00 1.016470909118652344e+00 1.000001192092895508e+00
5.393393039703369141e+00 5.393393039703369141e+00 5.405323028564453125e+00 1.015654206275939941e+00 1.000000953674316406e+00
5.417417049407958984e+00 5.417417049407958984e+00 5.429713249206542969e+00 1.014796257019042969e+00 1.000000834465026855e+00
5.441441059112548828e+00 5.441441059112548828e+00 5.454082012176513672e+00 1.013899087905883789e+00 1.000000834465026855e+00
5.465465545654296875e+00 5.465465545654296875e+00 5.478429317474365234e+00 1.012964487075805664e+00 1.000000715255737305e+00
5.489489555358886719e+00 5.489489555358886719e+00 5.502752780914306641e+00 1.011994719505310059e+00 1.000000596046447754e+00
5.513513565063476562e+00 5.513513565063476562e+00 5.527052879333496094e+00 1.010991930961608887e+00 1.000000476837158203e+00
5.537537574768066406e+00 5.537537574768066406e+00 5.551329135894775391e+00 1.009957909584045410e+00 1.000000476837158203e+00
5.561561584472656250e+00 5.561561584472656250e+00 5.575579166412353516e+00 1.008895397186279297e+00 1.000000476837158203e+00
5.585585594177246094e+00 5.585585594177246094e+00 5.599803924560546875e+00 1.007806539535522461e+00 1.000000357627868652e+00
5.609609603881835938e+00 5.609609603881835938e+00 5.624002933502197266e+00 1.006693601608276367e+00 1.000000357627868652e+00
5.633633613586425781e+00 5.633633613586425781e+00 5.648173332214355469e+00 1.005558967590332031e+00 1.000000238418579102e+00
5.657657623291015625e+00 5.657657623291015625e+00 5.672316551208496094e+00 1.004405021667480469e+00 1.000000238418579102e+00
5.681681632995605469e+00 5.681681632995605469e+00 5.696433067321777344e+00 1.003234624862670898e+00 1.000000238418579102e+00
5.705705642700195312e+00 5.705705642700195312e+00 5.720520496368408203e+00 1.002050042152404785e+00 1.000000238418579102e+00
5.729729652404785156e+00 5.729729652404785156e+00 5.744578838348388672e+00 1.000853776931762695e+00 1.000000238418579102e+00
5.753753662109375000e+00 5.753753662109375000e+00 5.768609523773193359e+00 9.996481537818908691e-01 1.000000119209289551e+00
5.777777671813964844e+00 5.777777671813964844e+00 5.792610168457031250e+00 9.984361529350280762e-01 1.000000119209289551e+00
5.801801681518554688e+00 5.801801681518554688e+00 5.816581726074218750e+00 9.972201585769653320e-01 1.000000119209289551e+00
5.825825691223144531e+00 5.825825691223144531e+00 5.840525627136230469e+00 9.960025548934936523e-01 1.000000119209289551e+00
5.849849700927734375e+00 5.849849700927734375e+00 5.864438056945800781e+00 9.947863221168518066e-01 1.000000000000000000e+00
5.873873710632324219e+00 5.873873710632324219e+00 5.888322830200195312e+00 9.935737848281860352e-01 1.000000000000000000e+00
5.897897720336914062e+00 5.897897720336914062e+00 5.912177562713623047e+00 9.923675060272216797e-01 1.000000000000000000e+00
5.921921730041503906e+00 5.921921730041503906e+00 5.936003684997558594e+00 9.911700487136840820e-01 1.000000000000000000e+00
5.945945739746093750e+00 5.945945739746093750e+00 5.959802150726318359e+00 9.899839162826538086e-01 1.000000000000000000e+00
5.969969749450683594e+00 5.969969749450683594e+00 5.983570575714111328e+00 9.888117313385009766e-01 1.000000000000000000e+00
5.993993759155273438e+00 5.993993759155273438e+00 6.007312774658203125e+00 9.876557588577270508e-01 1.000000000000000000e+00
6.018017768859863281e+00 6.018017768859863281e+00 6.031026363372802734e+00 9.865186810493469238e-01 1.000000000000000000e+00
6.042041778564453125e+00 6.042041778564453125e+00 6.054712295532226562e+00 9.854025244712829590e-01 1.000000000000000000e+00
6.066065788269042969e+00 6.066065788269042969e+00 6.078373908996582031e+00 9.843098521232604980e-01 1.000000000000000000e+00
6.090089797973632812e+00 6.090089797973632812e+00 6.102007389068603516e+00 9.832429885864257812e-01 1.000000000000000000e+00
6.114113807678222656e+00 6.114113807678222656e+00 6.125616073608398438e+00 9.822041988372802734e-01 1.000000000000000000e+00
6.138137817382812500e+00 6.138137817382812500e+00 6.149200439453125000e+00 9.811952710151672363e-01 1.000000000000000000e+00
6.162161827087402344e+00 6.162161827087402344e+00 6.172760486602783203e+00 9.802188277244567871e-01 1.000000000000000000e+00
6.186185836791992188e+00 6.186185836791992188e+00 6.196297645568847656e+00 9.792765378952026367e-01 1.000000000000000000e+00
6.210209846496582031e+00 6.210209846496582031e+00 6.219813823699951172e+00 9.783705472946166992e-01 1.000000000000000000e+00
6.234233856201171875e+00 6.234233856201171875e+00 6.243307113647460938e+00 9.775028824806213379e-01 1.000000000000000000e+00
6.258258342742919922e+00 6.258258342742919922e+00 6.266780853271484375e+00 9.766751527786254883e-01 1.000000000000000000e+00
6.282282352447509766e+00 6.282282352447509766e+00 6.290235519409179688e+00 9.758889675140380859e-01 1.000000000000000000e+00
6.306306362152099609e+00 6.306306362152099609e+00 6.313670635223388672e+00 9.751462936401367188e-01 1.000000000000000000e+00
6.330330371856689453e+00 6.330330371856689453e+00 6.337088584899902344e+00 9.744484424591064453e-01 1.000000000000000000e+00
6.354354381561279297e+00 6.354354381561279297e+00 6.360491752624511719e+00 9.737970232963562012e-01 1.000000000000000000e+00
6.378378391265869141e+00 6.378378391265869141e+00 6.383878707885742188e+00 9.731934070587158203e-01 1.000000000000000000e+00
6.402402400970458984e+00 6.402402400970458984e+00 6.407252311706542969e+00 9.726387262344360352e-01 1.000000000000000000e+00
6.426426410675048828e+00 6.426426410675048828e+00 6.430612564086914062e+00 9.721342921257019043e-01 1.000000000000000000e+00
6.450450420379638672e+00 6.450450420379638672e+00 6.453961372375488281e+00 9.716812372207641602e-01 1.000000000000000000e+00
6.474474430084228516e+00 6.474474430084228516e+00 6.477300643920898438e+00 9.712804555892944336e-01 1.000000000000000000e+00
6.498498439788818359e+00 6.498498439788818359e+00 6.500630378723144531e+00 9.709328413009643555e-01 1.000000000000000000e+00
6.522522449493408203e+00 6.522522449493408203e+00 6.523952960968017578e+00 9.706388711929321289e-01 1.000000000000000000e+00
6.546546459197998047e+00 6.546546459197998047e+00 6.547267913818359375e+00 9.703997969627380371e-01 1.000000000000000000e+00
6.570570468902587891e+00 6.570570468902587891e+00 6.570578098297119141e+00 9.702156782150268555e-01 1.000000000000000000e+00
6.594594478607177734e+00 6.594594478607177734e+00 6.593885898590087891e+00 9.700869321823120117e-01 1.000000000000000000e+00
6.618618488311767578e+00 6.618618488311767578e+00 6.617189407348632812e+00 9.700143337249755859e-01 1.000000000000000000e+00
6.642642498016357422e+00 6.642642498016357422e+00 6.640492439270019531e+00 9.699975252151489258e-01 1.000000000000000000e+00
6.666666507720947266e+00 6.666666507720947266e+00 6.663797378540039062e+00 9.700369834899902344e-01 1.000000000000000000e+00
6.690690517425537109e+00 6.690690517425537109e+00 6.687101840972900391e+00 9.701327085494995117e-01 1.000000000000000000e+00
6.714714527130126953e+00 6.714714527130126953e+00 6.710410118103027344e+00 9.702844619750976562e-01 1.000000000000000000e+00
6.738738536834716797e+00 6.738738536834716797e+00 6.733723163604736328e+00 9.704919457435607910e-01 1.000000000000000000e+00
6.762762546539306641e+00 6.762762546539306641e+00 6.757040977478027344e+00 9.707549810409545898e-01 1.000000000000000000e+00
6.786786556243896484e+00 6.786786556243896484e+00 6.780365467071533203e+00 9.710730314254760742e-01 1.000000000000000000e+00
6.810810565948486328e+00 6.810810565948486328e+00 6.803699493408203125e+00 9.714453816413879395e-01 1.000000000000000000e+00
6.834834575653076172e+00 6.834834575653076172e+00 6.827042102813720703e+00 9.718716740608215332e-01 1.000000000000000000e+00
6.858858585357666016e+00 6.858858585357666016e+00 6.850395679473876953e+00 9.723508358001708984e-01 1.000000000000000000e+00
6.882882595062255859e+00 6.882882595062255859e+00 6.873762607574462891e+00 9.728821516036987305e-01 1.000000000000000000e+00
6.906906604766845703e+00 6.906906604766845703e+00 6.897141933441162109e+00 9.734647274017333984e-01 1.000000000000000000e+00
6.930930614471435547e+00 6.930930614471435547e+00 6.920535087585449219e+00 9.740972518920898438e-01 1.000000000000000000e+00
6.954954624176025391e+00 6.954954624176025391e+00 6.943945884704589844e+00 9.747786521911621094e-01 1.000000000000000000e+00
6.978978633880615234e+00 6.978978633880615234e+00 6.967371940612792969e+00 9.755077362060546875e-01 1.000000000000000000e+00
7.003003120422363281e+00 7.003003120422363281e+00 6.990817546844482422e+00 9.762831926345825195e-01 1.000000000000000000e+00
7.027027130126953125e+00 7.027027130126953125e+00 7.014281749725341797e+00 9.771031141281127930e-01 1.000000000000000000e+00
7.051051139831542969e+00 7.051051139831542969e+00 7.037765026092529297e+00 9.779665470123291016e-01 1.000000000000000000e+00
7.075075149536132812e+00 7.075075149536132812e+00 7.061271667480468750e+00 9.788714051246643066e-01 1.000000000000000000e+00
7.099099159240722656e+00 7.099099159240722656e+00 7.084798812866210938e+00 9.798161387443542480e-01 1.000000000000000000e+00
7.123123168945312500e+00 7.123123168945312500e+00 7.108350753784179688e+00 9.807990789413452148e-01 1.000000000000000000e+00
7.147147178649902344e+00 7.147147178649902344e+00 7.131925106048583984e+00 9.818183183670043945e-01 1.000000000000000000e+00
7.171171188354492188e+00 7.171171188354492188e+00 7.155524253845214844e+00 9.828717708587646484e-01 1.000000000000000000e+00
7.195195198059082031e+00 7.195195198059082031e+00 7.179150581359863281e+00 9.839575886726379395e-01 1.000000000000000000e+00
7.219219207763671875e+00 7.219219207763671875e+00 7.202801704406738281e+00 9.850736260414123535e-01 1.000000000000000000e+00
7.243243217468261719e+00 7.243243217468261719e+00 7.226480007171630859e+00 9.862177371978759766e-01 1.000000000000000000e+00
7.267267227172851562e+00 7.267267227172851562e+00 7.250187873840332031e+00 9.873878359794616699e-01 1.000000000000000000e+00
7.291291236877441406e+00 7.291291236877441406e+00 7.273922920227050781e+00 9.885817766189575195e-01 1.000000000000000000e+00
7.315315246582031250e+00 7.315315246582031250e+00 7.297687053680419922e+00 9.897971153259277344e-01 1.000000000000000000e+00
7.339339256286621094e+00 7.339339256286621094e+00 7.321481704711914062e+00 9.910316467285156250e-01 1.000000000000000000e+00
7.363363265991210938e+00 7.363363265991210938e+00 7.345304489135742188e+00 9.922829270362854004e-01 1.000000000000000000e+00
7.387387275695800781e+00 7.387387275695800781e+00 7.369157791137695312e+00 9.935488104820251465e-01 1.000000000000000000e+00
7.411411285400390625e+00 7.411411285400390625e+00 7.393043041229248047e+00 9.948265552520751953e-01 1.000000000000000000e+00
7.435435295104980469e+00 7.435435295104980469e+00 7.416958332061767578e+00 9.961140155792236328e-01 1.000000000000000000e+00
7.459459304809570312e+00 7.459459304809570312e+00 7.440903663635253906e+00 9.974086284637451172e-01 1.000000000000000000e+00
7.483483314514160156e+00 7.483483314514160156e+00 7.464881896972656250e+00 9.987079501152038574e-01 1.000000000000000000e+00
7.507507324218750000e+00 7.507507324218750000e+00 7.488889694213867188e+00 1.000009655952453613e+00 1.000000000000000000e+00
7.531531333923339844e+00 7.531531333923339844e+00 7.512929916381835938e+00 1.001311063766479492e+00 1.000000000000000000e+00
7.555555343627929688e+00 7.555555343627929688e+00 7.537001609802246094e+00 1.002609729766845703e+00 1.000000000000000000e+00
7.579579353332519531e+00 7.579579353332519531e+00 7.561103820800781250e+00 1.003903388977050781e+00 1.000000000000000000e+00
7.603603363037109375e+00 7.603603363037109375e+00 7.585236072540283203e+00 1.005189538002014160e+00 1.000000000000000000e+00
7.627627372741699219e+00 7.627627372741699219e+00 7.609400749206542969e+00 1.006465673446655273e+00 1.000000000000000000e+00
7.651651382446289062e+00 7.651651382446289062e+00 7.633595466613769531e+00 1.007729530334472656e+00 1.000000000000000000e+00
7.675675392150878906e+00 7.675675392150878906e+00 7.657819747924804688e+00 1.008978605270385742e+00 1.000000000000000000e+00
7.699699401855468750e+00 7.699699401855468750e+00 7.682074546813964844e+00 1.010210514068603516e+00 1.000000000000000000e+00
7.723723411560058594e+00 7.723723411560058594e+00 7.706358432769775391e+00 1.011423468589782715e+00 1.000000000000000000e+00
7.747747421264648438e+00 7.747747421264648438e+00 7.730670452117919922e+00 1.012614488601684570e+00 1.000000000000000000e+00
7.771771430969238281e+00 7.771771430969238281e+00 7.755012512207031250e+00 1.013781547546386719e+00 1.000000000000000000e+00
7.795795917510986328e+00 7.795795917510986328e+00 7.779381752014160156e+00 1.014922618865966797e+00 1.000000000000000000e+00
7.819819927215576172e+00 7.819819927215576172e+00 7.803777694702148438e+00 1.016035795211791992e+00 1.000000000000000000e+00
7.843843936920166016e+00 7.843843936920166016e+00 7.828199863433837891e+00 1.017118930816650391e+00 1.000000000000000000e+00
7.867867946624755859e+00 7.867867946624755859e+00 7.852648258209228516e+00 1.018169641494750977e+00 1.000000000000000000e+00
7.891891956329345703e+00 7.891891956329345703e+00 7.877120018005371094e+00 1.019186139106750488e+00 1.000000000000000000e+00
7.915915966033935547e+00 7.915915966033935547e+00 7.901617050170898438e+00 1.020167112350463867e+00 1.000000000000000000e+00
7.939939975738525391e+00 7.939939975738525391e+00 7.926137924194335938e+00 1.021110296249389648e+00 1.000000000000000000e+00
7.963963985443115234e+00 7.963963985443115234e+00 7.950679779052734375e+00 1.022013902664184570e+00 1.000000000000000000e+00
7.987987995147705078e+00 7.987987995147705078e+00 7.975242614746093750e+00 1.022876739501953125e+00 1.000000000000000000e+00
8.012011528015136719e+00 8.012011528015136719e+00 7.999826431274414062e+00 1.023696899414062500e+00 1.000000000000000000e+00
8.036035537719726562e+00 8.036035537719726562e+00 8.024429321289062500e+00 1.024473190307617188e+00 1.000000000000000000e+00
8.060059547424316406e+00 8.060059547424316406e+00 8.049049377441406250e+00 1.025204420089721680e+00 1.000000000000000000e+00
8.084083557128906250e+00 8.084083557128906250e+00 8.073688507080078125e+00 1.025888919830322266e+00 1.000000000000000000e+00
8.108107566833496094e+00 8.108107566833496094e+00 8.098340988159179688e+00 1.026525735855102539e+00 1.000000000000000000e+00
8.132131576538085938e+00 8.132131576538085938e+00 8.123008728027343750e+00 1.027113914489746094e+00 1.000000000000000000e+00
8.156156539916992188e+00 8.156156539916992188e+00 8.147691726684570312e+00 1.027652502059936523e+00 1.000000000000000000e+00
8.180180549621582031e+00 8.180180549621582031e+00 8.172388076782226562e+00 1.028140306472778320e+00 1.000000000000000000e+00
8.204204559326171875e+00 8.204204559326171875e+00 8.197091102600097656e+00 1.028577208518981934e+00 1.000000000000000000e+00
8.228228569030761719e+00 8.228228569030761719e+00 8.221807479858398438e+00 1.028962135314941406e+00 1.000000000000000000e+00
8.252252578735351562e+00 8.252252578735351562e+00 8.246531486511230469e+00 1.029294490814208984e+00 1.000000000000000000e+00
8.276276588439941406e+00 8.276276588439941406e+00 8.271263122558593750e+00 1.029574155807495117e+00 1.000000000000000000e+00
8.300300598144531250e+00 8.300300598144531250e+00 8.295999526977539062e+00 1.029800772666931152e+00 1.000000000000000000e+00
8.324324607849121094e+00 8.324324607849121094e+00 8.320741653442382812e+00 1.029973983764648438e+00 1.000000000000000000e+00
8.348348617553710938e+00 8.348348617553710938e+00 8.345487594604492188e+00 1.030093908309936523e+00 1.000000000000000000e+00
8.372372627258300781e+00 8.372372627258300781e+00 8.370235443115234375e+00 1.030160427093505859e+00 1.000000000000000000e+00
8.396396636962890625e+00 8.396396636962890625e+00 8.394985198974609375e+00 1.030173897743225098e+00 1.000000000000000000e+00
8.420420646667480469e+00 8.420420646667480469e+00 8.419733047485351562e+00 1.030134439468383789e+00 1.000000000000000000e+00
8.444444656372070312e+00 8.444444656372070312e+00 8.444478988647460938e+00 1.030042767524719238e+00 1.000000000000000000e+00
8.468468666076660156e+00 8.468468666076660156e+00 8.469223976135253906e+00 1.029899001121520996e+00 1.000000000000000000e+00
8.492492675781250000e+00 8.492492675781250000e+00 8.493964195251464844e+00 1.029703736305236816e+00 1.000000000000000000e+00
8.516516685485839844e+00 8.516516685485839844e+00 8.518698692321777344e+00 1.029457807540893555e+00 1.000000000000000000e+00
8.540540695190429688e+00 8.540540695190429688e+00 8.543426513671875000e+00 1.029162049293518066e+00 1.000000000000000000e+00
8.564564704895019531e+00 8.564564704895019531e+00 8.568147659301757812e+00 1.028817772865295410e+00 1.000000000000000000e+00
8.588588714599609375e+00 8.588588714599609375e+00 8.592859268188476562e+00 1.028425216674804688e+00 1.000000000000000000e+00
8.612612724304199219e+00 8.612612724304199219e+00 8.617561340332031250e+00 1.027986049652099609e+00 1.000000000000000000e+00
8.636636734008789062e+00 8.636636734008789062e+00 8.642251968383789062e+00 1.027501583099365234e+00 1.000000000000000000e+00
8.660660743713378906e+00 8.660660743713378906e+00 8.666929244995117188e+00 1.026973009109497070e+00 1.000000000000000000e+00
8.684684753417968750e+00 8.684684753417968750e+00 8.691595077514648438e+00 1.026401758193969727e+00 1.000000000000000000e+00
8.708708763122558594e+00 8.708708763122558594e+00 8.716245651245117188e+00 1.025789856910705566e+00 1.000000000000000000e+00
8.732732772827148438e+00 8.732732772827148438e+00 8.740881919860839844e+00 1.025138139724731445e+00 1.000000000000000000e+00
8.756756782531738281e+00 8.756756782531738281e+00 8.765501976013183594e+00 1.024448633193969727e+00 1.000000000000000000e+00
8.780780792236328125e+00 8.780780792236328125e+00 8.790103912353515625e+00 1.023723483085632324e+00 1.000000000000000000e+00
8.804804801940917969e+00 8.804804801940917969e+00 8.814689636230468750e+00 1.022964239120483398e+00 1.000000000000000000e+00
8.828828811645507812e+00 8.828828811645507812e+00 8.839255332946777344e+00 1.022172927856445312e+00 1.000000000000000000e+00
8.852852821350097656e+00 8.852852821350097656e+00 8.863801956176757812e+00 1.021351695060729980e+00 1.000000000000000000e+00
8.876876831054687500e+00 8.876876831054687500e+00 8.888329505920410156e+00 1.020502805709838867e+00 1.000000000000000000e+00
8.900900840759277344e+00 8.900900840759277344e+00 8.912836074829101562e+00 1.019627928733825684e+00 1.000000000000000000e+00
8.924924850463867188e+00 8.924924850463867188e+00 8.937320709228515625e+00 1.018729686737060547e+00 1.000000000000000000e+00
8.948948860168457031e+00 8.948948860168457031e+00 8.961782455444335938e+00 1.017810821533203125e+00 1.000000000000000000e+00
8.972972869873046875e+00 8.972972869873046875e+00 8.986224174499511719e+00 1.016872644424438477e+00 1.000000000000000000e+00
8.996996879577636719e+00 8.996996879577636719e+00 9.010643005371093750e+00 1.015918135643005371e+00 1.000000000000000000e+00
9.021020889282226562e+00 9.021020889282226562e+00 9.035036087036132812e+00 1.014950037002563477e+00 1.000000000000000000e+00
9.045044898986816406e+00 9.045044898986816406e+00 9.059408187866210938e+00 1.013970255851745605e+00 1.000000000000000000e+00
9.069068908691406250e+00 9.069068908691406250e+00 9.083757400512695312e+00 1.012981176376342773e+00 1.000000000000000000e+00
9.093092918395996094e+00 9.093092918395996094e+00 9.108079910278320312e+00 1.011986494064331055e+00 1.000000000000000000e+00
9.117116928100585938e+00 9.117116928100585938e+00 9.132379531860351562e+00 1.010987281799316406e+00 1.000000000000000000e+00
9.141140937805175781e+00 9.141140937805175781e+00 9.156656265258789062e+00 1.009986877441406250e+00 1.000000000000000000e+00
9.165164947509765625e+00 9.165164947509765625e+00 9.180908203125000000e+00 1.008987784385681152e+00 1.000000000000000000e+00
9.189188957214355469e+00 9.189188957214355469e+00 9.205135345458984375e+00 1.007992744445800781e+00 1.000000000000000000e+00
9.213212966918945312e+00 9.213212966918945312e+00 9.229340553283691406e+00 1.007004022598266602e+00 1.000000000000000000e+00
9.237236976623535156e+00 9.237236976623535156e+00 9.253520965576171875e+00 1.006024360656738281e+00 1.000000000000000000e+00
9.261260986328125000e+00 9.261260986328125000e+00 9.277677536010742188e+00 1.005056262016296387e+00 1.000000000000000000e+00
9.285284996032714844e+00 9.285284996032714844e+00 9.301811218261718750e+00 1.004101991653442383e+00 1.000000000000000000e+00
9.309309005737304688e+00 9.309309005737304688e+00 9.325922966003417969e+00 1.003164410591125488e+00 1.000000000000000000e+00
9.333333015441894531e+00 9.333333015441894531e+00 9.350011825561523438e+00 1.002245783805847168e+00 1.000000000000000000e+00
9.357357025146484375e+00 9.357357025146484375e+00 9.374078750610351562e+00 1.001348853111267090e+00 1.000000000000000000e+00
9.381381034851074219e+00 9.381381034851074219e+00 9.398124694824218750e+00 1.000475406646728516e+00 1.000000000000000000e+00
9.405405044555664062e+00 9.405405044555664062e+00 9.422149658203125000e+00 9.996285438537597656e-01 1.000000000000000000e+00
9.429429054260253906e+00 9.429429054260253906e+00 9.446154594421386719e+00 9.988099336624145508e-01 1.000000000000000000e+00
9.453453063964843750e+00 9.453453063964843750e+00 9.470141410827636719e+00 9.980221986770629883e-01 1.000000000000000000e+00
9.477477073669433594e+00 9.477477073669433594e+00 9.494108200073242188e+00 9.972671270370483398e-01 1.000000000000000000e+00
9.501501083374023438e+00 9.501501083374023438e+00 9.518057823181152344e+00 9.965468645095825195e-01 1.000000000000000000e+00
9.525525093078613281e+00 9.525525093078613281e+00 9.541990280151367188e+00 9.958635568618774414e-01 1.000000000000000000e+00
9.549549102783203125e+00 9.549549102783203125e+00 9.565906524658203125e+00 9.952188730239868164e-01 1.000000000000000000e+00
9.573573112487792969e+00 9.573573112487792969e+00 9.589809417724609375e+00 9.946148395538330078e-01 1.000000000000000000e+00
9.597597122192382812e+00 9.597597122192382812e+00 9.613697052001953125e+00 9.940533638000488281e-01 1.000000000000000000e+00
9.621621131896972656e+00 9.621621131896972656e+00 9.637571334838867188e+00 9.935356378555297852e-01 1.000000000000000000e+00
9.645645141601562500e+00 9.645645141601562500e+00 9.661435127258300781e+00 9.930630922317504883e-01 1.000000000000000000e+00
9.669669151306152344e+00 9.669669151306152344e+00 9.685286521911621094e+00 9.926377534866333008e-01 1.000000000000000000e+00
9.693693161010742188e+00 9.693693161010742188e+00 9.709129333496093750e+00 9.922603368759155273e-01 1.000000000000000000e+00
9.717718124389648438e+00 9.717718124389648438e+00 9.732963562011718750e+00 9.919317960739135742e-01 1.000000000000000000e+00
9.741742134094238281e+00 9.741742134094238281e+00 9.756792068481445312e+00 9.916538596153259277e-01 1.000000000000000000e+00
9.765766143798828125e+00 9.765766143798828125e+00 9.780611038208007812e+00 9.914269447326660156e-01 1.000000000000000000e+00
9.789790153503417969e+00 9.789790153503417969e+00 9.804428100585937500e+00 9.912518858909606934e-01 1.000000000000000000e+00
9.813814163208007812e+00 9.813814163208007812e+00 9.828239440917968750e+00 9.911292195320129395e-01 1.000000000000000000e+00
9.837838172912597656e+00 9.837838172912597656e+00 9.852048873901367188e+00 9.910596609115600586e-01 1.000000000000000000e+00
9.861862182617187500e+00 9.861862182617187500e+00 9.875858306884765625e+00 9.910433292388916016e-01 1.000000000000000000e+00
9.885886192321777344e+00 9.885886192321777344e+00 9.899667739868164062e+00 9.910802841186523438e-01 1.000000000000000000e+00
9.909910202026367188e+00 9.909910202026367188e+00 9.923479080200195312e+00 9.911708831787109375e-01 1.000000000000000000e+00
9.933934211730957031e+00 9.933934211730957031e+00 9.947292327880859375e+00 9.913146495819091797e-01 1.000000000000000000e+00
9.957958221435546875e+00 9.957958221435546875e+00 9.971109390258789062e+00 9.915114045143127441e-01 1.000000000000000000e+00
9.981982231140136719e+00 9.981982231140136719e+00 9.994932174682617188e+00 9.917607307434082031e-01 1.000000000000000000e+00
1.000600624084472656e+01 1.000600624084472656e+01 1.001876258850097656e+01 9.920620918273925781e-01 1.000000000000000000e+00
1.003003025054931641e+01 1.003003025054931641e+01 1.004260063171386719e+01 9.924139976501464844e-01 1.000000000000000000e+00
1.005405426025390625e+01 1.005405426025390625e+01 1.006644630432128906e+01 9.928163290023803711e-01 1.000000000000000000e+00
1.007807826995849609e+01 1.007807826995849609e+01 1.009030246734619141e+01 9.932680130004882812e-01 1.000000000000000000e+00
1.010210227966308594e+01 1.010210227966308594e+01 1.011417102813720703e+01 9.937666654586791992e-01 1.000000000000000000e+00
1.012612628936767578e+01 1.012612628936767578e+01 1.013805198669433594e+01 9.943116307258605957e-01 1.000000000000000000e+00
1.015015029907226562e+01 1.015015029907226562e+01 1.016194629669189453e+01 9.949014186859130859e-01 1.000000000000000000e+00
1.017417430877685547e+01 1.017417430877685547e+01 1.018585586547851562e+01 9.955334663391113281e-01 1.000000000000000000e+00
1.019819831848144531e+01 1.019819831848144531e+01 1.020977973937988281e+01 9.962061047554016113e-01 1.000000000000000000e+00
1.022222232818603516e+01 1.022222232818603516e+01 1.023372268676757812e+01 9.969172477722167969e-01 1.000000000000000000e+00
1.024624633789062500e+01 1.024624633789062500e+01 1.025768089294433594e+01 9.976647496223449707e-01 1.000000000000000000e+00
1.027027034759521484e+01 1.027027034759521484e+01 1.028165817260742188e+01 9.984451532363891602e-01 1.000000000000000000e+00
1.029429435729980469e+01 1.029429435729980469e+01 1.030565452575683594e+01 9.992568492889404297e-01 1.000000000000000000e+00
1.031831836700439453e+01 1.031831836700439453e+01 1.032966995239257812e+01 1.000096440315246582e+00 1.000000000000000000e+00
1.034234237670898438e+01 1.034234237670898438e+01 1.035370635986328125e+01 1.000960469245910645e+00 1.000000000000000000e+00
1.036636638641357422e+01 1.036636638641357422e+01 1.037776374816894531e+01 1.001846432685852051e+00 1.000000000000000000e+00
1.039039039611816406e+01 1.039039039611816406e+01 1.040184402465820312e+01 1.002750396728515625e+00 1.000000000000000000e+00
1.041441440582275391e+01 1.041441440582275391e+01 1.042594528198242188e+01 1.003669261932373047e+00 1.000000000000000000e+00
1.043843841552734375e+01 1.043843841552734375e+01 1.045006752014160156e+01 1.004598975181579590e+00 1.000000000000000000e+00
1.046246242523193359e+01 1.046246242523193359e+01 1.047421455383300781e+01 1.005535602569580078e+00 1.000000000000000000e+00
1.048648643493652344e+01 1.048648643493652344e+01 1.049838256835937500e+01 1.006475567817687988e+00 1.000000000000000000e+00
1.051051044464111328e+01 1.051051044464111328e+01 1.052257347106933594e+01 1.007414102554321289e+00 1.000000000000000000e+00
1.053453445434570312e+01 1.053453445434570312e+01 1.054678535461425781e+01 1.008347392082214355e+00 1.000000000000000000e+00
1.055855846405029297e+01 1.055855846405029297e+01 1.057102203369140625e+01 1.009270668029785156e+00 1.000000000000000000e+00
1.058258247375488281e+01 1.058258247375488281e+01 1.059527969360351562e+01 1.010179281234741211e+00 1.000000000000000000e+00
1.060660648345947266e+01 1.060660648345947266e+01 1.061955833435058594e+01 1.011068701744079590e+00 1.000000000000000000e+00
1.063063049316406250e+01 1.063063049316406250e+01 1.064385986328125000e+01 1.011933565139770508e+00 1.000000000000000000e+00
1.065465450286865234e+01 1.065465450286865234e+01 1.066818046569824219e+01 1.012769699096679688e+00 1.000000000000000000e+00
1.067867851257324219e+01 1.067867851257324219e+01 1.069252014160156250e+01 1.013571262359619141e+00 1.000000000000000000e+00
1.070270252227783203e+01 1.070270252227783203e+01 1.071687984466552734e+01 1.014333009719848633e+00 1.000000000000000000e+00
1.072672653198242188e+01 1.072672653198242188e+01 1.074125671386718750e+01 1.015050292015075684e+00 1.000000000000000000e+00
1.075075054168701172e+01 1.075075054168701172e+01 1.076565170288085938e+01 1.015716791152954102e+00 1.000000000000000000e+00
1.077477455139160156e+01 1.077477455139160156e+01 1.079006004333496094e+01 1.016327500343322754e+00 1.000000000000000000e+00
1.079879856109619141e+01 1.079879856109619141e+01 1.081448173522949219e+01 1.016876935958862305e+00 1.000000000000000000e+00
1.082282257080078125e+01 1.082282257080078125e+01 1.083891868591308594e+01 1.017358779907226562e+00 1.000000000000000000e+00
1.084684658050537109e+01 1.084684658050537109e+01 1.086336421966552734e+01 1.017767548561096191e+00 1.000000000000000000e+00
1.087087059020996094e+01 1.087087059020996094e+01 1.088781929016113281e+01 1.018097400665283203e+00 1.000000000000000000e+00
1.089489459991455078e+01 1.089489459991455078e+01 1.091228103637695312e+01 1.018342733383178711e+00 1.000000000000000000e+00
1.091891860961914062e+01 1.091891860961914062e+01 1.093674755096435547e+01 1.018496990203857422e+00 1.000000000000000000e+00
1.094294261932373047e+01 1.094294261932373047e+01 1.096121788024902344e+01 1.018553972244262695e+00 1.000000000000000000e+00
1.096696662902832031e+01 1.096696662902832031e+01 1.098568630218505859e+01 1.018508791923522949e+00 1.000000000000000000e+00
1.099099063873291016e+01 1.099099063873291016e+01 1.101015472412109375e+01 1.018354177474975586e+00 1.000000000000000000e+00
1.101501464843750000e+01 1.101501464843750000e+01 1.103461551666259766e+01 1.018084526062011719e+00 1.000000000000000000e+00
1.103903865814208984e+01 1.103903865814208984e+01 1.105906867980957031e+01 1.017693996429443359e+00 1.000000000000000000e+00
1.106306266784667969e+01 1.106306266784667969e+01 1.108351325988769531e+01 1.017175436019897461e+00 1.000000000000000000e+00
1.108708667755126953e+01 1.108708667755126953e+01 1.110794258117675781e+01 1.016523718833923340e+00 1.000000000000000000e+00
1.111111068725585938e+01 1.111111068725585938e+01 1.113235282897949219e+01 1.015732407569885254e+00 1.000000000000000000e+00
1.113513469696044922e+01 1.113513469696044922e+01 1.115674400329589844e+01 1.014795303344726562e+00 1.000000000000000000e+00
1.115915870666503906e+01 1.115915870666503906e+01 1.118111038208007812e+01 1.013706207275390625e+00 1.000000000000000000e+00
1.118318271636962891e+01 1.118318271636962891e+01 1.120545005798339844e+01 1.012459516525268555e+00 1.000000000000000000e+00
1.120720672607421875e+01 1.120720672607421875e+01 1.122975730895996094e+01 1.011048913002014160e+00 1.000000000000000000e+00
1.123123168945312500e+01 1.123123168945312500e+01 1.125402832031250000e+01 1.009468436241149902e+00 1.000000000000000000e+00
1.125525569915771484e+01 1.125525569915771484e+01 1.127825927734375000e+01 1.007712483406066895e+00 1.000000000000000000e+00
1.127927970886230469e+01 1.127927970886230469e+01 1.130244541168212891e+01 1.005774855613708496e+00 1.000000000000000000e+00
1.130330371856689453e+01 1.130330371856689453e+01 1.132658290863037109e+01 1.003650307655334473e+00 1.000000000000000000e+00
1.132732772827148438e+01 1.132732772827148438e+01 1.135066795349121094e+01 1.001332283020019531e+00 1.000000000000000000e+00
1.135135173797607422e+01 1.135135173797607422e+01 1.137469291687011719e+01 9.988166093826293945e-01 1.000000000000000000e+00
1.137537574768066406e+01 1.137537574768066406e+01 1.139865684509277344e+01 9.960970282554626465e-01 1.000000000000000000e+00
1.139939975738525391e+01 1.139939975738525391e+01 1.142255210876464844e+01 9.931676387786865234e-01 1.000000000000000000e+00
1.142342376708984375e+01 1.142342376708984375e+01 1.144637489318847656e+01 9.900246262550354004e-01 1.000000000000000000e+00
1.144744777679443359e+01 1.144744777679443359e+01 1.147011947631835938e+01 9.866617321968078613e-01 1.000000000000000000e+00
1.147147178649902344e+01 1.147147178649902344e+01 1.149378013610839844e+01 9.830745458602905273e-01 1.000000000000000000e+00
1.149549579620361328e+01 1.149549579620361328e+01 1.151735210418701172e+01 9.792583584785461426e-01 1.000000000000000000e+00
1.151951980590820312e+01 1.151951980590820312e+01 1.154083061218261719e+01 9.752083420753479004e-01 1.000000000000000000e+00
1.154354381561279297e+01 1.154354381561279297e+01 1.156420707702636719e+01 9.709197878837585449e-01 1.000000000000000000e+00
1.156756782531738281e+01 1.156756782531738281e+01 1.158747863769531250e+01 9.663888216018676758e-01 1.000000000000000000e+00
1.159159183502197266e+01 1.159159183502197266e+01 1.161063766479492188e+01 9.616112709045410156e-01 1.000000000000000000e+00
1.161561584472656250e+01 1.161561584472656250e+01 1.163368034362792969e+01 9.565829038619995117e-01 1.000000000000000000e+00
1.163963985443115234e+01 1.163963985443115234e+01 1.165659904479980469e+01 9.513000845909118652e-01 1.000000000000000000e+00
1.166366386413574219e+01 1.166366386413574219e+01 1.167938613891601562e+01 9.457594156265258789e-01 1.000000000000000000e+00
1.168768787384033203e+01 1.168768787384033203e+01 1.170203781127929688e+01 9.399571418762207031e-01 1.000000000000000000e+00
1.171171188354492188e+01 1.171171188354492188e+01 1.172454643249511719e+01 9.338905811309814453e-01 1.000000000000000000e+00
1.173573589324951172e+01 1.173573589324951172e+01 1.174690628051757812e+01 9.275568723678588867e-01 1.000000000000000000e+00
1.175975990295410156e+01 1.175975990295410156e+01 1.176911163330078125e+01 9.209525585174560547e-01 1.000000000000000000e+00
1.178378391265869141e+01 1.178378391265869141e+01 1.179115486145019531e+01 9.140760898590087891e-01 1.000000000000000000e+00
1.180780792236328125e+01 1.180780792236328125e+01 1.181303024291992188e+01 9.069244861602783203e-01 1.000000000000000000e+00
1.183183193206787109e+01 1.183183193206787109e+01 1.183472824096679688e+01 8.994962573051452637e-01 1.000000000000000000e+00
1.185585594177246094e+01 1.185585594177246094e+01 1.185624504089355469e+01 8.917896747589111328e-01 1.000000000000000000e+00
1.187987995147705078e+01 1.187987995147705078e+01 1.187757492065429688e+01 8.838026523590087891e-01 1.000000000000000000e+00
1.190390396118164062e+01 1.190390396118164062e+01 1.189870834350585938e+01 8.755345344543457031e-01 1.000000000000000000e+00
1.192792797088623047e+01 1.192792797088623047e+01 1.191964149475097656e+01 8.669838309288024902e-01 1.000000000000000000e+00
1.195195198059082031e+01 1.195195198059082031e+01 1.194036293029785156e+01 8.581502437591552734e-01 1.000000000000000000e+00
1.197597599029541016e+01 1.197597599029541016e+01 1.196087074279785156e+01 8.490329980850219727e-01 1.000000000000000000e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.198115730285644531e+01 8.396319150924682617e-01 1.000000000000000000e+00


==> figs/fourier_lagrange_6.txt <==
x GELU Fourier Fourier_deriv GELU_deriv
-1.200000000000000000e+01 0.000000000000000000e+00 1.048419475555419922e-01 -8.274824172258377075e-02 0.000000000000000000e+00
-1.197597599029541016e+01 0.000000000000000000e+00 1.058847904205322266e-01 1.637499034404754639e-01 0.000000000000000000e+00
-1.195195198059082031e+01 0.000000000000000000e+00 1.121871471405029297e-01 3.454601168632507324e-01 0.000000000000000000e+00
-1.192792797088623047e+01 0.000000000000000000e+00 1.215922832489013672e-01 4.167666733264923096e-01 0.000000000000000000e+00
-1.190390396118164062e+01 0.000000000000000000e+00 1.311874389648437500e-01 3.613440692424774170e-01 0.000000000000000000e+00
-1.187987995147705078e+01 0.000000000000000000e+00 1.380627155303955078e-01 1.956391036510467529e-01 0.000000000000000000e+00
-1.185585594177246094e+01 0.000000000000000000e+00 1.400525569915771484e-01 -3.620432317256927490e-02 0.000000000000000000e+00
-1.183183193206787109e+01 0.000000000000000000e+00 1.362733840942382812e-01 -2.744659483432769775e-01 0.000000000000000000e+00
-1.180780792236328125e+01 0.000000000000000000e+00 1.272964477539062500e-01 -4.596104323863983154e-01 0.000000000000000000e+00
-1.178378391265869141e+01 0.000000000000000000e+00 1.149742603302001953e-01 -5.475487709045410156e-01 0.000000000000000000e+00
-1.175975990295410156e+01 0.000000000000000000e+00 1.019167900085449219e-01 -5.204054117202758789e-01 0.000000000000000000e+00
-1.173573589324951172e+01 0.000000000000000000e+00 9.080195426940917969e-02 -3.901707530021667480e-01 0.000000000000000000e+00
-1.171171188354492188e+01 0.000000000000000000e+00 8.369755744934082031e-02 -1.944471448659896851e-01 0.000000000000000000e+00
-1.168768787384033203e+01 0.000000000000000000e+00 8.156323432922363281e-02 1.416128873825073242e-02 0.000000000000000000e+00
-1.166366386413574219e+01 0.000000000000000000e+00 8.405041694641113281e-02 1.821822971105575562e-01 0.000000000000000000e+00
-1.163963985443115234e+01 0.000000000000000000e+00 8.965992927551269531e-02 2.689751386642456055e-01 0.000000000000000000e+00
-1.161561584472656250e+01 0.000000000000000000e+00 9.617161750793457031e-02 2.564992904663085938e-01 0.000000000000000000e+00
-1.159159183502197266e+01 0.000000000000000000e+00 1.012465953826904297e-01 1.527678221464157104e-01 0.000000000000000000e+00
-1.156756782531738281e+01 0.000000000000000000e+00 1.030237674713134766e-01 -1.155555248260498047e-02 0.000000000000000000e+00
-1.154354381561279297e+01 0.000000000000000000e+00 1.005599498748779297e-01 -1.923235505819320679e-01 0.000000000000000000e+00
-1.151951980590820312e+01 0.000000000000000000e+00 9.401822090148925781e-02 -3.439248502254486084e-01 0.000000000000000000e+00
-1.149549579620361328e+01 0.000000000000000000e+00 8.455657958984375000e-02 -4.310607314109802246e-01 0.000000000000000000e+00
-1.147147178649902344e+01 0.000000000000000000e+00 7.396245002746582031e-02 -4.370706975460052490e-01 0.000000000000000000e+00
-1.144744777679443359e+01 0.000000000000000000e+00 6.417179107666015625e-02 -3.668782711029052734e-01 0.000000000000000000e+00
-1.142342376708984375e+01 0.000000000000000000e+00 5.675911903381347656e-02 -2.441218793392181396e-01 0.000000000000000000e+00
-1.139939975738525391e+01 0.000000000000000000e+00 5.258321762084960938e-02 -1.036741882562637329e-01 0.000000000000000000e+00
-1.137537574768066406e+01 0.000000000000000000e+00 5.162692070007324219e-02 1.824765652418136597e-02 0.000000000000000000e+00
-1.135135173797607422e+01 0.000000000000000000e+00 5.308175086975097656e-02 9.346070885658264160e-02 0.000000000000000000e+00
-1.132732772827148438e+01 0.000000000000000000e+00 5.563092231750488281e-02 1.083039492368698120e-01 0.000000000000000000e+00
-1.130330371856689453e+01 0.000000000000000000e+00 5.782294273376464844e-02 6.571647524833679199e-02 0.000000000000000000e+00
-1.127927970886230469e+01 0.000000000000000000e+00 5.846166610717773438e-02 -1.729068160057067871e-02 0.000000000000000000e+00
-1.125525569915771484e+01 0.000000000000000000e+00 5.686879158020019531e-02 -1.156071424484252930e-01 0.000000000000000000e+00
-1.123123168945312500e+01 0.000000000000000000e+00 5.299162864685058594e-02 -2.035232186317443848e-01 0.000000000000000000e+00
-1.120720672607421875e+01 0.000000000000000000e+00 4.733300209045410156e-02 -2.615426778793334961e-01 0.000000000000000000e+00
-1.118318271636962891e+01 0.000000000000000000e+00 4.074001312255859375e-02 -2.806303203105926514e-01 0.000000000000000000e+00
-1.115915870666503906e+01 0.000000000000000000e+00 3.414463996887207031e-02 -2.630541920661926270e-01 0.000000000000000000e+00
-1.113513469696044922e+01 0.000000000000000000e+00 2.830600738525390625e-02 -2.199508249759674072e-01 0.000000000000000000e+00
-1.111111068725585938e+01 0.000000000000000000e+00 2.365660667419433594e-02 -1.666922718286514282e-01 0.000000000000000000e+00
-1.108708667755126953e+01 0.000000000000000000e+00 2.026224136352539062e-02 -1.177617013454437256e-01 0.000000000000000000e+00
-1.106306266784667969e+01 0.000000000000000000e+00 1.788616180419921875e-02 -8.275106549263000488e-02 0.000000000000000000e+00
-1.103903865814208984e+01 0.000000000000000000e+00 1.614904403686523438e-02 -6.456249952316284180e-02 0.000000000000000000e+00
-1.101501464843750000e+01 0.000000000000000000e+00 1.467251777648925781e-02 -6.015989184379577637e-02 0.000000000000000000e+00
-1.099099063873291016e+01 0.000000000000000000e+00 1.319718360900878906e-02 -6.327208876609802246e-02 0.000000000000000000e+00
-1.096696662902832031e+01 0.000000000000000000e+00 1.162004470825195312e-02 -6.783264875411987305e-02 0.000000000000000000e+00
-1.094294261932373047e+01 0.000000000000000000e+00 9.953975677490234375e-03 -7.082518935203552246e-02 0.000000000000000000e+00
-1.091891860961914062e+01 0.000000000000000000e+00 8.222579956054687500e-03 -7.346408069133758545e-02 0.000000000000000000e+00
-1.089489459991455078e+01 0.000000000000000000e+00 6.389141082763671875e-03 -8.027707040309906006e-02 0.000000000000000000e+00
-1.087087059020996094e+01 0.000000000000000000e+00 4.287958145141601562e-03 -9.651331603527069092e-02 0.000000000000000000e+00
-1.084684658050537109e+01 0.000000000000000000e+00 1.652717590332031250e-03 -1.248761415481567383e-01 0.000000000000000000e+00
-1.082282257080078125e+01 0.000000000000000000e+00 -1.789093017578125000e-03 -1.629714816808700562e-01 0.000000000000000000e+00
-1.079879856109619141e+01 0.000000000000000000e+00 -6.188869476318359375e-03 -2.025719732046127319e-01 0.000000000000000000e+00
-1.077477455139160156e+01 0.000000000000000000e+00 -1.143646240234375000e-02 -2.312296181917190552e-01 0.000000000000000000e+00
-1.075075054168701172e+01 0.000000000000000000e+00 -1.710820198059082031e-02 -2.359810471534729004e-01 0.000000000000000000e+00
-1.072672653198242188e+01 0.000000000000000000e+00 -2.251172065734863281e-02 -2.080279290676116943e-01 0.000000000000000000e+00
-1.070270252227783203e+01 0.000000000000000000e+00 -2.683544158935546875e-02 -1.468104869127273560e-01 0.000000000000000000e+00
-1.067867851257324219e+01 0.000000000000000000e+00 -2.937293052673339844e-02 -6.202307343482971191e-02 0.000000000000000000e+00
-1.065465450286865234e+01 0.000000000000000000e+00 -2.977418899536132812e-02 2.751484513282775879e-02 0.000000000000000000e+00
-1.063063049316406250e+01 0.000000000000000000e+00 -2.820348739624023438e-02 9.813264012336730957e-02 0.000000000000000000e+00
-1.060660648345947266e+01 0.000000000000000000e+00 -2.539086341857910156e-02 1.277692466974258423e-01 0.000000000000000000e+00
-1.058258247375488281e+01 0.000000000000000000e+00 -2.250599861145019531e-02 1.028617769479751587e-01 0.000000000000000000e+00
-1.055855846405029297e+01 0.000000000000000000e+00 -2.088618278503417969e-02 2.354352176189422607e-02 0.000000000000000000e+00
-1.053453445434570312e+01 0.000000000000000000e+00 -2.168846130371093750e-02 -9.465846419334411621e-02 0.000000000000000000e+00
-1.051051044464111328e+01 0.000000000000000000e+00 -2.552223205566406250e-02 -2.234235405921936035e-01 0.000000000000000000e+00
-1.048648643493652344e+01 0.000000000000000000e+00 -3.223276138305664062e-02 -3.283435404300689697e-01 0.000000000000000000e+00
-1.046246242523193359e+01 0.000000000000000000e+00 -4.085421562194824219e-02 -3.780342340469360352e-01 0.000000000000000000e+00
-1.043843841552734375e+01 0.000000000000000000e+00 -4.979252815246582031e-02 -3.532503247261047363e-01 0.000000000000000000e+00
-1.041441440582275391e+01 0.000000000000000000e+00 -5.721831321716308594e-02 -2.533833980560302734e-01 0.000000000000000000e+00
-1.039039039611816406e+01 0.000000000000000000e+00 -6.152129173278808594e-02 -9.823489189147949219e-02 0.000000000000000000e+00
-1.036636638641357422e+01 0.000000000000000000e+00 -6.178593635559082031e-02 7.581833004951477051e-02 0.000000000000000000e+00
-1.034234237670898438e+01 0.000000000000000000e+00 -5.808377265930175781e-02 2.245426476001739502e-01 0.000000000000000000e+00
-1.031831836700439453e+01 0.000000000000000000e+00 -5.152678489685058594e-02 3.074087500572204590e-01 0.000000000000000000e+00
-1.029429435729980469e+01 0.000000000000000000e+00 -4.404902458190917969e-02 2.988781929016113281e-01 0.000000000000000000e+00
-1.027027034759521484e+01 0.000000000000000000e+00 -3.792738914489746094e-02 1.963116973638534546e-01 0.000000000000000000e+00
-1.024624633789062500e+01 0.000000000000000000e+00 -3.519797325134277344e-02 2.206970751285552979e-02 0.000000000000000000e+00
-1.022222232818603516e+01 0.000000000000000000e+00 -3.710222244262695312e-02 -1.811120808124542236e-01 0.000000000000000000e+00
-1.019819831848144531e+01 0.000000000000000000e+00 -4.370665550231933594e-02 -3.605240583419799805e-01 0.000000000000000000e+00
-1.017417430877685547e+01 0.000000000000000000e+00 -5.383515357971191406e-02 -4.671349823474884033e-01 0.000000000000000000e+00
-1.015015029907226562e+01 0.000000000000000000e+00 -6.530570983886718750e-02 -4.689078629016876221e-01 0.000000000000000000e+00
-1.012612628936767578e+01 0.000000000000000000e+00 -7.547259330749511719e-02 -3.601244091987609863e-01 0.000000000000000000e+00
-1.010210227966308594e+01 0.000000000000000000e+00 -8.190488815307617188e-02 -1.640475392341613770e-01 0.000000000000000000e+00
-1.007807826995849609e+01 0.000000000000000000e+00 -8.303213119506835938e-02 7.210653275251388550e-02 0.000000000000000000e+00
-1.005405426025390625e+01 0.000000000000000000e+00 -7.859420776367187500e-02 2.888157367706298828e-01 0.000000000000000000e+00
-1.003003025054931641e+01 0.000000000000000000e+00 -6.976532936096191406e-02 4.296048581600189209e-01 0.000000000000000000e+00
-1.000600624084472656e+01 0.000000000000000000e+00 -5.887722969055175781e-02 4.560940861701965332e-01 0.000000000000000000e+00
-9.981982231140136719e+00 0.000000000000000000e+00 -4.885339736938476562e-02 3.587269783020019531e-01 0.000000000000000000e+00
-9.957958221435546875e+00 0.000000000000000000e+00 -4.246091842651367188e-02 1.601119488477706909e-01 0.000000000000000000e+00
-9.933934211730957031e+00 0.000000000000000000e+00 -4.157495498657226562e-02 -9.004020690917968750e-02 0.000000000000000000e+00
-9.909910202026367188e+00 0.000000000000000000e+00 -4.668116569519042969e-02 -3.273482918739318848e-01 0.000000000000000000e+00
-9.885886192321777344e+00 0.000000000000000000e+00 -5.669665336608886719e-02 -4.893369674682617188e-01 0.000000000000000000e+00
-9.861862182617187500e+00 0.000000000000000000e+00 -6.923079490661621094e-02 -5.319021344184875488e-01 0.000000000000000000e+00
-9.837838172912597656e+00 0.000000000000000000e+00 -8.117842674255371094e-02 -4.412218332290649414e-01 0.000000000000000000e+00
-9.813814163208007812e+00 0.000000000000000000e+00 -8.951735496520996094e-02 -2.379460334777832031e-01 0.000000000000000000e+00
-9.789790153503417969e+00 0.000000000000000000e+00 -9.210467338562011719e-02 2.768191695213317871e-02 0.000000000000000000e+00
-9.765766143798828125e+00 0.000000000000000000e+00 -8.822774887084960938e-02 2.885170876979827881e-01 0.000000000000000000e+00
-9.741742134094238281e+00 0.000000000000000000e+00 -7.882142066955566406e-02 4.778524935245513916e-01 0.000000000000000000e+00
-9.717718124389648438e+00 0.000000000000000000e+00 -6.624221801757812500e-02 5.468210577964782715e-01 0.000000000000000000e+00
-9.693693161010742188e+00 0.000000000000000000e+00 -5.366373062133789062e-02 4.773189127445220947e-01 0.000000000000000000e+00
-9.669669151306152344e+00 0.000000000000000000e+00 -4.428124427795410156e-02 2.869475483894348145e-01 0.000000000000000000e+00
-9.645645141601562500e+00 0.000000000000000000e+00 -4.045891761779785156e-02 2.466614171862602234e-02 0.000000000000000000e+00
-9.621621131896972656e+00 0.000000000000000000e+00 -4.313135147094726562e-02 -2.418126463890075684e-01 0.000000000000000000e+00
-9.597597122192382812e+00 0.000000000000000000e+00 -5.155563354492187500e-02 -4.435665607452392578e-01 0.000000000000000000e+00
-9.573573112487792969e+00 0.000000000000000000e+00 -6.350040435791015625e-02 -5.283337831497192383e-01 0.000000000000000000e+00
-9.549549102783203125e+00 0.000000000000000000e+00 -7.581639289855957031e-02 -4.740808606147766113e-01 0.000000000000000000e+00
-9.525525093078613281e+00 0.000000000000000000e+00 -8.526515960693359375e-02 -2.946709394454956055e-01 0.000000000000000000e+00
-9.501501083374023438e+00 0.000000000000000000e+00 -8.933639526367187500e-02 -3.612828254699707031e-02 0.000000000000000000e+00
-9.477477073669433594e+00 0.000000000000000000e+00 -8.689785003662109375e-02 2.354100942611694336e-01 0.000000000000000000e+00
-9.453453063964843750e+00 0.000000000000000000e+00 -7.848000526428222656e-02 4.509367942810058594e-01 0.000000000000000000e+00
-9.429429054260253906e+00 0.000000000000000000e+00 -6.611728668212890625e-02 5.564461946487426758e-01 0.000000000000000000e+00
-9.405405044555664062e+00 0.000000000000000000e+00 -5.283355712890625000e-02 5.267074108123779297e-01 0.000000000000000000e+00
-9.381381034851074219e+00 0.000000000000000000e+00 -4.182505607604980469e-02 3.714842796325683594e-01 0.000000000000000000e+00
-9.357357025146484375e+00 0.000000000000000000e+00 -3.566265106201171875e-02 1.325374245643615723e-01 0.000000000000000000e+00
-9.333333015441894531e+00 0.000000000000000000e+00 -3.562951087951660156e-02 -1.275898814201354980e-01 0.000000000000000000e+00
-9.309309005737304688e+00 0.000000000000000000e+00 -4.142069816589355469e-02 -3.420284092426300049e-01 0.000000000000000000e+00
-9.285284996032714844e+00 0.000000000000000000e+00 -5.125617980957031250e-02 -4.568662941455841064e-01 0.000000000000000000e+00
-9.261260986328125000e+00 0.000000000000000000e+00 -6.234884262084960938e-02 -4.447864592075347900e-01 0.000000000000000000e+00
-9.237236976623535156e+00 0.000000000000000000e+00 -7.164931297302246094e-02 -3.114924728870391846e-01 0.000000000000000000e+00
-9.213212966918945312e+00 0.000000000000000000e+00 -7.663249969482421875e-02 -9.350029379129409790e-02 0.000000000000000000e+00
-9.189188957214355469e+00 0.000000000000000000e+00 -7.591724395751953125e-02 1.520329117774963379e-01 0.000000000000000000e+00
-9.165164947509765625e+00 0.000000000000000000e+00 -6.960892677307128906e-02 3.625025153160095215e-01 0.000000000000000000e+00
-9.141140937805175781e+00 0.000000000000000000e+00 -5.920386314392089844e-02 4.861069917678833008e-01 0.000000000000000000e+00
-9.117116928100585938e+00 0.000000000000000000e+00 -4.718255996704101562e-02 4.947782456874847412e-01 0.000000000000000000e+00
-9.093092918395996094e+00 0.000000000000000000e+00 -3.634428977966308594e-02 3.906052708625793457e-01 0.000000000000000000e+00
-9.069068908691406250e+00 0.000000000000000000e+00 -2.907538414001464844e-02 2.042484581470489502e-01 0.000000000000000000e+00
-9.045044898986816406e+00 0.000000000000000000e+00 -2.678442001342773438e-02 -1.397593319416046143e-02 0.000000000000000000e+00
-9.021020889282226562e+00 0.000000000000000000e+00 -2.955055236816406250e-02 -2.077431529760360718e-01 0.000000000000000000e+00
-8.996996879577636719e+00 0.000000000000000000e+00 -3.618431091308593750e-02 -3.293665945529937744e-01 0.000000000000000000e+00
-8.972972869873046875e+00 0.000000000000000000e+00 -4.457378387451171875e-02 -3.516170978546142578e-01 0.000000000000000000e+00
-8.948948860168457031e+00 0.000000000000000000e+00 -5.227208137512207031e-02 -2.737436294555664062e-01 0.000000000000000000e+00
-8.924924850463867188e+00 0.000000000000000000e+00 -5.711436271667480469e-02 -1.203515529632568359e-01 0.000000000000000000e+00
-8.900900840759277344e+00 0.000000000000000000e+00 -5.778455734252929688e-02 6.619110703468322754e-02 0.000000000000000000e+00
-8.876876831054687500e+00 0.000000000000000000e+00 -5.406022071838378906e-02 2.375471889972686768e-01 0.000000000000000000e+00
-8.852852821350097656e+00 0.000000000000000000e+00 -4.683256149291992188e-02 3.521070778369903564e-01 0.000000000000000000e+00
-8.828828811645507812e+00 0.000000000000000000e+00 -3.780198097229003906e-02 3.851950764656066895e-01 0.000000000000000000e+00
-8.804804801940917969e+00 0.000000000000000000e+00 -2.899909019470214844e-02 3.342874050140380859e-01 0.000000000000000000e+00
-8.780780792236328125e+00 0.000000000000000000e+00 -2.226352691650390625e-02 2.181502580642700195e-01 0.000000000000000000e+00
-8.756756782531738281e+00 0.000000000000000000e+00 -1.877355575561523438e-02 7.052147388458251953e-02 0.000000000000000000e+00
-8.732732772827148438e+00 0.000000000000000000e+00 -1.881647109985351562e-02 -6.965491175651550293e-02 0.000000000000000000e+00
-8.708708763122558594e+00 0.000000000000000000e+00 -2.178788185119628906e-02 -1.685992628335952759e-01 0.000000000000000000e+00
-8.684684753417968750e+00 0.000000000000000000e+00 -2.641582489013671875e-02 -2.059276551008224487e-01 0.000000000000000000e+00
-8.660660743713378906e+00 0.000000000000000000e+00 -3.115725517272949219e-02 -1.786461472511291504e-01 0.000000000000000000e+00
-8.636636734008789062e+00 0.000000000000000000e+00 -3.458929061889648438e-02 -1.002645343542098999e-01 0.000000000000000000e+00
-8.612612724304199219e+00 0.000000000000000000e+00 -3.576493263244628906e-02 4.361540079116821289e-03 0.000000000000000000e+00
-8.588588714599609375e+00 0.000000000000000000e+00 -3.440141677856445312e-02 1.066762655973434448e-01 0.000000000000000000e+00
-8.564564704895019531e+00 0.000000000000000000e+00 -3.085851669311523438e-02 1.822627186775207520e-01 0.000000000000000000e+00
-8.540540695190429688e+00 0.000000000000000000e+00 -2.597379684448242188e-02 2.166733145713806152e-01 0.000000000000000000e+00
-8.516516685485839844e+00 0.000000000000000000e+00 -2.079391479492187500e-02 2.079054713249206543e-01 0.000000000000000000e+00
-8.492492675781250000e+00 0.000000000000000000e+00 -1.626110076904296875e-02 1.651215553283691406e-01 0.000000000000000000e+00
-8.468468666076660156e+00 0.000000000000000000e+00 -1.300454139709472656e-02 1.044974923133850098e-01 0.000000000000000000e+00
-8.444444656372070312e+00 0.000000000000000000e+00 -1.124310493469238281e-02 4.363670945167541504e-02 0.000000000000000000e+00
-8.420420646667480469e+00 0.000000000000000000e+00 -1.079392433166503906e-02 -3.551632165908813477e-03 0.000000000000000000e+00
-8.396396636962890625e+00 0.000000000000000000e+00 -1.124215126037597656e-02 -3.006653860211372375e-02 0.000000000000000000e+00
-8.372372627258300781e+00 0.000000000000000000e+00 -1.207685470581054688e-02 -3.636131435632705688e-02 0.000000000000000000e+00
-8.348348617553710938e+00 0.000000000000000000e+00 -1.287698745727539062e-02 -2.844490110874176025e-02 0.000000000000000000e+00
-8.324324607849121094e+00 0.000000000000000000e+00 -1.339721679687500000e-02 -1.437690854072570801e-02 0.000000000000000000e+00
-8.300300598144531250e+00 0.000000000000000000e+00 -1.356863975524902344e-02 -7.157027721405029297e-04 0.000000000000000000e+00
-8.276276588439941406e+00 0.000000000000000000e+00 -1.345372200012207031e-02 9.897589683532714844e-03 0.000000000000000000e+00
-8.252252578735351562e+00 0.000000000000000000e+00 -1.310729980468750000e-02 1.914415135979652405e-02 0.000000000000000000e+00
-8.228228569030761719e+00 0.000000000000000000e+00 -1.251125335693359375e-02 3.141964226961135864e-02 0.000000000000000000e+00
-8.204204559326171875e+00 0.000000000000000000e+00 -1.154065132141113281e-02 5.088375508785247803e-02 0.000000000000000000e+00
-8.180180549621582031e+00 0.000000000000000000e+00 -9.997367858886718750e-03 7.847425341606140137e-02 0.000000000000000000e+00
-8.156156539916992188e+00 0.000000000000000000e+00 -7.732868194580078125e-03 1.100606173276901245e-01 0.000000000000000000e+00
-8.132131576538085938e+00 0.000000000000000000e+00 -4.749298095703125000e-03 1.367193460464477539e-01 0.000000000000000000e+00
-8.108107566833496094e+00 0.000000000000000000e+00 -1.297473907470703125e-03 1.471814960241317749e-01 0.000000000000000000e+00
-8.084083557128906250e+00 0.000000000000000000e+00 2.110958099365234375e-03 1.318262666463851929e-01 0.000000000000000000e+00
-8.060059547424316406e+00 0.000000000000000000e+00 4.801511764526367188e-03 8.689837157726287842e-02 0.000000000000000000e+00
-8.036035537719726562e+00 0.000000000000000000e+00 6.090641021728515625e-03 1.736176013946533203e-02 0.000000000000000000e+00
-8.012011528015136719e+00 0.000000000000000000e+00 5.547046661376953125e-03 -6.275615096092224121e-02 0.000000000000000000e+00
-7.987987995147705078e+00 0.000000000000000000e+00 3.151178359985351562e-03 -1.331185251474380493e-01 0.000000000000000000e+00
-7.963963985443115234e+00 0.000000000000000000e+00 -5.998611450195312500e-04 -1.723551899194717407e-01 0.000000000000000000e+00
-7.939939975738525391e+00 0.000000000000000000e+00 -4.752874374389648438e-03 -1.645411998033523560e-01 0.000000000000000000e+00
-7.915915966033935547e+00 0.000000000000000000e+00 -8.083105087280273438e-03 -1.048969104886054993e-01 0.000000000000000000e+00
-7.891891956329345703e+00 0.000000000000000000e+00 -9.444952011108398438e-03 -2.827078104019165039e-03 0.000000000000000000e+00
-7.867867946624755859e+00 0.000000000000000000e+00 -8.061170578002929688e-03 1.189247369766235352e-01 0.000000000000000000e+00
-7.843843936920166016e+00 0.000000000000000000e+00 -3.824949264526367188e-03 2.292315512895584106e-01 0.000000000000000000e+00
-7.819819927215576172e+00 0.000000000000000000e+00 2.603769302368164062e-03 2.965666055679321289e-01 0.000000000000000000e+00
-7.795795917510986328e+00 0.000000000000000000e+00 9.895801544189453125e-03 2.979278266429901123e-01 0.000000000000000000e+00
-7.771771430969238281e+00 0.000000000000000000e+00 1.633119583129882812e-02 2.262094914913177490e-01 0.000000000000000000e+00
-7.747747421264648438e+00 0.000000000000000000e+00 2.027034759521484375e-02 9.369605779647827148e-02 0.000000000000000000e+00
-7.723723411560058594e+00 0.000000000000000000e+00 2.058124542236328125e-02 -6.962648034095764160e-02 0.000000000000000000e+00
-7.699699401855468750e+00 0.000000000000000000e+00 1.700329780578613281e-02 -2.228966355323791504e-01 0.000000000000000000e+00
-7.675675392150878906e+00 0.000000000000000000e+00 1.029062271118164062e-02 -3.247944414615631104e-01 0.000000000000000000e+00
-7.651651382446289062e+00 0.000000000000000000e+00 2.062320709228515625e-03 -3.448391556739807129e-01 0.000000000000000000e+00
-7.627627372741699219e+00 0.000000000000000000e+00 -5.534648895263671875e-03 -2.724773883819580078e-01 0.000000000000000000e+00
-7.603603363037109375e+00 0.000000000000000000e+00 -1.039528846740722656e-02 -1.212810203433036804e-01 0.000000000000000000e+00
-7.579579353332519531e+00 0.000000000000000000e+00 -1.101350784301757812e-02 7.324644923210144043e-02 0.000000000000000000e+00
-7.555555343627929688e+00 0.000000000000000000e+00 -6.924629211425781250e-03 2.619548439979553223e-01 0.000000000000000000e+00
-7.531531333923339844e+00 0.000000000000000000e+00 1.123905181884765625e-03 3.945638239383697510e-01 0.000000000000000000e+00
-7.507507324218750000e+00 0.000000000000000000e+00 1.127862930297851562e-02 4.331160187721252441e-01 0.000000000000000000e+00
-7.483483314514160156e+00 0.000000000000000000e+00 2.105188369750976562e-02 3.627777993679046631e-01 0.000000000000000000e+00
-7.459459304809570312e+00 0.000000000000000000e+00 2.793502807617187500e-02 1.968901753425598145e-01 0.000000000000000000e+00
-7.435435295104980469e+00 0.000000000000000000e+00 3.005409240722656250e-02 -2.533966302871704102e-02 0.000000000000000000e+00
-7.411411285400390625e+00 0.000000000000000000e+00 2.671527862548828125e-02 -2.482296377420425415e-01 0.000000000000000000e+00
-7.387387275695800781e+00 0.000000000000000000e+00 1.859474182128906250e-02 -4.137706756591796875e-01 0.000000000000000000e+00
-7.363363265991210938e+00 0.000000000000000000e+00 7.658004760742187500e-03 -4.769567847251892090e-01 0.000000000000000000e+00
-7.339339256286621094e+00 0.000000000000000000e+00 -3.339767456054687500e-03 -4.181515574455261230e-01 0.000000000000000000e+00
-7.315315246582031250e+00 0.000000000000000000e+00 -1.154494285583496094e-02 -2.491294890642166138e-01 0.000000000000000000e+00
-7.291291236877441406e+00 0.000000000000000000e+00 -1.474595069885253906e-02 -1.089966297149658203e-02 0.000000000000000000e+00
-7.267267227172851562e+00 0.000000000000000000e+00 -1.199197769165039062e-02 2.362785935401916504e-01 0.000000000000000000e+00
-7.243243217468261719e+00 0.000000000000000000e+00 -3.841638565063476562e-03 4.282928407192230225e-01 0.000000000000000000e+00
-7.219219207763671875e+00 0.000000000000000000e+00 7.725000381469726562e-03 5.139179229736328125e-01 0.000000000000000000e+00
-7.195195198059082031e+00 0.000000000000000000e+00 1.979088783264160156e-02 4.686115384101867676e-01 0.000000000000000000e+00
-7.171171188354492188e+00 0.000000000000000000e+00 2.925992012023925781e-02 3.014803826808929443e-01 0.000000000000000000e+00
-7.147147178649902344e+00 0.000000000000000000e+00 3.362727165222167969e-02 5.353875085711479187e-02 0.000000000000000000e+00
-7.123123168945312500e+00 0.000000000000000000e+00 3.168296813964843750e-02 -2.124947607517242432e-01 0.000000000000000000e+00
-7.099099159240722656e+00 0.000000000000000000e+00 2.382159233093261719e-02 -4.282595515251159668e-01 0.000000000000000000e+00
-7.075075149536132812e+00 0.000000000000000000e+00 1.196312904357910156e-02 -5.375778079032897949e-01 0.000000000000000000e+00
-7.051051139831542969e+00 0.000000000000000000e+00 -9.071826934814453125e-04 -5.112350583076477051e-01 0.000000000000000000e+00
-7.027027130126953125e+00 0.000000000000000000e+00 -1.154637336730957031e-02 -3.549070954322814941e-01 0.000000000000000000e+00
-7.003003120422363281e+00 0.000000000000000000e+00 -1.723074913024902344e-02 -1.079539954662322998e-01 0.000000000000000000e+00
-6.978978633880615234e+00 0.000000000000000000e+00 -1.651310920715332031e-02 1.665566861629486084e-01 0.000000000000000000e+00
-6.954954624176025391e+00 0.000000000000000000e+00 -9.577512741088867188e-03 3.981475234031677246e-01 0.000000000000000000e+00
-6.930930614471435547e+00 0.000000000000000000e+00 1.786470413208007812e-03 5.272297859191894531e-01 0.000000000000000000e+00
-6.906906604766845703e+00 0.000000000000000000e+00 1.466321945190429688e-02 5.205972194671630859e-01 0.000000000000000000e+00
-6.882882595062255859e+00 0.000000000000000000e+00 2.572417259216308594e-02 3.800635337829589844e-01 0.000000000000000000e+00
-6.858858585357666016e+00 0.000000000000000000e+00 3.213286399841308594e-02 1.419560909271240234e-01 0.000000000000000000e+00
-6.834834575653076172e+00 0.000000000000000000e+00 3.224873542785644531e-02 -1.323615014553070068e-01 0.000000000000000000e+00
-6.810810565948486328e+00 0.000000000000000000e+00 2.604651451110839844e-02 -3.724984824657440186e-01 0.000000000000000000e+00
-6.786786556243896484e+00 0.000000000000000000e+00 1.512575149536132812e-02 -5.173029899597167969e-01 0.000000000000000000e+00
-6.762762546539306641e+00 0.000000000000000000e+00 2.258777618408203125e-03 -5.305892825126647949e-01 0.000000000000000000e+00
-6.738738536834716797e+00 0.000000000000000000e+00 -9.291648864746093750e-03 -4.102765321731567383e-01 0.000000000000000000e+00
-6.714714527130126953e+00 0.000000000000000000e+00 -1.663899421691894531e-02 -1.885870546102523804e-01 0.000000000000000000e+00
-6.690690517425537109e+00 0.000000000000000000e+00 -1.800346374511718750e-02 7.670804858207702637e-02 0.000000000000000000e+00
-6.666666507720947266e+00 0.000000000000000000e+00 -1.314711570739746094e-02 3.175090253353118896e-01 0.000000000000000000e+00
-6.642642498016357422e+00 0.000000000000000000e+00 -3.432273864746093750e-03 4.730992317199707031e-01 0.000000000000000000e+00
-6.618618488311767578e+00 0.000000000000000000e+00 8.587598800659179688e-03 5.056699514389038086e-01 0.000000000000000000e+00
-6.594594478607177734e+00 0.000000000000000000e+00 1.982331275939941406e-02 4.096050262451171875e-01 0.000000000000000000e+00
-6.570570468902587891e+00 0.000000000000000000e+00 2.744817733764648438e-02 2.122789621353149414e-01 0.000000000000000000e+00
-6.546546459197998047e+00 0.000000000000000000e+00 2.963471412658691406e-02 -3.370716422796249390e-02 0.000000000000000000e+00
-6.522522449493408203e+00 0.000000000000000000e+00 2.595448493957519531e-02 -2.646651864051818848e-01 0.000000000000000000e+00
-6.498498439788818359e+00 0.000000000000000000e+00 1.750659942626953125e-02 -4.224291443824768066e-01 0.000000000000000000e+00
-6.474474430084228516e+00 0.000000000000000000e+00 6.553173065185546875e-03 -4.691455662250518799e-01 0.000000000000000000e+00
-6.450450420379638672e+00 0.000000000000000000e+00 -4.072666168212890625e-03 -3.963896632194519043e-01 0.000000000000000000e+00
-6.426426410675048828e+00 0.000000000000000000e+00 -1.171040534973144531e-02 -2.263742238283157349e-01 0.000000000000000000e+00
-6.402402400970458984e+00 0.000000000000000000e+00 -1.453280448913574219e-02 -5.241021513938903809e-03 0.000000000000000000e+00
-6.378378391265869141e+00 0.000000000000000000e+00 -1.200890541076660156e-02 2.096086293458938599e-01 0.000000000000000000e+00
-6.354354381561279297e+00 0.000000000000000000e+00 -4.947662353515625000e-03 3.646474182605743408e-01 0.000000000000000000e+00
-6.330330371856689453e+00 0.000000000000000000e+00 4.733085632324218750e-03 4.237495064735412598e-01 0.000000000000000000e+00
-6.306306362152099609e+00 0.000000000000000000e+00 1.455163955688476562e-02 3.767036199569702148e-01 0.000000000000000000e+00
-6.282282352447509766e+00 0.000000000000000000e+00 2.211928367614746094e-02 2.406355589628219604e-01 0.000000000000000000e+00
-6.258258342742919922e+00 0.000000000000000000e+00 2.571368217468261719e-02 5.435581505298614502e-02 0.000000000000000000e+00
-6.234233856201171875e+00 0.000000000000000000e+00 2.472257614135742188e-02 -1.326679289340972900e-01 0.000000000000000000e+00
-6.210209846496582031e+00 0.000000000000000000e+00 1.970982551574707031e-02 -2.734954655170440674e-01 0.000000000000000000e+00
-6.186185836791992188e+00 0.000000000000000000e+00 1.221513748168945312e-02 -3.355728387832641602e-01 0.000000000000000000e+00
-6.162161827087402344e+00 0.000000000000000000e+00 4.314184188842773438e-03 -3.082019090652465820e-01 0.000000000000000000e+00
-6.138137817382812500e+00 0.000000000000000000e+00 -1.967191696166992188e-03 -2.038923799991607666e-01 -2.980232238769531250e-08
-6.114113807678222656e+00 0.000000000000000000e+00 -5.115032196044921875e-03 -5.365127325057983398e-02 -2.980232238769531250e-08
-6.090089797973632812e+00 0.000000000000000000e+00 -4.502534866333007812e-03 1.022204756736755371e-01 -2.980232238769531250e-08
-6.066065788269042969e+00 0.000000000000000000e+00 -4.744529724121093750e-04 2.251210063695907593e-01 -2.980232238769531250e-08
-6.042041778564453125e+00 0.000000000000000000e+00 5.832433700561523438e-03 2.878777682781219482e-01 -2.980232238769531250e-08
-6.018017768859863281e+00 0.000000000000000000e+00 1.279759407043457031e-02 2.807555794715881348e-01 -2.980232238769531250e-08
-5.993993759155273438e+00 0.000000000000000000e+00 1.882553100585937500e-02 2.124468833208084106e-01 -2.980232238769531250e-08
-5.969969749450683594e+00 0.000000000000000000e+00 2.269649505615234375e-02 1.061266958713531494e-01 -2.980232238769531250e-08
-5.945945739746093750e+00 0.000000000000000000e+00 2.385926246643066406e-02 -7.930815219879150391e-03 -5.960464477539062500e-08
-5.921921730041503906e+00 0.000000000000000000e+00 2.248358726501464844e-02 -1.008964851498603821e-01 -5.960464477539062500e-08
-5.897897720336914062e+00 0.000000000000000000e+00 1.935005187988281250e-02 -1.526686251163482666e-01 -5.960464477539062500e-08
-5.873873710632324219e+00 0.000000000000000000e+00 1.554441452026367188e-02 -1.560578048229217529e-01 -8.940696716308593750e-08
-5.849849700927734375e+00 0.000000000000000000e+00 1.219105720520019531e-02 -1.170182824134826660e-01 -8.940696716308593750e-08
-5.825825691223144531e+00 0.000000000000000000e+00 1.013398170471191406e-02 -5.127057433128356934e-02 -8.940696716308593750e-08
-5.801801681518554688e+00 0.000000000000000000e+00 9.778738021850585938e-03 2.132153511047363281e-02 -1.192092895507812500e-07
-5.777777671813964844e+00 0.000000000000000000e+00 1.107192039489746094e-02 8.274412155151367188e-02 -1.192092895507812500e-07
-5.753753662109375000e+00 0.000000000000000000e+00 1.357483863830566406e-02 1.214340105652809143e-01 -1.490116119384765625e-07
-5.729729652404785156e+00 0.000000000000000000e+00 1.669454574584960938e-02 1.342917084693908691e-01 -1.788139343261718750e-07
-5.705705642700195312e+00 0.000000000000000000e+00 1.985192298889160156e-02 1.258123219013214111e-01 -2.086162567138671875e-07
-5.681681632995605469e+00 0.000000000000000000e+00 2.263855934143066406e-02 1.049994975328445435e-01 -2.086162567138671875e-07
-5.657657623291015625e+00 0.000000000000000000e+00 2.488017082214355469e-02 8.137327432632446289e-02 -2.384185791015625000e-07
-5.633633613586425781e+00 0.000000000000000000e+00 2.658486366271972656e-02 6.148821115493774414e-02 -2.980232238769531250e-07
-5.609609603881835938e+00 0.000000000000000000e+00 2.787733078002929688e-02 4.719994217157363892e-02 -3.278255462646484375e-07
-5.585585594177246094e+00 0.000000000000000000e+00 2.887535095214843750e-02 3.607100248336791992e-02 -3.874301910400390625e-07
-5.561561584472656250e+00 0.000000000000000000e+00 2.959728240966796875e-02 2.365864813327789307e-02 -4.172325134277343750e-07
-5.537537574768066406e+00 -1.650314800372143509e-07 2.997851371765136719e-02 6.585806608200073242e-03 -4.470348358154296875e-07
-5.513513565063476562e+00 -1.643155087549530435e-07 2.988314628601074219e-02 -1.481780409812927246e-02 -5.066394805908203125e-07
-5.489489555358886719e+00 -1.635995374726917362e-07 2.926826477050781250e-02 -3.550112247467041016e-02 -5.960464477539062500e-07
-5.465465545654296875e+00 -1.628835661904304288e-07 2.824902534484863281e-02 -4.681970179080963135e-02 -6.854534149169921875e-07
-5.441441059112548828e+00 -1.621675806973144063e-07 2.716493606567382812e-02 -3.957745805382728577e-02 -7.748603820800781250e-07
-5.417417049407958984e+00 -1.614516094150530989e-07 2.654147148132324219e-02 -7.942080497741699219e-03 -8.940696716308593750e-07
-5.393393039703369141e+00 -1.607356381327917916e-07 2.697777748107910156e-02 4.711844027042388916e-02 -1.013278961181640625e-06
-5.369369029998779297e+00 -1.600196668505304842e-07 2.892589569091796875e-02 1.163259297609329224e-01 -1.132488250732421875e-06
-5.345345020294189453e+00 -3.186073911365383537e-07 3.254699707031250000e-02 1.833171993494033813e-01 -1.281499862670898438e-06
-5.321321010589599609e+00 -3.171754485720157390e-07 3.755569458007812500e-02 2.285835444927215576e-01 -1.460313796997070312e-06
-5.297297000885009766e+00 -3.157435060074931243e-07 4.321479797363281250e-02 2.351910173892974854e-01 -1.639127731323242188e-06
-5.273272991180419922e+00 -3.143115634429705096e-07 4.848003387451171875e-02 1.945711374282836914e-01 -1.877546310424804688e-06
-5.249248981475830078e+00 -4.693194455285265576e-07 5.221724510192871094e-02 1.105596274137496948e-01 -2.086162567138671875e-06
-5.225224971771240234e+00 -4.671715032600332052e-07 5.357432365417480469e-02 1.329183578491210938e-04 -2.354383468627929688e-06
-5.201200962066650391e+00 -4.650236178349587135e-07 5.222344398498535156e-02 -1.097947359085083008e-01 -2.682209014892578125e-06
-5.177176952362060547e+00 -6.171675863697601017e-07 4.854416847229003906e-02 -1.889512538909912109e-01 -3.010034561157226562e-06
-5.153152942657470703e+00 -6.143037012407148723e-07 4.360246658325195312e-02 -2.120504677295684814e-01 -3.397464752197265625e-06
-5.129128932952880859e+00 -7.642997843504417688e-07 3.891468048095703125e-02 -1.666140854358673096e-01 -3.814697265625000000e-06
-5.105104923248291016e+00 -9.128639248956460506e-07 3.610563278198242188e-02 -5.783937871456146240e-02 -4.291534423828125000e-06
-5.081080913543701172e+00 -9.085680403586593457e-07 3.645730018615722656e-02 9.111402928829193115e-02 -4.827976226806640625e-06
-5.057056903839111328e+00 -1.054984295478789136e-06 4.051303863525390625e-02 2.439372837543487549e-01 -5.424022674560546875e-06
-5.033032894134521484e+00 -1.199968551190977450e-06 4.788851737976074219e-02 3.601314127445220947e-01 -6.109476089477539062e-06
-5.009008884429931641e+00 -1.343520921182062011e-06 5.725336074829101562e-02 4.058598577976226807e-01 -6.854534149169921875e-06
-4.984984874725341797e+00 -1.485641291765205096e-06 6.667590141296386719e-02 3.637725710868835449e-01 -7.688999176025390625e-06
-4.960960865020751953e+00 -1.774177917468477972e-06 7.405972480773925781e-02 2.389444410800933838e-01 -8.612871170043945312e-06
-4.936936855316162109e+00 -1.912718289531767368e-06 7.770776748657226562e-02 5.903892219066619873e-02 -9.655952453613281250e-06
-4.912912845611572266e+00 -2.196243258367758244e-06 7.681298255920410156e-02 -1.317703425884246826e-01 -1.078844070434570312e-05
-4.888888835906982422e+00 -2.476904001014190726e-06 7.169485092163085938e-02 -2.837545871734619141e-01 -1.206994056701660156e-05
-4.864864826202392578e+00 -2.754701199592091143e-06 6.382966041564941406e-02 -3.547475636005401611e-01 -1.353025436401367188e-05
-4.840840816497802734e+00 -3.173902541675488465e-06 5.548501014709472656e-02 -3.219107389450073242e-01 -1.507997512817382812e-05
-4.816816806793212891e+00 -3.588808112908736803e-06 4.916858673095703125e-02 -1.888665854930877686e-01 -1.686811447143554688e-05
-4.792792797088623047e+00 -3.999417913291836157e-06 4.697155952453613281e-02 1.399537920951843262e-02 -1.880526542663574219e-05
-4.768768787384033203e+00 -4.405731942824786529e-06 5.000638961791992188e-02 2.364139854907989502e-01 -2.101063728332519531e-05
-4.744744777679443359e+00 -4.949154572386760265e-06 5.802965164184570312e-02 4.208157658576965332e-01 -2.342462539672851562e-05
-4.720720767974853516e+00 -5.486849204316968098e-06 6.951212882995605469e-02 5.173532962799072266e-01 -2.610683441162109375e-05
-4.696696281433105469e+00 -6.158787982712965459e-06 8.194351196289062500e-02 4.974459409713745117e-01 -2.908706665039062500e-05
-4.672672271728515625e+00 -6.962824045331217349e-06 9.247684478759765625e-02 3.621318638324737549e-01 -3.233551979064941406e-05
-4.648648262023925781e+00 -7.758269020996522158e-06 9.866929054260253906e-02 1.427865475416183472e-01 -3.597140312194824219e-05
-4.624624252319335938e+00 -8.682945917826145887e-06 9.910464286804199219e-02 -1.062148883938789368e-01 -3.999471664428710938e-05
-4.600600242614746094e+00 -9.734708328323904425e-06 9.383678436279296875e-02 -3.211911916732788086e-01 -4.440546035766601562e-05
-4.576576232910156250e+00 -1.077501565305283293e-05 8.439826965332031250e-02 -4.456821084022521973e-01 -4.932284355163574219e-05
-4.552552223205566406e+00 -1.207522018376039341e-05 7.342696189880371094e-02 -4.455139636993408203e-01 -5.471706390380859375e-05
-4.528528213500976562e+00 -1.349606554867932573e-05 6.402492523193359375e-02 -3.183043301105499268e-01 -6.064772605895996094e-05
-4.504504203796386719e+00 -1.503540443081874400e-05 5.891776084899902344e-02 -9.479145705699920654e-02 -6.720423698425292969e-05
-4.480480194091796875e+00 -1.669108860369306058e-05 5.978894233703613281e-02 1.685941964387893677e-01 -7.444620132446289062e-05
-4.456456184387207031e+00 -1.859378426161129028e-05 6.678867340087890625e-02 4.040299654006958008e-01 -8.240342140197753906e-05
-4.432432174682617188e+00 -2.060709630313795060e-05 7.847476005554199219e-02 5.498995780944824219e-01 -9.116530418395996094e-05
-4.408408164978027344e+00 -2.299164043506607413e-05 9.216642379760742188e-02 5.669772624969482422e-01 -1.007318496704101562e-04
-4.384384155273437500e+00 -2.547964140831027180e-05 1.046311855316162109e-01 4.489821195602416992e-01 -1.113116741180419922e-04
-4.360360145568847656e+00 -2.832885184034239501e-05 1.128847599029541016e-01 2.245750129222869873e-01 -1.228749752044677734e-04
-4.336336135864257812e+00 -3.140359331155195832e-05 1.150145530700683594e-01 -4.976000636816024780e-02 -1.356005668640136719e-04
-4.312312126159667969e+00 -3.482808460830710828e-05 1.106503009796142578e-01 -3.042332828044891357e-01 -1.495182514190673828e-04
-4.288288116455078125e+00 -3.859588468912988901e-05 1.010782718658447266e-01 -4.738054871559143066e-01 -1.647770404815673828e-04
-4.264264106750488281e+00 -4.282763620722107589e-05 8.892774581909179688e-02 -5.151488780975341797e-01 -1.814663410186767578e-04
-4.240240097045898438e+00 -4.738837742479518056e-05 7.745194435119628906e-02 -4.179621338844299316e-01 -1.997351646423339844e-04
-4.216216087341308594e+00 -5.239731399342417717e-05 6.975507736206054688e-02 -2.077040821313858032e-01 -2.197027206420898438e-04
-4.192192077636718750e+00 -5.797079575131647289e-05 6.794071197509765625e-02 6.101816520094871521e-02 -2.414882183074951172e-04
-4.168168067932128906e+00 -6.397385732270777225e-05 7.259392738342285156e-02 3.186320662498474121e-01 -2.653300762176513672e-04
-4.144144058227539062e+00 -7.076843030517920852e-05 8.262968063354492188e-02 4.986944198608398438e-01 -2.912878990173339844e-04
-4.120120048522949219e+00 -7.809389353496953845e-05 9.556102752685546875e-02 5.550537109375000000e-01 -3.196299076080322266e-04
-4.096096038818359375e+00 -8.606159099144861102e-05 1.081819534301757812e-01 4.736744761466979980e-01 -3.505051136016845703e-04
-4.072072029113769531e+00 -9.490133379586040974e-05 1.173772811889648438e-01 2.760056853294372559e-01 -3.841221332550048828e-04
-4.048048019409179688e+00 -1.045959506882354617e-04 1.209135055541992188e-01 1.311731338500976562e-02 -4.206597805023193359e-04
-4.024024009704589844e+00 -1.151282485807314515e-04 1.180291175842285156e-01 -2.478286027908325195e-01 -4.604458808898925781e-04
-3.999999761581420898e+00 -1.267194602405652404e-04 1.095583438873291016e-01 -4.410855174064636230e-01 -5.036294460296630859e-04
-3.975975751876831055e+00 -1.393481361446902156e-04 9.776186943054199219e-02 -5.192618966102600098e-01 -5.505681037902832031e-04
-3.951951742172241211e+00 -1.532283204142004251e-04 8.567309379577636719e-02 -4.652386009693145752e-01 -6.014406681060791016e-04
-3.927927732467651367e+00 -1.683342416072264314e-04 7.633471488952636719e-02 -2.960347533226013184e-01 -6.566643714904785156e-04
-3.903903722763061523e+00 -1.848728425102308393e-04 7.201480865478515625e-02 -5.776813626289367676e-02 -7.164478302001953125e-04
-3.879879713058471680e+00 -2.028140152106061578e-04 7.361531257629394531e-02 1.868230849504470825e-01 -7.812380790710449219e-04
-3.855855703353881836e+00 -2.224724448751658201e-04 8.053064346313476562e-02 3.748717308044433594e-01 -8.513033390045166016e-04
-3.831831693649291992e+00 -2.438116207486018538e-04 9.078836441040039062e-02 4.595531821250915527e-01 -9.271204471588134766e-04
-3.807807683944702148e+00 -2.670219982974231243e-04 1.016168594360351562e-01 4.216605722904205322e-01 -1.009017229080200195e-03
-3.783783674240112305e+00 -2.922882849816232920e-04 1.101558208465576172e-01 2.737596333026885986e-01 -1.097470521926879883e-03
-3.759759664535522461e+00 -3.197894839104264975e-04 1.142127513885498047e-01 5.598787963390350342e-02 -1.192927360534667969e-03
-3.735735416412353516e+00 -3.496988210827112198e-04 1.127450466156005859e-01 -1.751159429550170898e-01 -1.295834779739379883e-03
-3.711711406707763672e+00 -3.821838763542473316e-04 1.061549186706542969e-01 -3.616638779640197754e-01 -1.406729221343994141e-03
-3.687687397003173828e+00 -4.174064670223742723e-04 9.608244895935058594e-02 -4.592998027801513672e-01 -1.526147127151489258e-03
-3.663663387298583984e+00 -4.555226478260010481e-04 8.496284484863281250e-02 -4.480107128620147705e-01 -1.654684543609619141e-03
-3.639639377593994141e+00 -4.970082081854343414e-04 7.537388801574707031e-02 -3.362503647804260254e-01 -1.792848110198974609e-03
-3.615615367889404297e+00 -5.417857901193201542e-04 6.935310363769531250e-02 -1.575405895709991455e-01 -1.941353082656860352e-03
-3.591591358184814453e+00 -5.903132841922342777e-04 6.794595718383789062e-02 3.926521539688110352e-02 -2.100795507431030273e-03
-3.567567348480224609e+00 -6.428215419873595238e-04 7.096982002258300781e-02 2.032078057527542114e-01 -2.271890640258789062e-03
-3.543543338775634766e+00 -6.996385636739432812e-04 7.711672782897949219e-02 2.943432331085205078e-01 -2.455294132232666016e-03
-3.519519329071044922e+00 -7.609758758917450905e-04 8.437371253967285156e-02 2.933629453182220459e-01 -2.651840448379516602e-03
-3.495495319366455078e+00 -8.271405822597444057e-04 9.051561355590820312e-02 2.053328156471252441e-01 -2.862274646759033203e-03
-3.471471309661865234e+00 -8.986353641375899315e-04 9.374856948852539062e-02 5.693282186985015869e-02 -3.087371587753295898e-03
-3.447447299957275391e+00 -9.756374056451022625e-04 9.308624267578125000e-02 -1.117369681596755981e-01 -3.328055143356323242e-03
-3.423423290252685547e+00 -1.058621448464691639e-03 8.855557441711425781e-02 -2.582987546920776367e-01 -3.585189580917358398e-03
-3.399399280548095703e+00 -1.148044830188155174e-03 8.113288879394531250e-02 -3.490927815437316895e-01 -3.859639167785644531e-03
-3.375375270843505859e+00 -1.244247425347566605e-03 7.237625122070312500e-02 -3.671162128448486328e-01 -4.152417182922363281e-03
-3.351351261138916016e+00 -1.347754383459687233e-03 6.405520439147949219e-02 -3.150538802146911621e-01 -4.464477300643920898e-03
-3.327327013015747070e+00 -1.458971528336405754e-03 5.763864517211914062e-02 -2.129187881946563721e-01 -4.796862602233886719e-03
-3.303303003311157227e+00 -1.578386290930211544e-03 5.397701263427734375e-02 -9.139429032802581787e-02 -5.150616168975830078e-03
-3.279278993606567383e+00 -1.706661307252943516e-03 5.313730239868164062e-02 1.708269119262695312e-02 -5.526810884475708008e-03
-3.255254983901977539e+00 -1.844142097979784012e-03 5.449056625366210938e-02 8.682335913181304932e-02 -5.926609039306640625e-03
-3.231230974197387695e+00 -1.991542754694819450e-03 5.689597129821777344e-02 1.048073619604110718e-01 -6.351143121719360352e-03
-3.207206964492797852e+00 -2.149548381567001343e-03 5.911684036254882812e-02 7.259044051170349121e-02 -6.801515817642211914e-03
-3.183182954788208008e+00 -2.318625804036855698e-03 6.008791923522949219e-02 4.116535186767578125e-03 -7.279038429260253906e-03
-3.159158945083618164e+00 -2.499501453712582588e-03 5.918860435485839844e-02 -7.956784963607788086e-02 -7.784903049468994141e-03
-3.135134935379028320e+00 -2.692870097234845161e-03 5.632352828979492188e-02 -1.568687260150909424e-01 -8.320391178131103516e-03
-3.111110925674438477e+00 -2.899487735703587532e-03 5.184125900268554688e-02 -2.114947587251663208e-01 -8.886754512786865234e-03
-3.087086915969848633e+00 -3.120168112218379974e-03 4.640173912048339844e-02 -2.359664738178253174e-01 -9.485274553298950195e-03
-3.063062906265258789e+00 -3.355504944920539856e-03 4.072833061218261719e-02 -2.321084886789321899e-01 -1.011732220649719238e-02
-3.039038896560668945e+00 -3.606514073908329010e-03 3.540277481079101562e-02 -2.086745202541351318e-01 -1.078417897224426270e-02
-3.015014886856079102e+00 -3.873984562233090401e-03 3.077149391174316406e-02 -1.773025095462799072e-01 -1.148721575736999512e-02
-2.990990877151489258e+00 -4.158755298703908920e-03 2.687239646911621094e-02 -1.482367664575576782e-01 -1.222777366638183594e-02
-2.966966629028320312e+00 -4.461799282580614090e-03 2.357864379882812500e-02 -1.272952109575271606e-01 -1.300725340843200684e-02
-2.942942619323730469e+00 -4.784040153026580811e-03 2.068257331848144531e-02 -1.149657219648361206e-01 -1.382690668106079102e-02
-2.918918609619140625e+00 -5.126527510583400726e-03 1.800942420959472656e-02 -1.076968163251876831e-01 -1.468813419342041016e-02
-2.894894599914550781e+00 -5.490169394761323929e-03 1.551198959350585938e-02 -1.007326841354370117e-01 -1.559224724769592285e-02
-2.870870590209960938e+00 -5.876079667359590530e-03 1.319789886474609375e-02 -9.118884801864624023e-02 -1.654058694839477539e-02
-2.846846580505371094e+00 -6.285227369517087936e-03 1.113915443420410156e-02 -8.017885684967041016e-02 -1.753446459770202637e-02
-2.822822570800781250e+00 -6.718944758176803589e-03 9.310960769653320312e-03 -7.301515340805053711e-02 -1.857504248619079590e-02
-2.798798561096191406e+00 -7.178157567977905273e-03 7.534265518188476562e-03 -7.736317813396453857e-02 -1.966366171836853027e-02
-2.774774551391601562e+00 -7.664064411073923111e-03 5.442857742309570312e-03 -9.989243745803833008e-02 -2.080145478248596191e-02
-2.750750541687011719e+00 -8.177954703569412231e-03 2.576589584350585938e-03 -1.427171677350997925e-01 -2.198955416679382324e-02
-2.726726531982421875e+00 -8.721040561795234680e-03 -1.533031463623046875e-03 -2.009551972150802612e-01 -2.322900295257568359e-02
-2.702702522277832031e+00 -9.294457733631134033e-03 -7.110834121704101562e-03 -2.625719904899597168e-01 -2.452087402343750000e-02
-2.678678512573242188e+00 -9.899662807583808899e-03 -1.404666900634765625e-02 -3.108810186386108398e-01 -2.586600184440612793e-02
-2.654654502868652344e+00 -1.053770538419485092e-02 -2.181124687194824219e-02 -3.292264938354492188e-01 -2.726536989212036133e-02
-2.630630493164062500e+00 -1.121010165661573410e-02 -2.952766418457031250e-02 -3.065068721771240234e-01 -2.871963381767272949e-02
-2.606606483459472656e+00 -1.191803719848394394e-02 -3.619194030761718750e-02 -2.417977303266525269e-01 -3.022950887680053711e-02
-2.582582473754882812e+00 -1.266298815608024597e-02 -4.090070724487304688e-02 -1.464240252971649170e-01 -3.179544210433959961e-02
-2.558558225631713867e+00 -1.344624999910593033e-02 -4.316091537475585938e-02 -4.246070981025695801e-02 -3.341794013977050781e-02
-2.534534215927124023e+00 -1.426909118890762329e-02 -4.309749603271484375e-02 4.229310154914855957e-02 -3.509727120399475098e-02
-2.510510206222534180e+00 -1.513297297060489655e-02 -4.148793220520019531e-02 8.174738287925720215e-02 -3.683355450630187988e-02
-2.486486196517944336e+00 -1.603931188583374023e-02 -3.966522216796875000e-02 5.932103097438812256e-02 -3.862679004669189453e-02
-2.462462186813354492e+00 -1.698940619826316833e-02 -3.915166854858398438e-02 -2.615572512149810791e-02 -4.047676920890808105e-02
-2.438438177108764648e+00 -1.798457652330398560e-02 -4.130268096923828125e-02 -1.584244817495346069e-01 -4.238319396972656250e-02
-2.414414167404174805e+00 -1.902623660862445831e-02 -4.689717292785644531e-02 -3.066136837005615234e-01 -4.434546828269958496e-02
-2.390390157699584961e+00 -2.011566422879695892e-02 -5.584931373596191406e-02 -4.325078129768371582e-01 -4.636290669441223145e-02
-2.366366147994995117e+00 -2.125428430736064911e-02 -6.720542907714843750e-02 -5.005387067794799805e-01 -4.843443632125854492e-02
-2.342342138290405273e+00 -2.244323492050170898e-02 -7.925128936767578125e-02 -4.878832697868347168e-01 -5.055904388427734375e-02
-2.318318128585815430e+00 -2.368393354117870331e-02 -8.997654914855957031e-02 -3.917629718780517578e-01 -5.273514986038208008e-02
-2.294294118881225586e+00 -2.497749403119087219e-02 -9.756207466125488281e-02 -2.317161709070205688e-01 -5.496120452880859375e-02
-2.270270109176635742e+00 -2.632509171962738037e-02 -1.009047031402587891e-01 -4.582875967025756836e-02 -5.723533034324645996e-02
-2.246246099472045898e+00 -2.772786840796470642e-02 -9.993171691894531250e-02 1.183998137712478638e-01 -5.955520272254943848e-02
-2.222222089767456055e+00 -2.918693609535694122e-02 -9.574413299560546875e-02 2.163652777671813965e-01 -6.191846728324890137e-02
-2.198197841644287109e+00 -3.070322796702384949e-02 -9.031343460083007812e-02 2.185982614755630493e-01 -6.432238221168518066e-02
-2.174173831939697266e+00 -3.227777779102325439e-02 -8.606314659118652344e-02 1.195614486932754517e-01 -6.676381826400756836e-02
-2.150149822235107422e+00 -3.391136229038238525e-02 -8.522033691406250000e-02 -5.957949906587600708e-02 -6.923949718475341797e-02
-2.126125812530517578e+00 -3.560483083128929138e-02 -8.921575546264648438e-02 -2.753111720085144043e-01 -7.174569368362426758e-02
-2.102101802825927734e+00 -3.735877946019172668e-02 -9.829163551330566406e-02 -4.723567068576812744e-01 -7.427847385406494141e-02
-2.078077793121337891e+00 -3.917393088340759277e-02 -1.113386154174804688e-01 -5.979212522506713867e-01 -7.683348655700683594e-02
-2.054053783416748047e+00 -4.105061292648315430e-02 -1.261560916900634766e-01 -6.158754229545593262e-01 -7.940602302551269531e-02
-2.030029773712158203e+00 -4.298932477831840515e-02 -1.399908065795898438e-01 -5.170245170593261719e-01 -8.199110627174377441e-02
-2.006005764007568359e+00 -4.499017074704170227e-02 -1.502177715301513672e-01 -3.225564956665039062e-01 -8.458340167999267578e-02
-1.981981754302978516e+00 -4.705335572361946106e-02 -1.550874710083007812e-01 -7.948392629623413086e-02 -8.717709779739379883e-02
-1.957957744598388672e+00 -4.917886108160018921e-02 -1.541430950164794922e-01 1.509610116481781006e-01 -8.976617455482482910e-02
-1.933933734893798828e+00 -5.136639252305030823e-02 -1.484222412109375000e-01 3.090679645538330078e-01 -9.234419465065002441e-02
-1.909909725189208984e+00 -5.361566692590713501e-02 -1.402239799499511719e-01 3.524604439735412598e-01 -9.490436315536499023e-02
-1.885885596275329590e+00 -5.592618137598037720e-02 -1.325156688690185547e-01 2.677240371704101562e-01 -9.743955731391906738e-02
-1.861861586570739746e+00 -5.829720199108123779e-02 -1.282293796539306641e-01 7.465118169784545898e-02 -9.994208812713623047e-02
-1.837837576866149902e+00 -6.072787940502166748e-02 -1.294162273406982422e-01 -1.782041192054748535e-01 -1.024042069911956787e-01
-1.813813567161560059e+00 -6.321713328361511230e-02 -1.367526054382324219e-01 -4.256738424301147461e-01 -1.048176884651184082e-01
-1.789789557456970215e+00 -6.576370447874069214e-02 -1.493055820465087891e-01 -6.027551889419555664e-01 -1.071738600730895996e-01
-1.765765547752380371e+00 -6.836614757776260376e-02 -1.647634506225585938e-01 -6.616357564926147461e-01 -1.094638109207153320e-01
-1.741741538047790527e+00 -7.102268189191818237e-02 -1.799900531768798828e-01 -5.844812393188476562e-01 -1.116783320903778076e-01
-1.717717409133911133e+00 -7.373138517141342163e-02 -1.918797492980957031e-01 -3.885090947151184082e-01 -1.138077974319458008e-01
-1.693693399429321289e+00 -7.649016380310058594e-02 -1.980905532836914062e-01 -1.219285055994987488e-01 -1.158423125743865967e-01
-1.669669389724731445e+00 -7.929658144712448120e-02 -1.977128982543945312e-01 1.483195871114730835e-01 -1.177716851234436035e-01
-1.645645380020141602e+00 -8.214795589447021484e-02 -1.914913654327392578e-01 3.538382649421691895e-01 -1.195853650569915771e-01
-1.621621370315551758e+00 -8.504142612218856812e-02 -1.816480159759521484e-01 4.425844550132751465e-01 -1.212726235389709473e-01
-1.597597360610961914e+00 -8.797375857830047607e-02 -1.713409423828125000e-01 3.924954533576965332e-01 -1.228225529193878174e-01
-1.573573350906372070e+00 -9.094160795211791992e-02 -1.638019084930419922e-01 2.173564285039901733e-01 -1.242237389087677002e-01
-1.549549341201782227e+00 -9.394122660160064697e-02 -1.615388393402099609e-01 -3.669345006346702576e-02 -1.254649162292480469e-01
-1.525525331497192383e+00 -9.696863591670989990e-02 -1.656696796417236328e-01 -3.031050562858581543e-01 -1.265343129634857178e-01
-1.501501202583312988e+00 -1.000195741653442383e-01 -1.756329536437988281e-01 -5.121957659721374512e-01 -1.274201273918151855e-01
-1.477477192878723145e+00 -1.030894070863723755e-01 -1.893675327301025391e-01 -6.092088818550109863e-01 -1.281105577945709229e-01
-1.453453183174133301e+00 -1.061733588576316833e-01 -2.037951946258544922e-01 -5.684430599212646484e-01 -1.285933852195739746e-01
-1.429429173469543457e+00 -1.092663407325744629e-01 -2.156505584716796875e-01 -3.997485637664794922e-01 -1.288565695285797119e-01
-1.405405163764953613e+00 -1.123628169298171997e-01 -2.223174571990966797e-01 -1.457284390926361084e-01 -1.288878917694091797e-01
-1.381381154060363770e+00 -1.154571399092674255e-01 -2.224740982055664062e-01 1.295439600944519043e-01 -1.286751329898834229e-01
-1.357357144355773926e+00 -1.185433566570281982e-01 -2.164704799652099609e-01 3.572897911071777344e-01 -1.282061636447906494e-01
-1.333333015441894531e+00 -1.216150596737861633e-01 -2.061455249786376953e-01 4.818272590637207031e-01 -1.274688243865966797e-01
-1.309309005737304688e+00 -1.246657297015190125e-01 -1.943874359130859375e-01 4.747582674026489258e-01 -1.264509558677673340e-01
-1.285284996032714844e+00 -1.276884675025939941e-01 -1.843550205230712891e-01 3.418728709220886230e-01 -1.251406967639923096e-01
-1.261260986328125000e+00 -1.306760609149932861e-01 -1.786754131317138672e-01 1.210911720991134644e-01 -1.235262751579284668e-01
-1.237236976623535156e+00 -1.336211711168289185e-01 -1.787576675415039062e-01 -1.278924345970153809e-01 -1.215960085391998291e-01
-1.213212966918945312e+00 -1.365159004926681519e-01 -1.845102310180664062e-01 -3.394021987915039062e-01 -1.193385720252990723e-01
-1.189188957214355469e+00 -1.393524110317230225e-01 -1.943247318267822266e-01 -4.587950110435485840e-01 -1.167428493499755859e-01
-1.165164947509765625e+00 -1.421223580837249756e-01 -2.055733203887939453e-01 -4.562424421310424805e-01 -1.137980520725250244e-01
-1.141140937805175781e+00 -1.448173075914382935e-01 -2.152819633483886719e-01 -3.337547779083251953e-01 -1.104936897754669189e-01
-1.117116808891296387e+00 -1.474283933639526367e-01 -2.208967208862304688e-01 -1.237923800945281982e-01 -1.068197488784790039e-01
-1.093092799186706543e+00 -1.499467641115188599e-01 -2.209508419036865234e-01 1.199430152773857117e-01 -1.027665138244628906e-01
-1.069068789482116699e+00 -1.523629873991012573e-01 -2.153532505035400391e-01 3.369561433792114258e-01 -9.832492470741271973e-02
-1.045044779777526855e+00 -1.546678096055984497e-01 -2.053983211517333984e-01 4.756720066070556641e-01 -9.348621964454650879e-02
-1.021020770072937012e+00 -1.568516194820404053e-01 -1.933758258819580078e-01 5.063337087631225586e-01 -8.824217319488525391e-02
-9.969967603683471680e-01 -1.589043885469436646e-01 -1.819450855255126953e-01 4.277997314929962158e-01 -8.258545398712158203e-02
-9.729726910591125488e-01 -1.608162522315979004e-01 -1.734805107116699219e-01 2.666921615600585938e-01 -7.650896906852722168e-02
-9.489486813545227051e-01 -1.625770777463912964e-01 -1.694269180297851562e-01 6.941972672939300537e-02 -7.000643014907836914e-02
-9.249246716499328613e-01 -1.641765087842941284e-01 -1.700088977813720703e-01 -1.105777919292449951e-01 -6.307220458984375000e-02
-9.009006023406982422e-01 -1.656040102243423462e-01 -1.742286682128906250e-01 -2.268148958683013916e-01 -5.570152401924133301e-02
-8.768765926361083984e-01 -1.668493002653121948e-01 -1.801583766937255859e-01 -2.512987256050109863e-01 -4.789000749588012695e-02
-8.528525829315185547e-01 -1.679015159606933594e-01 -1.855280399322509766e-01 -1.807047575712203979e-01 -3.963452577590942383e-02
-8.288285732269287109e-01 -1.687500625848770142e-01 -1.882457733154296875e-01 -3.585842251777648926e-02 -3.093233704566955566e-02
-8.048045635223388672e-01 -1.693841814994812012e-01 -1.869649887084960938e-01 1.449972093105316162e-01 -2.178174257278442383e-02
-7.807804942131042480e-01 -1.697930246591567993e-01 -1.813557147979736328e-01 3.170439302921295166e-01 -1.218193769454956055e-02
-7.567564845085144043e-01 -1.699658781290054321e-01 -1.721162796020507812e-01 4.407627582550048828e-01 -2.132803201675415039e-03
-7.327324748039245605e-01 -1.698919087648391724e-01 -1.607596874237060547e-01 4.916636347770690918e-01 8.364737033843994141e-03
-7.087084054946899414e-01 -1.695603728294372559e-01 -1.491198539733886719e-01 4.654487371444702148e-01 1.930895447731018066e-02
-6.846843957901000977e-01 -1.689605414867401123e-01 -1.388981342315673828e-01 3.775532841682434082e-01 3.069695830345153809e-02
-6.606603860855102539e-01 -1.680819094181060791e-01 -1.312417984008789062e-01 2.575884461402893066e-01 4.252544045448303223e-02
-6.366363763809204102e-01 -1.669138371944427490e-01 -1.265013217926025391e-01 1.405290961265563965e-01 5.478957295417785645e-02
-6.126123666763305664e-01 -1.654459089040756226e-01 -1.242077350616455078e-01 5.725388228893280029e-02 6.748381257057189941e-02
-5.885882973670959473e-01 -1.636679619550704956e-01 -1.233146190643310547e-01 2.700438350439071655e-02 8.060194551944732666e-02
-5.645642876625061035e-01 -1.615698486566543579e-01 -1.224551200866699219e-01 5.363619327545166016e-02 9.413629770278930664e-02
-5.405402779579162598e-01 -1.591416895389556885e-01 -1.203701496124267578e-01 1.263202726840972900e-01 1.080786734819412231e-01
-5.165162086486816406e-01 -1.563736945390701294e-01 -1.161882877349853516e-01 2.240848541259765625e-01 1.224196404218673706e-01
-4.924921989440917969e-01 -1.532565057277679443e-01 -1.095917224884033203e-01 3.225671648979187012e-01 1.371490359306335449e-01
-4.684681892395019531e-01 -1.497809737920761108e-01 -1.008467674255371094e-01 4.008682370185852051e-01 1.522559225559234619e-01
-4.444441795349121094e-01 -1.459380239248275757e-01 -9.059858322143554688e-02 4.465863406658172607e-01 1.677280217409133911e-01
-4.204201400279998779e-01 -1.417191177606582642e-01 -7.967233657836914062e-02 4.577895998954772949e-01 1.835525780916213989e-01
-3.963961005210876465e-01 -1.371159851551055908e-01 -6.882715225219726562e-02 4.417461752891540527e-01 1.997160315513610840e-01
-3.723720908164978027e-01 -1.321206092834472656e-01 -5.855679512023925781e-02 4.111732840538024902e-01 2.162035256624221802e-01
-3.483480811119079590e-01 -1.267253309488296509e-01 -4.907202720642089844e-02 3.794750571250915527e-01 2.329997569322586060e-01
-3.243240416049957275e-01 -1.209230795502662659e-01 -4.025626182556152344e-02 3.565803170204162598e-01 2.500889003276824951e-01
-3.003000020980834961e-01 -1.147068515419960022e-01 -3.183817863464355469e-02 3.466513156890869141e-01 2.674537599086761475e-01
-2.762759923934936523e-01 -1.080703735351562500e-01 -2.351188659667968750e-02 3.481827378273010254e-01 2.850771546363830566e-01
-2.522519826889038086e-01 -1.010075509548187256e-01 -1.504993438720703125e-02 3.561799824237823486e-01 3.029405474662780762e-01
-2.282279431819915771e-01 -9.351287782192230225e-02 -6.382465362548828125e-03 3.653809428215026855e-01 3.210254609584808350e-01
-2.042039185762405396e-01 -8.558127284049987793e-02 2.489566802978515625e-03 3.731950521469116211e-01 3.393124938011169434e-01
-1.801798939704895020e-01 -7.720811665058135986e-02 1.154494285583496094e-02 3.811838030815124512e-01 3.577817380428314209e-01
-1.561558693647384644e-01 -6.838925927877426147e-02 2.084374427795410156e-02 3.945009112358093262e-01 3.764128684997558594e-01
-1.321318447589874268e-01 -5.912107601761817932e-02 3.058934211730957031e-02 4.194635748863220215e-01 3.951852023601531982e-01
-1.081078201532363892e-01 -4.940041527152061462e-02 4.113268852233886719e-02 4.601764082908630371e-01 4.140775501728057861e-01
-8.408379554748535156e-02 -3.922465071082115173e-02 5.282640457153320312e-02 5.155357122421264648e-01 4.330685734748840332e-01
-6.005977094173431396e-02 -2.859169617295265198e-02 6.595635414123535156e-02 5.778779387474060059e-01 4.521368443965911865e-01
-3.603574633598327637e-02 -1.749992556869983673e-02 8.053898811340332031e-02 6.340528726577758789e-01 4.712599813938140869e-01
-1.201172173023223877e-02 -5.948301870375871658e-03 9.624505043029785156e-02 6.688610315322875977e-01 4.904164671897888184e-01
1.201172173023223877e-02 6.063419859856367111e-03 1.124110221862792969e-01 6.699553728103637695e-01 5.095835328102111816e-01
3.603574633598327637e-02 1.853582076728343964e-02 1.281316280364990234e-01 6.326704621315002441e-01 5.287400484085083008e-01
6.005977094173431396e-02 3.146807476878166199e-02 1.425440311431884766e-01 5.631072521209716797e-01 5.478631854057312012e-01
8.408379554748535156e-02 4.485914483666419983e-02 1.550583839416503906e-01 4.781847000122070312e-01 5.669314265251159668e-01
1.081078201532363892e-01 5.870740488171577454e-02 1.655867099761962891e-01 4.022364616394042969e-01 5.859224200248718262e-01
1.321318447589874268e-01 7.301076501607894897e-02 1.746699810028076172e-01 3.607865571975708008e-01 6.048147678375244141e-01
1.561558693647384644e-01 8.776661008596420288e-02 1.833631992340087891e-01 3.731265366077423096e-01 6.235871315002441406e-01
1.801798939704895020e-01 1.029717773199081421e-01 1.930813789367675781e-01 4.458294808864593506e-01 6.422182917594909668e-01
2.042039185762405396e-01 1.186226457357406616e-01 2.051913738250732422e-01 5.692960023880004883e-01 6.606875061988830566e-01
2.282279431819915771e-01 1.347150653600692749e-01 2.206406593322753906e-01 7.186595201492309570e-01 6.789745688438415527e-01
2.522519826889038086e-01 1.512444317340850830e-01 2.396469116210937500e-01 8.592269420623779297e-01 6.970594525337219238e-01
2.762759923934936523e-01 1.682056188583374023e-01 2.615733146667480469e-01 9.552862048149108887e-01 7.149228453636169434e-01
3.003000020980834961e-01 1.855931431055068970e-01 2.849776744842529297e-01 9.800031185150146484e-01 7.325462102890014648e-01
3.243240416049957275e-01 2.034009695053100586e-01 3.080008029937744141e-01 9.236673712730407715e-01 7.499111294746398926e-01
3.483480811119079590e-01 2.216227501630783081e-01 3.287913799285888672e-01 7.977863550186157227e-01 7.670002579689025879e-01
3.723720908164978027e-01 2.402514815330505371e-01 3.460178375244140625e-01 6.335656642913818359e-01 7.837964892387390137e-01
3.963961005210876465e-01 2.592801153659820557e-01 3.592832088470458984e-01 4.747909605503082275e-01 8.002839684486389160e-01
4.204201400279998779e-01 2.787010371685028076e-01 3.692469596862792969e-01 3.667426705360412598e-01 8.164474368095397949e-01
4.444441795349121094e-01 2.985061407089233398e-01 3.775887489318847656e-01 3.439746499061584473e-01 8.322719931602478027e-01
4.684681892395019531e-01 3.186872303485870361e-01 3.865702152252197266e-01 4.202895760536193848e-01 8.477441072463989258e-01
4.924921989440917969e-01 3.392356932163238525e-01 3.984830379486083984e-01 5.837973356246948242e-01 8.628509640693664551e-01
5.165162086486816406e-01 3.601424992084503174e-01 4.150438308715820312e-01 7.987164258956909180e-01 8.775803446769714355e-01
5.405402779579162598e-01 3.813985884189605713e-01 4.368686676025390625e-01 1.013745903968811035e+00 8.919213414192199707e-01
5.645642876625061035e-01 4.029944539070129395e-01 4.633150100708007812e-01 1.175066471099853516e+00 9.058637022972106934e-01
5.885882973670959473e-01 4.249203205108642578e-01 4.925503730773925781e-01 1.240615010261535645e+00 9.193980693817138672e-01
6.126123666763305664e-01 4.471664428710937500e-01 5.219955444335937500e-01 1.191827416419982910e+00 9.325162172317504883e-01
6.366363763809204102e-01 4.697225391864776611e-01 5.489861965179443359e-01 1.039543986320495605e+00 9.452104568481445312e-01
6.606603860855102539e-01 4.925784766674041748e-01 5.714256763458251953e-01 8.222610950469970703e-01 9.574745893478393555e-01
6.846843957901000977e-01 5.157238245010375977e-01 5.884242057800292969e-01 5.969157218933105469e-01 9.693030118942260742e-01
7.087084054946899414e-01 5.391480326652526855e-01 6.005284786224365234e-01 4.244219362735748291e-01 9.806910753250122070e-01
7.327324748039245605e-01 5.628405809402465820e-01 6.096339225769042969e-01 3.536832928657531738e-01 9.916352629661560059e-01
7.567564845085144043e-01 5.867906212806701660e-01 6.185305118560791016e-01 4.083157777786254883e-01 1.002132773399353027e+00
7.807804942131042480e-01 6.109874844551086426e-01 6.302034854888916016e-01 5.797144770622253418e-01 1.012181997299194336e+00
8.048045635223388672e-01 6.354203820228576660e-01 6.470174789428710938e-01 8.284901976585388184e-01 1.021781682968139648e+00
8.288285732269287109e-01 6.600785255432128906e-01 6.701431274414062500e-01 1.094097971916198730e+00 1.030932307243347168e+00
8.528525829315185547e-01 6.849510669708251953e-01 6.991834640502929688e-01 1.310279130935668945e+00 1.039634466171264648e+00
8.768765926361083984e-01 7.100272774696350098e-01 7.322542667388916016e-01 1.422338724136352539e+00 1.047889947891235352e+00
9.009006023406982422e-01 7.352966070175170898e-01 7.664589881896972656e-01 1.401692390441894531e+00 1.055701494216918945e+00
9.249246716499328613e-01 7.607481479644775391e-01 7.985816001892089844e-01 1.253787636756896973e+00 1.063072204589843750e+00
9.489486813545227051e-01 7.863715887069702148e-01 8.259794712066650391e-01 1.017180562019348145e+00 1.070006370544433594e+00
9.729726910591125488e-01 8.121564388275146484e-01 8.472352027893066406e-01 7.539073824882507324e-01 1.076508998870849609e+00
9.969967603683471680e-01 8.380923867225646973e-01 8.625454902648925781e-01 5.335413813591003418e-01 1.082585453987121582e+00
1.021020770072937012e+00 8.641691803932189941e-01 8.737015724182128906e-01 4.151428341865539551e-01 1.088242173194885254e+00
1.045044779777526855e+00 8.903769850730895996e-01 8.835902214050292969e-01 4.317605197429656982e-01 1.093486309051513672e+00
1.069068789482116699e+00 9.167057871818542480e-01 8.955192565917968750e-01 5.816711783409118652e-01 1.098324894905090332e+00
1.093092799186706543e+00 9.431460499763488770e-01 9.123182296752929688e-01 8.286421895027160645e-01 1.102766513824462891e+00
1.117116808891296387e+00 9.696884155273437500e-01 9.356174468994140625e-01 1.111233234405517578e+00 1.106819748878479004e+00
1.141140937805175781e+00 9.963236451148986816e-01 9.654343128204345703e-01 1.358705520629882812e+00 1.110493659973144531e+00
1.165164947509765625e+00 1.023042559623718262e+00 1.000125408172607422e+00 1.509367465972900391e+00 1.113798022270202637e+00
1.189188957214355469e+00 1.049836516380310059e+00 1.036873579025268555e+00 1.526566386222839355e+00 1.116742849349975586e+00
1.213212966918945312e+00 1.076697111129760742e+00 1.072373628616333008e+00 1.408105015754699707e+00 1.119338512420654297e+00
1.237236976623535156e+00 1.103615760803222656e+00 1.103694200515747070e+00 1.186664819717407227e+00 1.121595978736877441e+00
1.261260986328125000e+00 1.130584955215454102e+00 1.129041433334350586e+00 9.211317896842956543e-01 1.123526334762573242e+00
1.285284996032714844e+00 1.157596468925476074e+00 1.148166656494140625e+00 6.811856627464294434e-01 1.125140666961669922e+00
1.309309005737304688e+00 1.184643268585205078e+00 1.162477493286132812e+00 5.291881561279296875e-01 1.126451015472412109e+00
1.333333015441894531e+00 1.211717963218688965e+00 1.174614906311035156e+00 5.041744709014892578e-01 1.127468824386596680e+00
1.357357144355773926e+00 1.238813757896423340e+00 1.187771320343017578e+00 6.120640039443969727e-01 1.128206133842468262e+00
1.381381154060363770e+00 1.265923976898193359e+00 1.204864501953125000e+00 8.246039748191833496e-01 1.128675103187561035e+00
1.405405163764953613e+00 1.293042302131652832e+00 1.227803230285644531e+00 1.087185382843017578e+00 1.128887891769409180e+00
1.429429173469543457e+00 1.320162773132324219e+00 1.256975650787353516e+00 1.333364009857177734e+00 1.128856539726257324e+00
1.453453183174133301e+00 1.347279787063598633e+00 1.291239023208618164e+00 1.502181887626647949e+00 1.128593325614929199e+00
1.477477192878723145e+00 1.374387741088867188e+00 1.328200340270996094e+00 1.553733587265014648e+00 1.128110527992248535e+00
1.501501202583312988e+00 1.401481628417968750e+00 1.364867925643920898e+00 1.478942513465881348e+00 1.127420067787170410e+00
1.525525331497192383e+00 1.428556680679321289e+00 1.398436307907104492e+00 1.301138997077941895e+00 1.126534342765808105e+00
1.549549341201782227e+00 1.455608129501342773e+00 1.426955223083496094e+00 1.069223999977111816e+00 1.125464916229248047e+00
1.573573350906372070e+00 1.482631802558898926e+00 1.449863672256469727e+00 8.443919420242309570e-01 1.124223709106445312e+00
1.597597360610961914e+00 1.509623646736145020e+00 1.468044042587280273e+00 6.840748786926269531e-01 1.122822523117065430e+00
1.621621370315551758e+00 1.536579966545104980e+00 1.483564615249633789e+00 6.273374557495117188e-01 1.121272683143615723e+00
1.645645380020141602e+00 1.563497424125671387e+00 1.499121665954589844e+00 6.855035424232482910e-01 1.119585394859313965e+00
1.669669389724731445e+00 1.590372800827026367e+00 1.517288923263549805e+00 8.402544260025024414e-01 1.117771625518798828e+00
1.693693399429321289e+00 1.617203235626220703e+00 1.539929509162902832e+00 1.049475669860839844e+00 1.115842342376708984e+00
1.717717409133911133e+00 1.643985986709594727e+00 1.567711234092712402e+00 1.258986473083496094e+00 1.113807797431945801e+00
1.741741538047790527e+00 1.670718908309936523e+00 1.600000023841857910e+00 1.416934251785278320e+00 1.111678361892700195e+00
1.765765547752380371e+00 1.697399377822875977e+00 1.635088562965393066e+00 1.486927628517150879e+00 1.109463810920715332e+00
1.789789557456970215e+00 1.724025845527648926e+00 1.670640349388122559e+00 1.456608057022094727e+00 1.107173919677734375e+00
1.813813567161560059e+00 1.750596404075622559e+00 1.704371094703674316e+00 1.339571475982666016e+00 1.104817628860473633e+00
1.837837576866149902e+00 1.777109742164611816e+00 1.734580278396606445e+00 1.170502185821533203e+00 1.102404236793518066e+00
1.861861586570739746e+00 1.803564429283142090e+00 1.760556936264038086e+00 9.951161742210388184e-01 1.099942088127136230e+00
1.885885596275329590e+00 1.829959392547607422e+00 1.782698035240173340e+00 8.578317761421203613e-01 1.097439527511596680e+00
1.909909725189208984e+00 1.856294035911560059e+00 1.802346587181091309e+00 7.904996871948242188e-01 1.094904422760009766e+00
1.933933734893798828e+00 1.882567286491394043e+00 1.821349024772644043e+00 8.051130771636962891e-01 1.092344164848327637e+00
1.957957744598388672e+00 1.908778905868530273e+00 1.841611504554748535e+00 8.921448588371276855e-01 1.089766144752502441e+00
1.981981754302978516e+00 1.934928417205810547e+00 1.864576816558837891e+00 1.024583697319030762e+00 1.087177038192749023e+00
2.006005764007568359e+00 1.961015582084655762e+00 1.890909790992736816e+00 1.166227817535400391e+00 1.084583401679992676e+00
2.030029773712158203e+00 1.987040400505065918e+00 1.920406341552734375e+00 1.281716704368591309e+00 1.081991076469421387e+00
2.054053783416748047e+00 2.013003110885620117e+00 1.952082514762878418e+00 1.345521688461303711e+00 1.079406023025512695e+00
2.078077793121337891e+00 2.038903951644897461e+00 1.984552621841430664e+00 1.347568273544311523e+00 1.076833486557006836e+00
2.102101802825927734e+00 2.064743041992187500e+00 2.016379833221435547e+00 1.294296622276306152e+00 1.074278473854064941e+00
2.126125812530517578e+00 2.090521097183227539e+00 2.046447992324829102e+00 1.205227613449096680e+00 1.071745634078979492e+00
2.150149822235107422e+00 2.116238355636596680e+00 2.074218273162841797e+00 1.106441974639892578e+00 1.069239497184753418e+00
2.174173831939697266e+00 2.141896009445190430e+00 2.099742412567138672e+00 1.022993087768554688e+00 1.066763877868652344e+00
2.198197841644287109e+00 2.167494535446166992e+00 2.123633384704589844e+00 9.724920392036437988e-01 1.064322352409362793e+00
2.222222089767456055e+00 2.193035125732421875e+00 2.146783828735351562e+00 9.615151286125183105e-01 1.061918497085571289e+00
2.246246099472045898e+00 2.218518257141113281e+00 2.170110225677490234e+00 9.855211973190307617e-01 1.059555172920227051e+00
2.270270109176635742e+00 2.243945121765136719e+00 2.194323539733886719e+00 1.031900405883789062e+00 1.057235360145568848e+00
2.294294118881225586e+00 2.269316673278808594e+00 2.219750404357910156e+00 1.084874987602233887e+00 1.054961204528808594e+00
2.318318128585815430e+00 2.294634103775024414e+00 2.246385335922241211e+00 1.130560398101806641e+00 1.052735090255737305e+00
2.342342138290405273e+00 2.319898843765258789e+00 2.273940563201904297e+00 1.160610079765319824e+00 1.050559043884277344e+00
2.366366147994995117e+00 2.345111846923828125e+00 2.302007198333740234e+00 1.173470497131347656e+00 1.048434495925903320e+00
2.390390157699584961e+00 2.370274543762207031e+00 2.330212593078613281e+00 1.173166751861572266e+00 1.046362876892089844e+00
2.414414167404174805e+00 2.395387887954711914e+00 2.358330249786376953e+00 1.166326045989990234e+00 1.044345498085021973e+00
2.438438177108764648e+00 2.420453548431396484e+00 2.386254310607910156e+00 1.158718585968017578e+00 1.042383193969726562e+00
2.462462186813354492e+00 2.445472717285156250e+00 2.414013624191284180e+00 1.152665138244628906e+00 1.040476799011230469e+00
2.486486196517944336e+00 2.470446825027465820e+00 2.441630840301513672e+00 1.146270394325256348e+00 1.038626790046691895e+00
2.510510206222534180e+00 2.495377302169799805e+00 2.469043731689453125e+00 1.134710192680358887e+00 1.036833524703979492e+00
2.534534215927124023e+00 2.520265102386474609e+00 2.496077537536621094e+00 1.113055467605590820e+00 1.035097241401672363e+00
2.558558225631713867e+00 2.545111894607543945e+00 2.522434473037719727e+00 1.079482555389404297e+00 1.033417940139770508e+00
2.582582473754882812e+00 2.569919586181640625e+00 2.547870635986328125e+00 1.037531971931457520e+00 1.031795501708984375e+00
2.606606483459472656e+00 2.594688415527343750e+00 2.572287082672119141e+00 9.963935613632202148e-01 1.030229449272155762e+00
2.630630493164062500e+00 2.619420289993286133e+00 2.595849990844726562e+00 9.688079953193664551e-01 1.028719663619995117e+00
2.654654502868652344e+00 2.644116878509521484e+00 2.619051694869995117e+00 9.671019315719604492e-01 1.027265429496765137e+00
2.678678512573242188e+00 2.668778896331787109e+00 2.642591953277587891e+00 9.985179305076599121e-01 1.025866031646728516e+00
2.702702522277832031e+00 2.693408012390136719e+00 2.667279720306396484e+00 1.061481237411499023e+00 1.024520874023437500e+00
2.726726531982421875e+00 2.718005418777465820e+00 2.693750381469726562e+00 1.144226789474487305e+00 1.023229002952575684e+00
2.750750541687011719e+00 2.742572546005249023e+00 2.722251892089843750e+00 1.226597070693969727e+00 1.021989583969116211e+00
2.774774551391601562e+00 2.767110586166381836e+00 2.752499341964721680e+00 1.284867286682128906e+00 1.020801424980163574e+00
2.798798561096191406e+00 2.791620492935180664e+00 2.783633470535278320e+00 1.298440575599670410e+00 1.019663572311401367e+00
2.822822570800781250e+00 2.816103696823120117e+00 2.814434051513671875e+00 1.256485223770141602e+00 1.018575072288513184e+00
2.846846580505371094e+00 2.840561389923095703e+00 2.843580007553100586e+00 1.162501931190490723e+00 1.017534494400024414e+00
2.870870590209960938e+00 2.864994525909423828e+00 2.870015144348144531e+00 1.035112857818603516e+00 1.016540527343750000e+00
2.894894599914550781e+00 2.889404535293579102e+00 2.893284320831298828e+00 9.045023322105407715e-01 1.015592336654663086e+00
2.918918609619140625e+00 2.913792133331298828e+00 2.913732528686523438e+00 8.050605058670043945e-01 1.014688134193420410e+00
2.942942619323730469e+00 2.938158512115478516e+00 2.932460784912109375e+00 7.660948038101196289e-01 1.013826847076416016e+00
2.966966629028320312e+00 2.962504863739013672e+00 2.951151132583618164e+00 8.030849099159240723e-01 1.013007164001464844e+00
2.990990877151489258e+00 2.986832141876220703e+00 2.971625328063964844e+00 9.121237993240356445e-01 1.012227773666381836e+00
3.015014886856079102e+00 3.011140823364257812e+00 2.995362520217895508e+00 1.069330930709838867e+00 1.011487245559692383e+00
3.039038896560668945e+00 3.035432338714599609e+00 3.023087024688720703e+00 1.235857248306274414e+00 1.010784149169921875e+00
3.063062906265258789e+00 3.059707403182983398e+00 3.054468631744384766e+00 1.367421746253967285e+00 1.010117292404174805e+00
3.087086915969848633e+00 3.083966732025146484e+00 3.088195800781250000e+00 1.426042675971984863e+00 1.009485244750976562e+00
3.111110925674438477e+00 3.108211517333984375e+00 3.122224807739257812e+00 1.390818834304809570e+00 1.008886814117431641e+00
3.135134935379028320e+00 3.132441997528076172e+00 3.154283046722412109e+00 1.264684915542602539e+00 1.008320450782775879e+00
3.159158945083618164e+00 3.156659364700317383e+00 3.182483673095703125e+00 1.075056552886962891e+00 1.007784843444824219e+00
3.183182954788208008e+00 3.180864334106445312e+00 3.205801010131835938e+00 8.678148984909057617e-01 1.007279038429260254e+00
3.207206964492797852e+00 3.205057382583618164e+00 3.224461555480957031e+00 6.959446668624877930e-01 1.006801486015319824e+00
3.231230974197387695e+00 3.229239463806152344e+00 3.239894151687622070e+00 6.056662797927856445e-01 1.006351113319396973e+00
3.255254983901977539e+00 3.253410816192626953e+00 3.254433631896972656e+00 6.237420439720153809e-01 1.005926609039306641e+00
3.279278993606567383e+00 3.277572393417358398e+00 3.270740747451782227e+00 7.494377493858337402e-01 1.005526781082153320e+00
3.303303003311157227e+00 3.301724672317504883e+00 3.291083812713623047e+00 9.535651206970214844e-01 1.005150675773620605e+00
3.327327013015747070e+00 3.325868129730224609e+00 3.316775321960449219e+00 1.185097336769104004e+00 1.004796862602233887e+00
3.351351261138916016e+00 3.350003480911254883e+00 3.347757339477539062e+00 1.383932113647460938e+00 1.004464507102966309e+00
3.375375270843505859e+00 3.374130964279174805e+00 3.382570028305053711e+00 1.496479868888854980e+00 1.004152417182922363e+00
3.399399280548095703e+00 3.398251295089721680e+00 3.418695688247680664e+00 1.490106940269470215e+00 1.003859639167785645e+00
3.423423290252685547e+00 3.422364711761474609e+00 3.453192949295043945e+00 1.362385272979736328e+00 1.003585219383239746e+00
3.447447299957275391e+00 3.446471691131591797e+00 3.483418703079223633e+00 1.142627120018005371e+00 1.003328084945678711e+00
3.471471309661865234e+00 3.470572710037231445e+00 3.507783412933349609e+00 8.849915266036987305e-01 1.003087401390075684e+00
3.495495319366455078e+00 3.494668245315551758e+00 3.526157379150390625e+00 6.548632979393005371e-01 1.002862215042114258e+00
3.519519329071044922e+00 3.518758296966552734e+00 3.539947986602783203e+00 5.119110345840454102e-01 1.002651810646057129e+00
3.543543338775634766e+00 3.542843818664550781e+00 3.551772832870483398e+00 4.942921698093414307e-01 1.002455353736877441e+00
3.567567348480224609e+00 3.566924571990966797e+00 3.564767599105834961e+00 6.082358956336975098e-01 1.002271890640258789e+00
3.591591358184814453e+00 3.591001033782958984e+00 3.581830978393554688e+00 8.258427381515502930e-01 1.002100825309753418e+00
3.615615367889404297e+00 3.615073680877685547e+00 3.604835033416748047e+00 1.091840624809265137e+00 1.001941442489624023e+00
3.639639377593994141e+00 3.639142274856567383e+00 3.634124755859375000e+00 1.337662935256958008e+00 1.001792907714843750e+00
3.663663387298583984e+00 3.663207769393920898e+00 3.668432950973510742e+00 1.499186038970947266e+00 1.001654624938964844e+00
3.687687397003173828e+00 3.687269926071166992e+00 3.705136775970458984e+00 1.533506393432617188e+00 1.001526117324829102e+00
3.711711406707763672e+00 3.711329221725463867e+00 3.740999937057495117e+00 1.430330038070678711e+00 1.001406788825988770e+00
3.735735416412353516e+00 3.735385656356811523e+00 3.772950649261474609e+00 1.214900493621826172e+00 1.001295804977416992e+00
3.759759664535522461e+00 3.759439945220947266e+00 3.798902034759521484e+00 9.416325092315673828e-01 1.001192927360534668e+00
3.783783674240112305e+00 3.783491373062133789e+00 3.818295717239379883e+00 6.801032423973083496e-01 1.001097440719604492e+00
3.807807683944702148e+00 3.807540655136108398e+00 3.832220315933227539e+00 4.970147907733917236e-01 1.001008987426757812e+00
3.831831693649291992e+00 3.831587791442871094e+00 3.843181848526000977e+00 4.388618469238281250e-01 1.000927090644836426e+00
3.855855703353881836e+00 3.855633258819580078e+00 3.854427099227905273e+00 5.198985338211059570e-01 1.000851392745971680e+00
3.879879713058471680e+00 3.879676818847656250e+00 3.869107723236083984e+00 7.184928655624389648e-01 1.000781297683715820e+00
3.903903722763061523e+00 3.903718948364257812e+00 3.889476776123046875e+00 9.828709959983825684e-01 1.000716447830200195e+00
3.927927732467651367e+00 3.927759408950805664e+00 3.916317939758300781e+00 1.244646549224853516e+00 1.000656604766845703e+00
3.951951742172241211e+00 3.951798439025878906e+00 3.948721408843994141e+00 1.436648368835449219e+00 1.000601410865783691e+00
3.975975751876831055e+00 3.975836515426635742e+00 3.984385490417480469e+00 1.510244131088256836e+00 1.000550508499145508e+00
3.999999761581420898e+00 3.999873161315917969e+00 4.020181655883789062e+00 1.447731018066406250e+00 1.000503659248352051e+00
4.024024009704589844e+00 4.023909091949462891e+00 4.052983283996582031e+00 1.266543149948120117e+00 1.000460386276245117e+00
4.048048019409179688e+00 4.047943592071533203e+00 4.080469131469726562e+00 1.014297366142272949e+00 1.000420689582824707e+00
4.072072029113769531e+00 4.071977138519287109e+00 4.101676940917968750e+00 7.560809254646301270e-01 1.000384092330932617e+00
4.096096038818359375e+00 4.096010208129882812e+00 4.117274761199951172e+00 5.573788881301879883e-01 1.000350475311279297e+00
4.120120048522949219e+00 4.120041847229003906e+00 4.129331588745117188e+00 4.672367870807647705e-01 1.000319600105285645e+00
4.144144058227539062e+00 4.144073486328125000e+00 4.140761375427246094e+00 5.059456825256347656e-01 1.000291347503662109e+00
4.168168067932128906e+00 4.168104171752929688e+00 4.154583454132080078e+00 6.604654788970947266e-01 1.000265359878540039e+00
4.192192077636718750e+00 4.192133903503417969e+00 4.173096179962158203e+00 8.885405063629150391e-01 1.000241518020629883e+00
4.216216087341308594e+00 4.216163635253906250e+00 4.197381973266601562e+00 1.130303859710693359e+00 1.000219702720642090e+00
4.240240097045898438e+00 4.240192890167236328e+00 4.227013111114501953e+00 1.324100375175476074e+00 1.000199675559997559e+00
4.264264106750488281e+00 4.264221191406250000e+00 4.260226249694824219e+00 1.422377943992614746e+00 1.000181436538696289e+00
4.288288116455078125e+00 4.288249492645263672e+00 4.294414997100830078e+00 1.403419852256774902e+00 1.000164747238159180e+00
4.312312126159667969e+00 4.312277317047119141e+00 4.326789379119873047e+00 1.276078462600708008e+00 1.000149488449096680e+00
4.336336135864257812e+00 4.336304664611816406e+00 4.355140209197998047e+00 1.076413512229919434e+00 1.000135540962219238e+00
4.360360145568847656e+00 4.360332012176513672e+00 4.378349781036376953e+00 8.574678301811218262e-01 1.000122904777526855e+00
4.384384155273437500e+00 4.384358882904052734e+00 4.396631240844726562e+00 6.749990582466125488e-01 1.000111341476440430e+00
4.408408164978027344e+00 4.408385276794433594e+00 4.411438941955566406e+00 5.731273293495178223e-01 1.000100731849670410e+00
4.432432174682617188e+00 4.432411670684814453e+00 4.425002098083496094e+00 5.735483169555664062e-01 1.000091075897216797e+00
4.456456184387207031e+00 4.456437587738037109e+00 4.439778804779052734e+00 6.710515022277832031e-01 1.000082373619079590e+00
4.480480194091796875e+00 4.480463504791259766e+00 4.457786560058593750e+00 8.361642360687255859e-01 1.000074505805969238e+00
4.504504203796386719e+00 4.504488945007324219e+00 4.480131626129150391e+00 1.023965597152709961e+00 1.000067234039306641e+00
4.528528213500976562e+00 4.528514862060546875e+00 4.506776332855224609e+00 1.186389684677124023e+00 1.000060677528381348e+00
4.552552223205566406e+00 4.552540302276611328e+00 4.536623001098632812e+00 1.284703373908996582e+00 1.000054717063903809e+00
4.576576232910156250e+00 4.576565265655517578e+00 4.567829608917236328e+00 1.298807263374328613e+00 1.000049352645874023e+00
4.600600242614746094e+00 4.600590705871582031e+00 4.598364830017089844e+00 1.231178998947143555e+00 1.000044465065002441e+00
4.624624252319335938e+00 4.624615669250488281e+00 4.626506805419921875e+00 1.104682445526123047e+00 1.000039935111999512e+00
4.648648262023925781e+00 4.648640632629394531e+00 4.651253700256347656e+00 9.552650451660156250e-01 1.000036001205444336e+00
4.672672271728515625e+00 4.672665119171142578e+00 4.672541141510009766e+00 8.217568993568420410e-01 1.000032424926757812e+00
4.696696281433105469e+00 4.696690082550048828e+00 4.691128730773925781e+00 7.357166409492492676e-01 1.000029087066650391e+00
4.720720767974853516e+00 4.720715045928955078e+00 4.708406448364257812e+00 7.139576673507690430e-01 1.000026106834411621e+00
4.744744777679443359e+00 4.744740009307861328e+00 4.725941181182861328e+00 7.555848360061645508e-01 1.000023365020751953e+00
4.768768787384033203e+00 4.768764495849609375e+00 4.745083808898925781e+00 8.439269065856933594e-01 1.000020980834960938e+00
4.792792797088623047e+00 4.792788982391357422e+00 4.766658306121826172e+00 9.524498581886291504e-01 1.000018835067749023e+00
4.816816806793212891e+00 4.816812992095947266e+00 4.790785789489746094e+00 1.052686691284179688e+00 1.000016808509826660e+00
4.840840816497802734e+00 4.840837478637695312e+00 4.816982269287109375e+00 1.121837735176086426e+00 1.000015020370483398e+00
4.864864826202392578e+00 4.864861965179443359e+00 4.844336509704589844e+00 1.148013830184936523e+00 1.000013470649719238e+00
4.888888835906982422e+00 4.888886451721191406e+00 4.871796607971191406e+00 1.131876111030578613e+00 1.000012040138244629e+00
4.912912845611572266e+00 4.912910461425781250e+00 4.898466587066650391e+00 1.084650635719299316e+00 1.000010848045349121e+00
4.936936855316162109e+00 4.936934947967529297e+00 4.923806190490722656e+00 1.023467183113098145e+00 1.000009655952453613e+00
4.960960865020751953e+00 4.960958957672119141e+00 4.947675704956054688e+00 9.657088518142700195e-01 1.000008583068847656e+00
4.984984874725341797e+00 4.984983444213867188e+00 4.970335006713867188e+00 9.241340160369873047e-01 1.000007629394531250e+00
5.009008884429931641e+00 5.009007453918457031e+00 4.992249965667724609e+00 9.041883349418640137e-01 1.000006794929504395e+00
5.033032894134521484e+00 5.033031463623046875e+00 5.013935089111328125e+00 9.039787054061889648e-01 1.000006079673767090e+00
5.057056903839111328e+00 5.057055950164794922e+00 5.035794258117675781e+00 9.166641235351562500e-01 1.000005483627319336e+00
5.081080913543701172e+00 5.081079959869384766e+00 5.058022022247314453e+00 9.340739846229553223e-01 1.000004768371582031e+00
5.105104923248291016e+00 5.105103969573974609e+00 5.080658912658691406e+00 9.501634240150451660e-01 1.000004291534423828e+00
5.129128932952880859e+00 5.129127979278564453e+00 5.103645324707031250e+00 9.630784392356872559e-01 1.000003814697265625e+00
5.153152942657470703e+00 5.153152465820312500e+00 5.126921653747558594e+00 9.751538634300231934e-01 1.000003337860107422e+00
5.177176952362060547e+00 5.177176475524902344e+00 5.150536060333251953e+00 9.909426569938659668e-01 1.000002980232238770e+00
5.201200962066650391e+00 5.201200485229492188e+00 5.174601554870605469e+00 1.014169692993164062e+00 1.000002622604370117e+00
5.225224971771240234e+00 5.225224494934082031e+00 5.199322700500488281e+00 1.044881105422973633e+00 1.000002384185791016e+00
5.249248981475830078e+00 5.249248504638671875e+00 5.224822998046875000e+00 1.077981233596801758e+00 1.000002145767211914e+00
5.273272991180419922e+00 5.273272514343261719e+00 5.251057147979736328e+00 1.103943347930908203e+00 1.000001907348632812e+00
5.297297000885009766e+00 5.297296524047851562e+00 5.277725219726562500e+00 1.111647248268127441e+00 1.000001668930053711e+00
5.321321010589599609e+00 5.321320533752441406e+00 5.304256916046142578e+00 1.092504262924194336e+00 1.000001430511474609e+00
5.345345020294189453e+00 5.345344543457031250e+00 5.329979896545410156e+00 1.044473528861999512e+00 1.000001192092895508e+00
5.369369029998779297e+00 5.369369029998779297e+00 5.354261875152587891e+00 9.744807481765747070e-01 1.000001192092895508e+00
5.393393039703369141e+00 5.393393039703369141e+00 5.376745223999023438e+00 8.980914354324340820e-01 1.000000953674316406e+00
5.417417049407958984e+00 5.417417049407958984e+00 5.397533893585205078e+00 8.361951112747192383e-01 1.000000834465026855e+00
5.441441059112548828e+00 5.441441059112548828e+00 5.417211532592773438e+00 8.093523979187011719e-01 1.000000834465026855e+00
5.465465545654296875e+00 5.465465545654296875e+00 5.436814308166503906e+00 8.313577175140380859e-01 1.000000715255737305e+00
5.489489555358886719e+00 5.489489555358886719e+00 5.457562923431396484e+00 9.040089249610900879e-01 1.000000596046447754e+00
5.513513565063476562e+00 5.513513565063476562e+00 5.480553627014160156e+00 1.014820337295532227e+00 1.000000476837158203e+00
5.537537574768066406e+00 5.537537574768066406e+00 5.506426334381103516e+00 1.138808846473693848e+00 1.000000476837158203e+00
5.561561584472656250e+00 5.561561584472656250e+00 5.535127639770507812e+00 1.244183301925659180e+00 1.000000476837158203e+00
5.585585594177246094e+00 5.585585594177246094e+00 5.565819263458251953e+00 1.300704121589660645e+00 1.000000357627868652e+00
5.609609603881835938e+00 5.609609603881835938e+00 5.597064971923828125e+00 1.288441658020019531e+00 1.000000357627868652e+00
5.633633613586425781e+00 5.633633613586425781e+00 5.627142906188964844e+00 1.204450845718383789e+00 1.000000238418579102e+00
5.657657623291015625e+00 5.657657623291015625e+00 5.654485225677490234e+00 1.065173506736755371e+00 1.000000238418579102e+00
5.681681632995605469e+00 5.681681632995605469e+00 5.678147315979003906e+00 9.036035537719726562e-01 1.000000238418579102e+00
5.705705642700195312e+00 5.705705642700195312e+00 5.698064804077148438e+00 7.615001797676086426e-01 1.000000238418579102e+00
5.729729652404785156e+00 5.729729652404785156e+00 5.715209960937500000e+00 6.785811185836791992e-01 1.000000238418579102e+00
5.753753662109375000e+00 5.753753662109375000e+00 5.731358051300048828e+00 6.814697980880737305e-01 1.000000119209289551e+00
5.777777671813964844e+00 5.777777671813964844e+00 5.748685836791992188e+00 7.755196094512939453e-01 1.000000119209289551e+00
5.801801681518554688e+00 5.801801681518554688e+00 5.769211769104003906e+00 9.419485330581665039e-01 1.000000119209289551e+00
5.825825691223144531e+00 5.825825691223144531e+00 5.794219017028808594e+00 1.141447067260742188e+00 1.000000119209289551e+00
5.849849700927734375e+00 5.849849700927734375e+00 5.823913097381591797e+00 1.323591470718383789e+00 1.000000000000000000e+00
5.873873710632324219e+00 5.873873710632324219e+00 5.857277393341064453e+00 1.439835667610168457e+00 1.000000000000000000e+00
5.897897720336914062e+00 5.897897720336914062e+00 5.892287731170654297e+00 1.456653833389282227e+00 1.000000000000000000e+00
5.921921730041503906e+00 5.921921730041503906e+00 5.926398754119873047e+00 1.365269541740417480e+00 1.000000000000000000e+00
5.945945739746093750e+00 5.945945739746093750e+00 5.957175254821777344e+00 1.185168147087097168e+00 1.000000000000000000e+00
5.969969749450683594e+00 5.969969749450683594e+00 5.982976913452148438e+00 9.601270556449890137e-01 1.000000000000000000e+00
5.993993759155273438e+00 5.993993759155273438e+00 6.003403663635253906e+00 7.475487589836120605e-01 1.000000000000000000e+00
6.018017768859863281e+00 6.018017768859863281e+00 6.019446372985839844e+00 6.037321090698242188e-01 1.000000000000000000e+00
6.042041778564453125e+00 6.042041778564453125e+00 6.033288955688476562e+00 5.688875913619995117e-01 1.000000000000000000e+00
6.066065788269042969e+00 6.066065788269042969e+00 6.047770977020263672e+00 6.559120416641235352e-01 1.000000000000000000e+00
6.090089797973632812e+00 6.090089797973632812e+00 6.065644264221191406e+00 8.461064100265502930e-01 1.000000000000000000e+00
6.114113807678222656e+00 6.114113807678222656e+00 6.088881492614746094e+00 1.093168377876281738e+00 1.000000000000000000e+00
6.138137817382812500e+00 6.138137817382812500e+00 6.118120193481445312e+00 1.334628462791442871e+00 1.000000000000000000e+00
6.162161827087402344e+00 6.162161827087402344e+00 6.152453422546386719e+00 1.507885336875915527e+00 1.000000000000000000e+00
6.186185836791992188e+00 6.186185836791992188e+00 6.189652919769287109e+00 1.566687345504760742e+00 1.000000000000000000e+00
6.210209846496582031e+00 6.210209846496582031e+00 6.226670265197753906e+00 1.493645429611206055e+00 1.000000000000000000e+00
6.234233856201171875e+00 6.234233856201171875e+00 6.260482788085937500e+00 1.305382251739501953e+00 1.000000000000000000e+00
6.258258342742919922e+00 6.258258342742919922e+00 6.288836002349853516e+00 1.048813223838806152e+00 1.000000000000000000e+00
6.282282352447509766e+00 6.282282352447509766e+00 6.310851097106933594e+00 7.893784642219543457e-01 1.000000000000000000e+00
6.306306362152099609e+00 6.306306362152099609e+00 6.327288150787353516e+00 5.941811800003051758e-01 1.000000000000000000e+00
6.330330371856689453e+00 6.330330371856689453e+00 6.340337276458740234e+00 5.144938230514526367e-01 1.000000000000000000e+00
6.354354381561279297e+00 6.354354381561279297e+00 6.353115081787109375e+00 5.721646547317504883e-01 1.000000000000000000e+00
6.378378391265869141e+00 6.378378391265869141e+00 6.368827819824218750e+00 7.536335587501525879e-01 1.000000000000000000e+00
6.402402400970458984e+00 6.402402400970458984e+00 6.389953136444091797e+00 1.013157963752746582e+00 1.000000000000000000e+00
6.426426410675048828e+00 6.426426410675048828e+00 6.417607307434082031e+00 1.284506201744079590e+00 1.000000000000000000e+00
6.450450420379638672e+00 6.450450420379638672e+00 6.451210021972656250e+00 1.498075723648071289e+00 1.000000000000000000e+00
6.474474430084228516e+00 6.474474430084228516e+00 6.488673210144042969e+00 1.598972678184509277e+00 1.000000000000000000e+00
6.498498439788818359e+00 6.498498439788818359e+00 6.526915073394775391e+00 1.561304569244384766e+00 1.000000000000000000e+00
6.522522449493408203e+00 6.522522449493408203e+00 6.562646865844726562e+00 1.394904494285583496e+00 1.000000000000000000e+00
6.546546459197998047e+00 6.546546459197998047e+00 6.593241691589355469e+00 1.142759442329406738e+00 1.000000000000000000e+00
6.570570468902587891e+00 6.570570468902587891e+00 6.617392063140869141e+00 8.697752356529235840e-01 1.000000000000000000e+00
6.594594478607177734e+00 6.594594478607177734e+00 6.635434627532958984e+00 6.458711028099060059e-01 1.000000000000000000e+00
6.618618488311767578e+00 6.618618488311767578e+00 6.649277687072753906e+00 5.278823375701904297e-01 1.000000000000000000e+00
6.642642498016357422e+00 6.642642498016357422e+00 6.661886215209960938e+00 5.449493527412414551e-01 1.000000000000000000e+00
6.666666507720947266e+00 6.666666507720947266e+00 6.676501274108886719e+00 6.912319064140319824e-01 1.000000000000000000e+00
6.690690517425537109e+00 6.690690517425537109e+00 6.695833206176757812e+00 9.277998208999633789e-01 1.000000000000000000e+00
6.714714527130126953e+00 6.714714527130126953e+00 6.721318244934082031e+00 1.193072199821472168e+00 1.000000000000000000e+00
6.738738536834716797e+00 6.738738536834716797e+00 6.752836227416992188e+00 1.419003486633300781e+00 1.000000000000000000e+00
6.762762546539306641e+00 6.762762546539306641e+00 6.788718223571777344e+00 1.548736095428466797e+00 1.000000000000000000e+00
6.786786556243896484e+00 6.786786556243896484e+00 6.826214790344238281e+00 1.551023244857788086e+00 1.000000000000000000e+00
6.810810565948486328e+00 6.810810565948486328e+00 6.862233638763427734e+00 1.427808523178100586e+00 1.000000000000000000e+00
6.834834575653076172e+00 6.834834575653076172e+00 6.894084930419921875e+00 1.213036656379699707e+00 1.000000000000000000e+00
6.858858585357666016e+00 6.858858585357666016e+00 6.920231342315673828e+00 9.632068872451782227e-01 1.000000000000000000e+00
6.882882595062255859e+00 6.882882595062255859e+00 6.940596103668212891e+00 7.423204779624938965e-01 1.000000000000000000e+00
6.906906604766845703e+00 6.906906604766845703e+00 6.956572532653808594e+00 6.052606105804443359e-01 1.000000000000000000e+00
6.930930614471435547e+00 6.930930614471435547e+00 6.970618247985839844e+00 5.839352607727050781e-01 1.000000000000000000e+00
6.954954624176025391e+00 6.954954624176025391e+00 6.985582351684570312e+00 6.798164844512939453e-01 1.000000000000000000e+00
6.978978633880615234e+00 6.978978633880615234e+00 7.003996372222900391e+00 8.645074367523193359e-01 1.000000000000000000e+00
7.003003120422363281e+00 7.003003120422363281e+00 7.027430057525634766e+00 1.088041067123413086e+00 1.000000000000000000e+00
7.027027130126953125e+00 7.027027130126953125e+00 7.056116104125976562e+00 1.292441129684448242e+00 1.000000000000000000e+00
7.051051139831542969e+00 7.051051139831542969e+00 7.088960647583007812e+00 1.426877379417419434e+00 1.000000000000000000e+00
7.075075149536132812e+00 7.075075149536132812e+00 7.123865127563476562e+00 1.460395216941833496e+00 1.000000000000000000e+00
7.099099159240722656e+00 7.099099159240722656e+00 7.158287525177001953e+00 1.388954639434814453e+00 1.000000000000000000e+00
7.123123168945312500e+00 7.123123168945312500e+00 7.189933776855468750e+00 1.235261201858520508e+00 1.000000000000000000e+00
7.147147178649902344e+00 7.147147178649902344e+00 7.217314243316650391e+00 1.041674494743347168e+00 1.000000000000000000e+00
7.171171188354492188e+00 7.171171188354492188e+00 7.240065574645996094e+00 8.584071397781372070e-01 1.000000000000000000e+00
7.195195198059082031e+00 7.195195198059082031e+00 7.259010314941406250e+00 7.302591204643249512e-01 1.000000000000000000e+00
7.219219207763671875e+00 7.219219207763671875e+00 7.275832176208496094e+00 6.855005025863647461e-01 1.000000000000000000e+00
7.243243217468261719e+00 7.243243217468261719e+00 7.292659759521484375e+00 7.296122312545776367e-01 1.000000000000000000e+00
7.267267227172851562e+00 7.267267227172851562e+00 7.311463832855224609e+00 8.453439474105834961e-01 1.000000000000000000e+00
7.291291236877441406e+00 7.291291236877441406e+00 7.333578586578369141e+00 9.985942244529724121e-01 1.000000000000000000e+00
7.315315246582031250e+00 7.315315246582031250e+00 7.359420299530029297e+00 1.148333549499511719e+00 1.000000000000000000e+00
7.339339256286621094e+00 7.339339256286621094e+00 7.388428688049316406e+00 1.257581472396850586e+00 1.000000000000000000e+00
7.363363265991210938e+00 7.363363265991210938e+00 7.419322013854980469e+00 1.302552461624145508e+00 1.000000000000000000e+00
7.387387275695800781e+00 7.387387275695800781e+00 7.450446128845214844e+00 1.277645945549011230e+00 1.000000000000000000e+00
7.411411285400390625e+00 7.411411285400390625e+00 7.480243682861328125e+00 1.195312500000000000e+00 1.000000000000000000e+00
7.435435295104980469e+00 7.435435295104980469e+00 7.507627487182617188e+00 1.081137776374816895e+00 1.000000000000000000e+00
7.459459304809570312e+00 7.459459304809570312e+00 7.532188892364501953e+00 9.659982323646545410e-01 1.000000000000000000e+00
7.483483314514160156e+00 7.483483314514160156e+00 7.554255008697509766e+00 8.775222301483154297e-01 1.000000000000000000e+00
7.507507324218750000e+00 7.507507324218750000e+00 7.574707508087158203e+00 8.333299756050109863e-01 1.000000000000000000e+00
7.531531333923339844e+00 7.531531333923339844e+00 7.594683170318603516e+00 8.376396298408508301e-01 1.000000000000000000e+00
7.555555343627929688e+00 7.555555343627929688e+00 7.615282058715820312e+00 8.819121122360229492e-01 1.000000000000000000e+00
7.579579353332519531e+00 7.579579353332519531e+00 7.637245178222656250e+00 9.488521814346313477e-01 1.000000000000000000e+00
7.603603363037109375e+00 7.603603363037109375e+00 7.660888195037841797e+00 1.018324375152587891e+00 1.000000000000000000e+00
7.627627372741699219e+00 7.627627372741699219e+00 7.686051845550537109e+00 1.073219299316406250e+00 1.000000000000000000e+00
7.651651382446289062e+00 7.651651382446289062e+00 7.712253570556640625e+00 1.103630661964416504e+00 1.000000000000000000e+00
7.675675392150878906e+00 7.675675392150878906e+00 7.738867759704589844e+00 1.108225822448730469e+00 1.000000000000000000e+00
7.699699401855468750e+00 7.699699401855468750e+00 7.765343666076660156e+00 1.092843651771545410e+00 1.000000000000000000e+00
7.723723411560058594e+00 7.723723411560058594e+00 7.791298866271972656e+00 1.067089557647705078e+00 1.000000000000000000e+00
7.747747421264648438e+00 7.747747421264648438e+00 7.816605091094970703e+00 1.040267705917358398e+00 1.000000000000000000e+00
7.771771430969238281e+00 7.771771430969238281e+00 7.841317653656005859e+00 1.018186092376708984e+00 1.000000000000000000e+00
7.795795917510986328e+00 7.795795917510986328e+00 7.865570545196533203e+00 1.001818537712097168e+00 1.000000000000000000e+00
7.819819927215576172e+00 7.819819927215576172e+00 7.889480590820312500e+00 9.881326556205749512e-01 1.000000000000000000e+00
7.843843936920166016e+00 7.843843936920166016e+00 7.913040637969970703e+00 9.726483821868896484e-01 1.000000000000000000e+00
7.867867946624755859e+00 7.867867946624755859e+00 7.936172962188720703e+00 9.525096416473388672e-01 1.000000000000000000e+00
7.891891956329345703e+00 7.891891956329345703e+00 7.958772659301757812e+00 9.288958311080932617e-01 1.000000000000000000e+00
7.915915966033935547e+00 7.915915966033935547e+00 7.980819225311279297e+00 9.076189994812011719e-01 1.000000000000000000e+00
7.939939975738525391e+00 7.939939975738525391e+00 8.002477645874023438e+00 8.975738883018493652e-01 1.000000000000000000e+00
7.963963985443115234e+00 7.963963985443115234e+00 8.024111747741699219e+00 9.074646234512329102e-01 1.000000000000000000e+00
7.987987995147705078e+00 7.987987995147705078e+00 8.046274185180664062e+00 9.418566226959228516e-01 1.000000000000000000e+00
8.012011528015136719e+00 8.012011528015136719e+00 8.069540023803710938e+00 9.980862140655517578e-01 1.000000000000000000e+00
8.036035537719726562e+00 8.036035537719726562e+00 8.094316482543945312e+00 1.065283536911010742e+00 1.000000000000000000e+00
8.060059547424316406e+00 8.060059547424316406e+00 8.120670318603515625e+00 1.126173138618469238e+00 1.000000000000000000e+00
8.084083557128906250e+00 8.084083557128906250e+00 8.148225784301757812e+00 1.161480426788330078e+00 1.000000000000000000e+00
8.108107566833496094e+00 8.108107566833496094e+00 8.176153182983398438e+00 1.155764579772949219e+00 1.000000000000000000e+00
8.132131576538085938e+00 8.132131576538085938e+00 8.203374862670898438e+00 1.102984428405761719e+00 1.000000000000000000e+00
8.156156539916992188e+00 8.156156539916992188e+00 8.228819847106933594e+00 1.009866237640380859e+00 1.000000000000000000e+00
8.180180549621582031e+00 8.180180549621582031e+00 8.251725196838378906e+00 8.958487510681152344e-01 1.000000000000000000e+00
8.204204559326171875e+00 8.204204559326171875e+00 8.271926879882812500e+00 7.890622615814208984e-01 1.000000000000000000e+00
8.228228569030761719e+00 8.228228569030761719e+00 8.289939880371093750e+00 7.192392945289611816e-01 1.000000000000000000e+00
8.252252578735351562e+00 8.252252578735351562e+00 8.306962966918945312e+00 7.093195319175720215e-01 1.000000000000000000e+00
8.276276588439941406e+00 8.276276588439941406e+00 8.324574470520019531e+00 7.681229114532470703e-01 1.000000000000000000e+00
8.300300598144531250e+00 8.300300598144531250e+00 8.344349861145019531e+00 8.863866925239562988e-01 1.000000000000000000e+00
8.324324607849121094e+00 8.324324607849121094e+00 8.367435455322265625e+00 1.037585139274597168e+00 1.000000000000000000e+00
8.348348617553710938e+00 8.348348617553710938e+00 8.394166946411132812e+00 1.183787345886230469e+00 1.000000000000000000e+00
8.372372627258300781e+00 8.372372627258300781e+00 8.423950195312500000e+00 1.285184264183044434e+00 1.000000000000000000e+00
8.396396636962890625e+00 8.396396636962890625e+00 8.455306053161621094e+00 1.310961961746215820e+00 1.000000000000000000e+00
8.420420646667480469e+00 8.420420646667480469e+00 8.486223220825195312e+00 1.248430967330932617e+00 1.000000000000000000e+00
8.444444656372070312e+00 8.444444656372070312e+00 8.514662742614746094e+00 1.107843160629272461e+00 1.000000000000000000e+00
8.468468666076660156e+00 8.468468666076660156e+00 8.539083480834960938e+00 9.211350679397583008e-01 1.000000000000000000e+00
8.492492675781250000e+00 8.492492675781250000e+00 8.558918952941894531e+00 7.346264719963073730e-01 1.000000000000000000e+00
8.516516685485839844e+00 8.516516685485839844e+00 8.574775695800781250e+00 5.973688364028930664e-01 1.000000000000000000e+00
8.540540695190429688e+00 8.540540695190429688e+00 8.588329315185546875e+00 5.480518937110900879e-01 1.000000000000000000e+00
8.564564704895019531e+00 8.564564704895019531e+00 8.601963996887207031e+00 6.040025949478149414e-01 1.000000000000000000e+00
8.588588714599609375e+00 8.588588714599609375e+00 8.618127822875976562e+00 7.554786801338195801e-01 1.000000000000000000e+00
8.612612724304199219e+00 8.612612724304199219e+00 8.638746261596679688e+00 9.669428467750549316e-01 1.000000000000000000e+00
8.636636734008789062e+00 8.636636734008789062e+00 8.664640426635742188e+00 1.185411930084228516e+00 1.000000000000000000e+00
8.660660743713378906e+00 8.660660743713378906e+00 8.695295333862304688e+00 1.353837490081787109e+00 1.000000000000000000e+00
8.684684753417968750e+00 8.684684753417968750e+00 8.728911399841308594e+00 1.426134824752807617e+00 1.000000000000000000e+00
8.708708763122558594e+00 8.708708763122558594e+00 8.762863159179687500e+00 1.379844546318054199e+00 1.000000000000000000e+00
8.732732772827148438e+00 8.732732772827148438e+00 8.794322013854980469e+00 1.222942113876342773e+00 1.000000000000000000e+00
8.756756782531738281e+00 8.756756782531738281e+00 8.821029663085937500e+00 9.927179813385009766e-01 1.000000000000000000e+00
8.780780792236328125e+00 8.780780792236328125e+00 8.841890335083007812e+00 7.468704581260681152e-01 1.000000000000000000e+00
8.804804801940917969e+00 8.804804801940917969e+00 8.857295989990234375e+00 5.488356351852416992e-01 1.000000000000000000e+00
8.828828811645507812e+00 8.828828811645507812e+00 8.869076728820800781e+00 4.512215256690979004e-01 1.000000000000000000e+00
8.852852821350097656e+00 8.852852821350097656e+00 8.880016326904296875e+00 4.816948771476745605e-01 1.000000000000000000e+00
8.876876831054687500e+00 8.876876831054687500e+00 8.893211364746093750e+00 6.351075172424316406e-01 1.000000000000000000e+00
8.900900840759277344e+00 8.900900840759277344e+00 8.911220550537109375e+00 8.741423487663269043e-01 1.000000000000000000e+00
8.924924850463867188e+00 8.924924850463867188e+00 8.935415267944335938e+00 1.138491511344909668e+00 1.000000000000000000e+00
8.948948860168457031e+00 8.948948860168457031e+00 8.965583801269531250e+00 1.360223054885864258e+00 1.000000000000000000e+00
8.972972869873046875e+00 8.972972869873046875e+00 8.999963760375976562e+00 1.481461763381958008e+00 1.000000000000000000e+00
8.996996879577636719e+00 8.996996879577636719e+00 9.035688400268554688e+00 1.469662904739379883e+00 1.000000000000000000e+00
9.021020889282226562e+00 9.021020889282226562e+00 9.069513320922851562e+00 1.326431632041931152e+00 1.000000000000000000e+00
9.045044898986816406e+00 9.045044898986816406e+00 9.098644256591796875e+00 1.087495088577270508e+00 1.000000000000000000e+00
9.069068908691406250e+00 9.069068908691406250e+00 9.121479034423828125e+00 8.137025833129882812e-01 1.000000000000000000e+00
9.093092918395996094e+00 9.093092918395996094e+00 9.138032913208007812e+00 5.753558874130249023e-01 1.000000000000000000e+00
9.117116928100585938e+00 9.117116928100585938e+00 9.149912834167480469e+00 4.339958429336547852e-01 1.000000000000000000e+00
9.141140937805175781e+00 9.141140937805175781e+00 9.159962654113769531e+00 4.263423681259155273e-01 1.000000000000000000e+00
9.165164947509765625e+00 9.165164947509765625e+00 9.171493530273437500e+00 5.546724796295166016e-01 1.000000000000000000e+00
9.189188957214355469e+00 9.189188957214355469e+00 9.187443733215332031e+00 7.861906290054321289e-01 1.000000000000000000e+00
9.213212966918945312e+00 9.213212966918945312e+00 9.209629058837890625e+00 1.061538577079772949e+00 1.000000000000000000e+00
9.237236976623535156e+00 9.237236976623535156e+00 9.238238334655761719e+00 1.310213088989257812e+00 1.000000000000000000e+00
9.261260986328125000e+00 9.261260986328125000e+00 9.271848678588867188e+00 1.468895912170410156e+00 1.000000000000000000e+00
9.285284996032714844e+00 9.285284996032714844e+00 9.307764053344726562e+00 1.497772932052612305e+00 1.000000000000000000e+00
9.309309005737304688e+00 9.309309005737304688e+00 9.342713356018066406e+00 1.390703082084655762e+00 1.000000000000000000e+00
9.333333015441894531e+00 9.333333015441894531e+00 9.373723983764648438e+00 1.176515817642211914e+00 1.000000000000000000e+00
9.357357025146484375e+00 9.357357025146484375e+00 9.398834228515625000e+00 9.112570285797119141e-01 1.000000000000000000e+00
9.381381034851074219e+00 9.381381034851074219e+00 9.417646408081054688e+00 6.633850932121276855e-01 1.000000000000000000e+00
9.405405044555664062e+00 9.405405044555664062e+00 9.431356430053710938e+00 4.959737062454223633e-01 1.000000000000000000e+00
9.429429054260253906e+00 9.429429054260253906e+00 9.442459106445312500e+00 4.505145847797393799e-01 1.000000000000000000e+00
9.453453063964843750e+00 9.453453063964843750e+00 9.454071044921875000e+00 5.366008281707763672e-01 1.000000000000000000e+00
9.477477073669433594e+00 9.477477073669433594e+00 9.469113349914550781e+00 7.300006151199340820e-01 1.000000000000000000e+00
9.501501083374023438e+00 9.501501083374023438e+00 9.489596366882324219e+00 9.795771241188049316e-01 1.000000000000000000e+00
9.525525093078613281e+00 9.525525093078613281e+00 9.516109466552734375e+00 1.220994591712951660e+00 1.000000000000000000e+00
9.549549102783203125e+00 9.549549102783203125e+00 9.547704696655273438e+00 1.393558621406555176e+00 1.000000000000000000e+00
9.573573112487792969e+00 9.573573112487792969e+00 9.582181930541992188e+00 1.455724716186523438e+00 1.000000000000000000e+00
9.597597122192382812e+00 9.597597122192382812e+00 9.616661071777343750e+00 1.395234823226928711e+00 1.000000000000000000e+00
9.621621131896972656e+00 9.621621131896972656e+00 9.648381233215332031e+00 1.231424331665039062e+00 1.000000000000000000e+00
9.645645141601562500e+00 9.645645141601562500e+00 9.675355911254882812e+00 1.009300947189331055e+00 1.000000000000000000e+00
9.669669151306152344e+00 9.669669151306152344e+00 9.696872711181640625e+00 7.871565818786621094e-01 1.000000000000000000e+00
9.693693161010742188e+00 9.693693161010742188e+00 9.713628768920898438e+00 6.211881041526794434e-01 1.000000000000000000e+00
9.717718124389648438e+00 9.717718124389648438e+00 9.727499008178710938e+00 5.511783361434936523e-01 1.000000000000000000e+00
9.741742134094238281e+00 9.741742134094238281e+00 9.741003990173339844e+00 5.909620523452758789e-01 1.000000000000000000e+00
9.765766143798828125e+00 9.765766143798828125e+00 9.756663322448730469e+00 7.259473204612731934e-01 1.000000000000000000e+00
9.789790153503417969e+00 9.789790153503417969e+00 9.776343345642089844e+00 9.181043505668640137e-01 1.000000000000000000e+00
9.813814163208007812e+00 9.813814163208007812e+00 9.800823211669921875e+00 1.116778254508972168e+00 1.000000000000000000e+00
9.837838172912597656e+00 9.837838172912597656e+00 9.829655647277832031e+00 1.272234559059143066e+00 1.000000000000000000e+00
9.861862182617187500e+00 9.861862182617187500e+00 9.861313819885253906e+00 1.348345279693603516e+00 1.000000000000000000e+00
9.885886192321777344e+00 9.885886192321777344e+00 9.893684387207031250e+00 1.331034421920776367e+00 1.000000000000000000e+00
9.909910202026367188e+00 9.909910202026367188e+00 9.924594879150390625e+00 1.230638980865478516e+00 1.000000000000000000e+00
9.933934211730957031e+00 9.933934211730957031e+00 9.952388763427734375e+00 1.077760219573974609e+00 1.000000000000000000e+00
9.957958221435546875e+00 9.957958221435546875e+00 9.976296424865722656e+00 9.141541719436645508e-01 1.000000000000000000e+00
9.981982231140136719e+00 9.981982231140136719e+00 9.996564865112304688e+00 7.813132405281066895e-01 1.000000000000000000e+00
1.000600624084472656e+01 1.000600624084472656e+01 1.001433181762695312e+01 7.098851799964904785e-01 1.000000000000000000e+00
1.003003025054931641e+01 1.003003025054931641e+01 1.003127098083496094e+01 7.126339077949523926e-01 1.000000000000000000e+00
1.005405426025390625e+01 1.005405426025390625e+01 1.004911422729492188e+01 7.826433181762695312e-01 1.000000000000000000e+00
1.007807826995849609e+01 1.007807826995849609e+01 1.006923294067382812e+01 8.967304229736328125e-01 1.000000000000000000e+00
1.010210227966308594e+01 1.010210227966308594e+01 1.009230041503906250e+01 1.022864222526550293e+00 1.000000000000000000e+00
1.012612628936767578e+01 1.012612628936767578e+01 1.011821746826171875e+01 1.129227638244628906e+00 1.000000000000000000e+00
1.015015029907226562e+01 1.015015029907226562e+01 1.014620590209960938e+01 1.192390203475952148e+00 1.000000000000000000e+00
1.017417430877685547e+01 1.017417430877685547e+01 1.017507648468017578e+01 1.202439904212951660e+00 1.000000000000000000e+00
1.019819831848144531e+01 1.019819831848144531e+01 1.020358657836914062e+01 1.164002418518066406e+00 1.000000000000000000e+00
1.022222232818603516e+01 1.022222232818603516e+01 1.023074913024902344e+01 1.093214273452758789e+00 1.000000000000000000e+00
1.024624633789062500e+01 1.024624633789062500e+01 1.025603389739990234e+01 1.011987090110778809e+00 1.000000000000000000e+00
1.027027034759521484e+01 1.027027034759521484e+01 1.027945709228515625e+01 9.413773417472839355e-01 1.000000000000000000e+00
1.029429435729980469e+01 1.029429435729980469e+01 1.030146789550781250e+01 8.961005210876464844e-01 1.000000000000000000e+00
1.031831836700439453e+01 1.031831836700439453e+01 1.032275962829589844e+01 8.816122412681579590e-01 1.000000000000000000e+00
1.034234237670898438e+01 1.034234237670898438e+01 1.034405136108398438e+01 8.942710161209106445e-01 1.000000000000000000e+00
1.036636638641357422e+01 1.036636638641357422e+01 1.036586952209472656e+01 9.241985082626342773e-01 1.000000000000000000e+00
1.039039039611816406e+01 1.039039039611816406e+01 1.038849735260009766e+01 9.595444798469543457e-01 1.000000000000000000e+00
1.041441440582275391e+01 1.041441440582275391e+01 1.041193675994873047e+01 9.906319379806518555e-01 1.000000000000000000e+00
1.043843841552734375e+01 1.043843841552734375e+01 1.043601989746093750e+01 1.012631773948669434e+00 1.000000000000000000e+00
1.046246242523193359e+01 1.046246242523193359e+01 1.046052455902099609e+01 1.025995731353759766e+00 1.000000000000000000e+00
1.048648643493652344e+01 1.048648643493652344e+01 1.048528289794921875e+01 1.034785509109497070e+00 1.000000000000000000e+00
1.051051044464111328e+01 1.051051044464111328e+01 1.051024436950683594e+01 1.043678641319274902e+00 1.000000000000000000e+00
1.053453445434570312e+01 1.053453445434570312e+01 1.053544616699218750e+01 1.054951548576354980e+00 1.000000000000000000e+00
1.055855846405029297e+01 1.055855846405029297e+01 1.056093597412109375e+01 1.066708922386169434e+00 1.000000000000000000e+00
1.058258247375488281e+01 1.058258247375488281e+01 1.058666229248046875e+01 1.073089361190795898e+00 1.000000000000000000e+00
1.060660648345947266e+01 1.060660648345947266e+01 1.061239433288574219e+01 1.066453337669372559e+00 1.000000000000000000e+00
1.063063049316406250e+01 1.063063049316406250e+01 1.063774681091308594e+01 1.040882468223571777e+00 1.000000000000000000e+00
1.065465450286865234e+01 1.065465450286865234e+01 1.066224479675292969e+01 9.956011772155761719e-01 1.000000000000000000e+00
1.067867851257324219e+01 1.067867851257324219e+01 1.068547344207763672e+01 9.369856119155883789e-01 1.000000000000000000e+00
1.070270252227783203e+01 1.070270252227783203e+01 1.070726585388183594e+01 8.781985044479370117e-01 1.000000000000000000e+00
1.072672653198242188e+01 1.072672653198242188e+01 1.072780609130859375e+01 8.361852169036865234e-01 1.000000000000000000e+00
1.075075054168701172e+01 1.075075054168701172e+01 1.074770259857177734e+01 8.266791701316833496e-01 1.000000000000000000e+00
1.077477455139160156e+01 1.077477455139160156e+01 1.076786136627197266e+01 8.588266372680664062e-01 1.000000000000000000e+00
1.079879856109619141e+01 1.079879856109619141e+01 1.078928947448730469e+01 9.309306740760803223e-01 1.000000000000000000e+00
1.082282257080078125e+01 1.082282257080078125e+01 1.081280136108398438e+01 1.029166221618652344e+00 1.000000000000000000e+00
1.084684658050537109e+01 1.084684658050537109e+01 1.083876228332519531e+01 1.129829287528991699e+00 1.000000000000000000e+00
1.087087059020996094e+01 1.087087059020996094e+01 1.086688518524169922e+01 1.205003738403320312e+00 1.000000000000000000e+00
1.089489459991455078e+01 1.089489459991455078e+01 1.089625453948974609e+01 1.230185031890869141e+00 1.000000000000000000e+00
1.091891860961914062e+01 1.091891860961914062e+01 1.092547798156738281e+01 1.191883206367492676e+00 1.000000000000000000e+00
1.094294261932373047e+01 1.094294261932373047e+01 1.095302963256835938e+01 1.092717766761779785e+00 1.000000000000000000e+00
1.096696662902832031e+01 1.096696662902832031e+01 1.097765159606933594e+01 9.524793624877929688e-01 1.000000000000000000e+00
1.099099063873291016e+01 1.099099063873291016e+01 1.099872970581054688e+01 8.042484521865844727e-01 1.000000000000000000e+00
1.101501464843750000e+01 1.101501464843750000e+01 1.101653671264648438e+01 6.863887310028076172e-01 1.000000000000000000e+00
1.103903865814208984e+01 1.103903865814208984e+01 1.103222370147705078e+01 6.323084235191345215e-01 1.000000000000000000e+00
1.106306266784667969e+01 1.106306266784667969e+01 1.104758358001708984e+01 6.608157157897949219e-01 1.000000000000000000e+00
1.108708667755126953e+01 1.108708667755126953e+01 1.106462097167968750e+01 7.697468400001525879e-01 1.000000000000000000e+00
1.111111068725585938e+01 1.111111068725585938e+01 1.108502769470214844e+01 9.350187182426452637e-01 1.000000000000000000e+00
1.113513469696044922e+01 1.113513469696044922e+01 1.110967636108398438e+01 1.115655303001403809e+00 1.000000000000000000e+00
1.115915870666503906e+01 1.115915870666503906e+01 1.113836860656738281e+01 1.263847708702087402e+00 1.000000000000000000e+00
1.118318271636962891e+01 1.118318271636962891e+01 1.116979789733886719e+01 1.337474822998046875e+00 1.000000000000000000e+00
1.120720672607421875e+01 1.120720672607421875e+01 1.120182991027832031e+01 1.311841726303100586e+00 1.000000000000000000e+00
1.123123168945312500e+01 1.123123168945312500e+01 1.123203468322753906e+01 1.187325954437255859e+00 1.000000000000000000e+00
1.125525569915771484e+01 1.125525569915771484e+01 1.125829696655273438e+01 9.905921816825866699e-01 1.000000000000000000e+00
1.127927970886230469e+01 1.127927970886230469e+01 1.127942371368408203e+01 7.687181234359741211e-01 1.000000000000000000e+00
1.130330371856689453e+01 1.130330371856689453e+01 1.129547882080078125e+01 5.775998830795288086e-01 1.000000000000000000e+00
1.132732772827148438e+01 1.132732772827148438e+01 1.130782794952392578e+01 4.673597216606140137e-01 1.000000000000000000e+00
1.135135173797607422e+01 1.135135173797607422e+01 1.131884002685546875e+01 4.687867760658264160e-01 1.000000000000000000e+00
1.137537574768066406e+01 1.137537574768066406e+01 1.133127784729003906e+01 5.843643546104431152e-01 1.000000000000000000e+00
1.139939975738525391e+01 1.139939975738525391e+01 1.134761619567871094e+01 7.865635156631469727e-01 1.000000000000000000e+00
1.142342376708984375e+01 1.142342376708984375e+01 1.136935520172119141e+01 1.024111509323120117e+00 1.000000000000000000e+00
1.144744777679443359e+01 1.144744777679443359e+01 1.139660453796386719e+01 1.234785079956054688e+00 1.000000000000000000e+00
1.147147178649902344e+01 1.147147178649902344e+01 1.142800807952880859e+01 1.361506223678588867e+00 1.000000000000000000e+00
1.149549579620361328e+01 1.149549579620361328e+01 1.146105003356933594e+01 1.367591023445129395e+00 1.000000000000000000e+00
1.151951980590820312e+01 1.151951980590820312e+01 1.149269294738769531e+01 1.246918082237243652e+00 1.000000000000000000e+00
1.154354381561279297e+01 1.154354381561279297e+01 1.152015113830566406e+01 1.026292443275451660e+00 1.000000000000000000e+00
1.156756782531738281e+01 1.156756782531738281e+01 1.154162693023681641e+01 7.591598629951477051e-01 1.000000000000000000e+00
1.159159183502197266e+01 1.159159183502197266e+01 1.155679416656494141e+01 5.121238231658935547e-01 1.000000000000000000e+00
1.161561584472656250e+01 1.161561584472656250e+01 1.156690216064453125e+01 3.476921319961547852e-01 1.000000000000000000e+00
1.163963985443115234e+01 1.163963985443115234e+01 1.157450389862060547e+01 3.078893721103668213e-01 1.000000000000000000e+00
1.166366386413574219e+01 1.166366386413574219e+01 1.158278465270996094e+01 4.028974175453186035e-01 1.000000000000000000e+00
1.168768787384033203e+01 1.168768787384033203e+01 1.159475135803222656e+01 6.079793572425842285e-01 1.000000000000000000e+00
1.171171188354492188e+01 1.171171188354492188e+01 1.161245441436767578e+01 8.695129156112670898e-01 1.000000000000000000e+00
1.173573589324951172e+01 1.173573589324951172e+01 1.163643074035644531e+01 1.118693113327026367e+00 1.000000000000000000e+00
1.175975990295410156e+01 1.175975990295410156e+01 1.166556930541992188e+01 1.289296865463256836e+00 1.000000000000000000e+00
1.178378391265869141e+01 1.178378391265869141e+01 1.169736957550048828e+01 1.335003137588500977e+00 1.000000000000000000e+00
1.180780792236328125e+01 1.180780792236328125e+01 1.172858810424804688e+01 1.241497516632080078e+00 1.000000000000000000e+00
1.183183193206787109e+01 1.183183193206787109e+01 1.175607013702392578e+01 1.030367136001586914e+00 1.000000000000000000e+00
1.185585594177246094e+01 1.185585594177246094e+01 1.177756595611572266e+01 7.535429000854492188e-01 1.000000000000000000e+00
1.187987995147705078e+01 1.187987995147705078e+01 1.179230308532714844e+01 4.798733592033386230e-01 1.000000000000000000e+00
1.190390396118164062e+01 1.190390396118164062e+01 1.180119514465332031e+01 2.772268056869506836e-01 1.000000000000000000e+00
1.192792797088623047e+01 1.192792797088623047e+01 1.180659484863281250e+01 1.949414014816284180e-01 1.000000000000000000e+00
1.195195198059082031e+01 1.195195198059082031e+01 1.181168079376220703e+01 2.510889768600463867e-01 1.000000000000000000e+00
1.197597599029541016e+01 1.197597599029541016e+01 1.181963634490966797e+01 4.280006885528564453e-01 1.000000000000000000e+00
1.200000000000000000e+01 1.200000000000000000e+01 1.183282852172851562e+01 6.770650744438171387e-01 1.000000000000000000e+00


==> figs/hermite_3.txt <==
x GELU Hermite Hermite_deriv GELU_deriv
-3.000000000000000000e+00 -4.049867391586303711e-03 8.161250948905944824e-01 -1.005456089973449707e+00 -1.194560527801513672e-02
-2.993993997573852539e+00 -4.122243262827396393e-03 8.100954890251159668e-01 -1.002446532249450684e+00 -1.213309168815612793e-02
-2.987987995147705078e+00 -4.195631947368383408e-03 8.040838241577148438e-01 -9.994371533393859863e-01 -1.232305169105529785e-02
-2.981981992721557617e+00 -4.270202945917844772e-03 7.980901598930358887e-01 -9.964278936386108398e-01 -1.251545548439025879e-02
-2.975975990295410156e+00 -4.346036352217197418e-03 7.921146750450134277e-01 -9.934185147285461426e-01 -1.271027326583862305e-02
-2.969969987869262695e+00 -4.422944970428943634e-03 7.861572504043579102e-01 -9.904091358184814453e-01 -1.290759444236755371e-02
-2.963963985443115234e+00 -4.501008428633213043e-03 7.802179455757141113e-01 -9.873996973037719727e-01 -1.310744881629943848e-02
-2.957957983016967773e+00 -4.580394364893436432e-03 7.742965221405029297e-01 -9.843903183937072754e-01 -1.330980658531188965e-02
-2.951951980590820312e+00 -4.660916980355978012e-03 7.683934569358825684e-01 -9.813808798789978027e-01 -1.351469755172729492e-02
-2.945945978164672852e+00 -4.742741584777832031e-03 7.625080943107604980e-01 -9.783713817596435547e-01 -1.372215151786804199e-02
-2.939939975738525391e+00 -4.825771320611238480e-03 7.566410899162292480e-01 -9.753619432449340820e-01 -1.393222808837890625e-02
-2.933933973312377930e+00 -4.910083487629890442e-03 7.507922053337097168e-01 -9.723524451255798340e-01 -1.414489746093750000e-02
-2.927927970886230469e+00 -4.995667841285467148e-03 7.449612021446228027e-01 -9.693428277969360352e-01 -1.436018943786621094e-02
-2.921921968460083008e+00 -5.082601681351661682e-03 7.391483783721923828e-01 -9.663333296775817871e-01 -1.457813382148742676e-02
-2.915915966033935547e+00 -5.170787218958139420e-03 7.333537936210632324e-01 -9.633237719535827637e-01 -1.479876041412353516e-02
-2.909909963607788086e+00 -5.260300822556018829e-03 7.275768518447875977e-01 -9.603142738342285156e-01 -1.502206921577453613e-02
-2.903903961181640625e+00 -5.351218394935131073e-03 7.218182682991027832e-01 -9.573047161102294922e-01 -1.524809002876281738e-02
-2.897897958755493164e+00 -5.443528760224580765e-03 7.160779237747192383e-01 -9.542950987815856934e-01 -1.547682285308837891e-02
-2.891891956329345703e+00 -5.537133663892745972e-03 7.103552222251892090e-01 -9.512855410575866699e-01 -1.570835709571838379e-02
-2.885885953903198242e+00 -5.632195621728897095e-03 7.046509981155395508e-01 -9.482759237289428711e-01 -1.594263315200805664e-02
-2.879879951477050781e+00 -5.728616379201412201e-03 6.989648342132568359e-01 -9.452663064002990723e-01 -1.617971062660217285e-02
-2.873873949050903320e+00 -5.826555658131837845e-03 6.932964920997619629e-01 -9.422566890716552734e-01 -1.641958951950073242e-02
-2.867867946624755859e+00 -5.925916135311126709e-03 6.876462101936340332e-01 -9.392470121383666992e-01 -1.666229963302612305e-02
-2.861861944198608398e+00 -6.026686169207096100e-03 6.820144057273864746e-01 -9.362373948097229004e-01 -1.690787076950073242e-02
-2.855855941772460938e+00 -6.129023153334856033e-03 6.764003038406372070e-01 -9.332275986671447754e-01 -1.715630292892456055e-02
-2.849849939346313477e+00 -6.232745479792356491e-03 6.708043813705444336e-01 -9.302178621292114258e-01 -1.740768551826477051e-02
-2.843843936920166016e+00 -6.338095292448997498e-03 6.652264595031738281e-01 -9.272081851959228516e-01 -1.766192913055419922e-02
-2.837837934494018555e+00 -6.444973871111869812e-03 6.596664786338806152e-01 -9.241984486579895020e-01 -1.791909337043762207e-02
-2.831831932067871094e+00 -6.553369108587503433e-03 6.541247963905334473e-01 -9.211887121200561523e-01 -1.817926764488220215e-02
-2.825825929641723633e+00 -6.663352251052856445e-03 6.486011743545532227e-01 -9.181789159774780273e-01 -1.844236254692077637e-02
-2.819819927215576172e+00 -6.774909794330596924e-03 6.430959105491638184e-01 -9.151691794395446777e-01 -1.870846748352050781e-02
-2.813813924789428711e+00 -6.888027768582105637e-03 6.376081705093383789e-01 -9.121593832969665527e-01 -1.897761225700378418e-02
-2.807807922363281250e+00 -7.002860773354768753e-03 6.321388483047485352e-01 -9.091495871543884277e-01 -1.924970746040344238e-02
-2.801801681518554688e+00 -7.119310088455677032e-03 6.266874074935913086e-01 -9.061396718025207520e-01 -1.952493190765380859e-02
-2.795795679092407227e+00 -7.237363141030073166e-03 6.212542057037353516e-01 -9.031298160552978516e-01 -1.980319619178771973e-02
-2.789789676666259766e+00 -7.357171270996332169e-03 6.158390641212463379e-01 -9.001199603080749512e-01 -2.008450031280517578e-02
-2.783783674240112305e+00 -7.478636223822832108e-03 6.104418635368347168e-01 -8.971099853515625000e-01 -2.036893367767333984e-02
-2.777777671813964844e+00 -7.601826917380094528e-03 6.050629019737243652e-01 -8.941001296043395996e-01 -2.065649628639221191e-02
-2.771771669387817383e+00 -7.726728450506925583e-03 5.997021198272705078e-01 -8.910902142524719238e-01 -2.094718813896179199e-02
-2.765765666961669922e+00 -7.853489369153976440e-03 5.943591594696044922e-01 -8.880802989006042480e-01 -2.124100923538208008e-02
-2.759759664535522461e+00 -7.981930859386920929e-03 5.890343785285949707e-01 -8.850703835487365723e-01 -2.153801918029785156e-02
-2.753753662109375000e+00 -8.112200535833835602e-03 5.837277173995971680e-01 -8.820604681968688965e-01 -2.183821797370910645e-02
-2.747747659683227539e+00 -8.244283497333526611e-03 5.784389972686767578e-01 -8.790504932403564453e-01 -2.214163541793823242e-02
-2.741741657257080078e+00 -8.378162048757076263e-03 5.731685161590576172e-01 -8.760405182838439941e-01 -2.244824171066284180e-02
-2.735735654830932617e+00 -8.513903245329856873e-03 5.679159164428710938e-01 -8.730305433273315430e-01 -2.275812625885009766e-02
-2.729729652404785156e+00 -8.651490323245525360e-03 5.626816749572753906e-01 -8.700205087661743164e-01 -2.307122945785522461e-02
-2.723723649978637695e+00 -8.791067637503147125e-03 5.574653744697570801e-01 -8.670105338096618652e-01 -2.338758111000061035e-02
-2.717717647552490234e+00 -8.932456374168395996e-03 5.522670745849609375e-01 -8.640004992485046387e-01 -2.370724081993103027e-02
-2.711711645126342773e+00 -9.075800888240337372e-03 5.470870733261108398e-01 -8.609902858734130859e-01 -2.403020858764648438e-02
-2.705705642700195312e+00 -9.221084415912628174e-03 5.419248938560485840e-01 -8.579802513122558594e-01 -2.435648441314697266e-02
-2.699699640274047852e+00 -9.368369355797767639e-03 5.367808938026428223e-01 -8.549701571464538574e-01 -2.468606829643249512e-02
-2.693693637847900391e+00 -9.517638012766838074e-03 5.316548943519592285e-01 -8.519600629806518555e-01 -2.501899003982543945e-02
-2.687687635421752930e+00 -9.668870829045772552e-03 5.265469551086425781e-01 -8.489499688148498535e-01 -2.535527944564819336e-02
-2.681681632995605469e+00 -9.822210296988487244e-03 5.214573740959167480e-01 -8.459398746490478516e-01 -2.569493651390075684e-02
-2.675675630569458008e+00 -9.977556765079498291e-03 5.163857936859130859e-01 -8.429297208786010742e-01 -2.603796124458312988e-02
-2.669669628143310547e+00 -1.013497076928615570e-02 5.113320946693420410e-01 -8.399195671081542969e-01 -2.638438344001770020e-02
-2.663663625717163086e+00 -1.029451377689838409e-02 5.062966346740722656e-01 -8.369094133377075195e-01 -2.673420310020446777e-02
-2.657657623291015625e+00 -1.045608520507812500e-02 5.012792944908142090e-01 -8.338991999626159668e-01 -2.708747982978820801e-02
-2.651651620864868164e+00 -1.061982475221157074e-02 4.962798655033111572e-01 -8.308889865875244141e-01 -2.744415402412414551e-02
-2.645645618438720703e+00 -1.078579109162092209e-02 4.912984669208526611e-01 -8.278787732124328613e-01 -2.780422568321228027e-02
-2.639639616012573242e+00 -1.095388364046812057e-02 4.863351881504058838e-01 -8.248684406280517578e-01 -2.816778421401977539e-02
-2.633633613586425781e+00 -1.112416107207536697e-02 4.813902080059051514e-01 -8.218582272529602051e-01 -2.853479981422424316e-02
-2.627627611160278320e+00 -1.129660196602344513e-02 4.764632880687713623e-01 -8.188479542732238770e-01 -2.890530228614807129e-02
-2.621621608734130859e+00 -1.147134136408567429e-02 4.715542197227478027e-01 -8.158376812934875488e-01 -2.927926182746887207e-02
-2.615615606307983398e+00 -1.164835877716541290e-02 4.666633605957031250e-01 -8.128273487091064453e-01 -2.965670824050903320e-02
-2.609609603881835938e+00 -1.182755269110202789e-02 4.617904722690582275e-01 -8.098170757293701172e-01 -3.003767132759094238e-02
-2.603603601455688477e+00 -1.200913544744253159e-02 4.569357633590698242e-01 -8.068067431449890137e-01 -3.042215108871459961e-02
-2.597597599029541016e+00 -1.219300646334886551e-02 4.520990252494812012e-01 -8.037964105606079102e-01 -3.081008791923522949e-02
-2.591591596603393555e+00 -1.237922068685293198e-02 4.472805857658386230e-01 -8.007860779762268066e-01 -3.120160102844238281e-02
-2.585585594177246094e+00 -1.256783120334148407e-02 4.424801170825958252e-01 -7.977756857872009277e-01 -3.159660100936889648e-02
-2.579579591751098633e+00 -1.275873742997646332e-02 4.376974999904632568e-01 -7.947652935981750488e-01 -3.199517726898193359e-02
-2.573573589324951172e+00 -1.295214705169200897e-02 4.329332113265991211e-01 -7.917549014091491699e-01 -3.239721059799194336e-02
-2.567567586898803711e+00 -1.314795948565006256e-02 4.281869828701019287e-01 -7.887443900108337402e-01 -3.280285000801086426e-02
-2.561561584472656250e+00 -1.334614865481853485e-02 4.234587252140045166e-01 -7.857339382171630859e-01 -3.321203589439392090e-02
-2.555555582046508789e+00 -1.354684401303529739e-02 4.187487661838531494e-01 -7.827234864234924316e-01 -3.362473845481872559e-02
-2.549549579620361328e+00 -1.375009678304195404e-02 4.140569269657135010e-01 -7.797130346298217773e-01 -3.404098749160766602e-02
-2.543543577194213867e+00 -1.395580451935529709e-02 4.093830287456512451e-01 -7.767025828361511230e-01 -3.446081280708312988e-02
-2.537537574768066406e+00 -1.416401751339435577e-02 4.047270715236663818e-01 -7.736920714378356934e-01 -3.488421440124511719e-02
-2.531531572341918945e+00 -1.437478605657815933e-02 4.000893533229827881e-01 -7.706815600395202637e-01 -3.531116247177124023e-02
-2.525525569915771484e+00 -1.458815857768058777e-02 3.954694569110870361e-01 -7.676710486412048340e-01 -3.574168682098388672e-02
-2.519519567489624023e+00 -1.480410806834697723e-02 3.908681273460388184e-01 -7.646605372428894043e-01 -3.617575764656066895e-02
-2.513513565063476562e+00 -1.502268295735120773e-02 3.862846195697784424e-01 -7.616499662399291992e-01 -3.661340475082397461e-02
-2.507507562637329102e+00 -1.524393074214458466e-02 3.817190825939178467e-01 -7.586393952369689941e-01 -3.705456852912902832e-02
-2.501501560211181641e+00 -1.546782348304986954e-02 3.771717548370361328e-01 -7.556288242340087891e-01 -3.749933838844299316e-02
-2.495495557785034180e+00 -1.569440774619579315e-02 3.726423978805541992e-01 -7.526181340217590332e-01 -3.794762492179870605e-02
-2.489489555358886719e+00 -1.592365466058254242e-02 3.681313395500183105e-01 -7.496075034141540527e-01 -3.839948773384094238e-02
-2.483483552932739258e+00 -1.615560986101627350e-02 3.636382520198822021e-01 -7.465968728065490723e-01 -3.885492682456970215e-02
-2.477477550506591797e+00 -1.639039255678653717e-02 3.591631352901458740e-01 -7.435862421989440918e-01 -3.931385278701782227e-02
-2.471471548080444336e+00 -1.662789657711982727e-02 3.547062277793884277e-01 -7.405756115913391113e-01 -3.977635502815246582e-02
-2.465465545654296875e+00 -1.686817035079002380e-02 3.502673804759979248e-01 -7.375649213790893555e-01 -4.024240374565124512e-02
-2.459459543228149414e+00 -1.711125299334526062e-02 3.458466231822967529e-01 -7.345542311668395996e-01 -4.071199893951416016e-02
-2.453453540802001953e+00 -1.735718920826911926e-02 3.414439558982849121e-01 -7.315435409545898438e-01 -4.118508100509643555e-02
-2.447447538375854492e+00 -1.760594733059406281e-02 3.370591104030609131e-01 -7.285327911376953125e-01 -4.166170954704284668e-02
-2.441441535949707031e+00 -1.785764098167419434e-02 3.326927125453948975e-01 -7.255220413208007812e-01 -4.214179515838623047e-02
-2.435435533523559570e+00 -1.811216585338115692e-02 3.283444046974182129e-01 -7.225112915039062500e-01 -4.262542724609375000e-02
-2.429429531097412109e+00 -1.836963556706905365e-02 3.240138292312622070e-01 -7.195005416870117188e-01 -4.311251640319824219e-02
-2.423423290252685547e+00 -1.863008923828601837e-02 3.197015821933746338e-01 -7.164895534515380859e-01 -4.360309243202209473e-02
-2.417417287826538086e+00 -1.889342069625854492e-02 3.154072761535644531e-01 -7.134787440299987793e-01 -4.409715533256530762e-02
-2.411411285400390625e+00 -1.915974356234073639e-02 3.111311793327331543e-01 -7.104679346084594727e-01 -4.459464550018310547e-02
-2.405405282974243164e+00 -1.942909322679042816e-02 3.068731725215911865e-01 -7.074571251869201660e-01 -4.509556293487548828e-02
-2.399399280548095703e+00 -1.970143616199493408e-02 3.026331067085266113e-01 -7.044462561607360840e-01 -4.559996724128723145e-02
-2.393393278121948242e+00 -1.997688040137290955e-02 2.984112501144409180e-01 -7.014353871345520020e-01 -4.610770940780639648e-02
-2.387387275695800781e+00 -2.025531977415084839e-02 2.942073643207550049e-01 -6.984245181083679199e-01 -4.661887884140014648e-02
-2.381381273269653320e+00 -2.053686045110225677e-02 2.900218069553375244e-01 -6.954136490821838379e-01 -4.713341593742370605e-02
-2.375375270843505859e+00 -2.082146704196929932e-02 2.858542203903198242e-01 -6.924027800559997559e-01 -4.765132069587707520e-02
-2.369369268417358398e+00 -2.110924571752548218e-02 2.817046940326690674e-01 -6.893918514251708984e-01 -4.817256331443786621e-02
-2.363363265991210938e+00 -2.140008658170700073e-02 2.775731682777404785e-01 -6.863809227943420410e-01 -4.869714379310607910e-02
-2.357357263565063477e+00 -2.169416658580303192e-02 2.734598219394683838e-01 -6.833699345588684082e-01 -4.922503232955932617e-02
-2.351351261138916016e+00 -2.199137583374977112e-02 2.693646550178527832e-01 -6.803588867187500000e-01 -4.975616931915283203e-02
-2.345345258712768555e+00 -2.229181677103042603e-02 2.652873694896697998e-01 -6.773478984832763672e-01 -5.029061436653137207e-02
-2.339339256286621094e+00 -2.259552106261253357e-02 2.612282633781433105e-01 -6.743369102478027344e-01 -5.082821846008300781e-02
-2.333333253860473633e+00 -2.290237881243228912e-02 2.571872770786285400e-01 -6.713259220123291016e-01 -5.136913061141967773e-02
-2.327327251434326172e+00 -2.321256138384342194e-02 2.531643509864807129e-01 -6.683148741722106934e-01 -5.191314220428466797e-02
-2.321321249008178711e+00 -2.352595701813697815e-02 2.491593807935714722e-01 -6.653038263320922852e-01 -5.246040225028991699e-02
-2.315315246582031250e+00 -2.384266443550586700e-02 2.451727390289306641e-01 -6.622927784919738770e-01 -5.301073193550109863e-02
-2.309309244155883789e+00 -2.416271343827247620e-02 2.412039488554000854e-01 -6.592817306518554688e-01 -5.356416106224060059e-02
-2.303303241729736328e+00 -2.448613010346889496e-02 2.372534722089767456e-01 -6.562706232070922852e-01 -5.412071943283081055e-02
-2.297297239303588867e+00 -2.481280453503131866e-02 2.333208471536636353e-01 -6.532595157623291016e-01 -5.468031764030456543e-02
-2.291291236877441406e+00 -2.514290064573287964e-02 2.294065505266189575e-01 -6.502484083175659180e-01 -5.524292588233947754e-02
-2.285285234451293945e+00 -2.547644078731536865e-02 2.255101054906845093e-01 -6.472371816635131836e-01 -5.580848455429077148e-02
-2.279279232025146484e+00 -2.581331692636013031e-02 2.216318547725677490e-01 -6.442260146141052246e-01 -5.637702345848083496e-02
-2.273273229598999023e+00 -2.615362033247947693e-02 2.177716791629791260e-01 -6.412148475646972656e-01 -5.694848299026489258e-02
-2.267267227172851562e+00 -2.649737335741519928e-02 2.139294892549514771e-01 -6.382036805152893066e-01 -5.752283334732055664e-02
-2.261261224746704102e+00 -2.684460021555423737e-02 2.101054936647415161e-01 -6.351925134658813477e-01 -5.810001492500305176e-02
-2.255255222320556641e+00 -2.719525620341300964e-02 2.062995880842208862e-01 -6.321812868118286133e-01 -5.868002772331237793e-02
-2.249249219894409180e+00 -2.754942886531352997e-02 2.025117576122283936e-01 -6.291700601577758789e-01 -5.926278233528137207e-02
-2.243243217468261719e+00 -2.790714055299758911e-02 1.987420171499252319e-01 -6.261588335037231445e-01 -5.984827876091003418e-02
-2.237237215042114258e+00 -2.826834283769130707e-02 1.949902474880218506e-01 -6.231475472450256348e-01 -6.043648719787597656e-02
-2.231231212615966797e+00 -2.863312326371669769e-02 1.912566870450973511e-01 -6.201363205909729004e-01 -6.102731823921203613e-02
-2.225225210189819336e+00 -2.900143153965473175e-02 1.875412613153457642e-01 -6.171250343322753906e-01 -6.162077188491821289e-02
-2.219219207763671875e+00 -2.937329001724720001e-02 1.838439255952835083e-01 -6.141136884689331055e-01 -6.221678853034973145e-02
-2.213213205337524414e+00 -2.974878065288066864e-02 1.801645606756210327e-01 -6.111022830009460449e-01 -6.281530857086181641e-02
-2.207207202911376953e+00 -3.012785315513610840e-02 1.765033900737762451e-01 -6.080909371376037598e-01 -6.341630220413208008e-02
-2.201201200485229492e+00 -3.051052242517471313e-02 1.728601902723312378e-01 -6.050795912742614746e-01 -6.401973962783813477e-02
-2.195195198059082031e+00 -3.089680708944797516e-02 1.692350804805755615e-01 -6.020682454109191895e-01 -6.462553143501281738e-02
-2.189189195632934570e+00 -3.128678724169731140e-02 1.656281203031539917e-01 -5.990568995475769043e-01 -6.523367762565612793e-02
-2.183183193206787109e+00 -3.168040886521339417e-02 1.620391756296157837e-01 -5.960454940795898438e-01 -6.584405899047851562e-02
-2.177177190780639648e+00 -3.207768499851226807e-02 1.584683954715728760e-01 -5.930340886116027832e-01 -6.645667552947998047e-02
-2.171171188354492188e+00 -3.247869387269020081e-02 1.549157500267028809e-01 -5.900226831436157227e-01 -6.707146763801574707e-02
-2.165165185928344727e+00 -3.288338705897331238e-02 1.513810008764266968e-01 -5.870112180709838867e-01 -6.768831610679626465e-02
-2.159159183502197266e+00 -3.329176828265190125e-02 1.478644162416458130e-01 -5.839997529983520508e-01 -6.830731034278869629e-02
-2.153153181076049805e+00 -3.370385244488716125e-02 1.443660855293273926e-01 -5.809882879257202148e-01 -6.892824172973632812e-02
-2.147147178649902344e+00 -3.411971032619476318e-02 1.408856064081192017e-01 -5.779768228530883789e-01 -6.955116987228393555e-02
-2.141141176223754883e+00 -3.453935310244560242e-02 1.374233365058898926e-01 -5.749651789665222168e-01 -7.017588615417480469e-02
-2.135135173797607422e+00 -3.496265783905982971e-02 1.339791566133499146e-01 -5.719537138938903809e-01 -7.080253958702087402e-02
-2.129129171371459961e+00 -3.538982942700386047e-02 1.305531114339828491e-01 -5.689421892166137695e-01 -7.143086194992065430e-02
-2.123123168945312500e+00 -3.582074120640754700e-02 1.271449327468872070e-01 -5.659306049346923828e-01 -7.206091284751892090e-02
-2.117117166519165039e+00 -3.625540062785148621e-02 1.237550079822540283e-01 -5.629190802574157715e-01 -7.269257307052612305e-02
-2.111111164093017578e+00 -3.669387847185134888e-02 1.203833520412445068e-01 -5.599074959754943848e-01 -7.332581281661987305e-02
-2.105105161666870117e+00 -3.713617846369743347e-02 1.170294806361198425e-01 -5.568959116935729980e-01 -7.396054267883300781e-02
-2.099099159240722656e+00 -3.758230060338973999e-02 1.136938259005546570e-01 -5.538843274116516113e-01 -7.459667325019836426e-02
-2.093093156814575195e+00 -3.803224861621856689e-02 1.103763133287429810e-01 -5.508726835250854492e-01 -7.523420453071594238e-02
-2.087087154388427734e+00 -3.848602995276451111e-02 1.070767715573310852e-01 -5.478610396385192871e-01 -7.587298750877380371e-02
-2.081081151962280273e+00 -3.894363716244697571e-02 1.037953123450279236e-01 -5.448493957519531250e-01 -7.651302218437194824e-02
-2.075075149536132812e+00 -3.940507769584655762e-02 1.005320027470588684e-01 -5.418377518653869629e-01 -7.715415954589843750e-02
-2.069069147109985352e+00 -3.987041488289833069e-02 9.728684276342391968e-02 -5.388259291648864746e-01 -7.779633998870849609e-02
-2.063063144683837891e+00 -4.033957794308662415e-02 9.405953437089920044e-02 -5.358142256736755371e-01 -7.843953371047973633e-02
-2.057057142257690430e+00 -4.081263020634651184e-02 9.085054695606231689e-02 -5.328025221824645996e-01 -7.908362150192260742e-02
-2.051051139831542969e+00 -4.128957167267799377e-02 8.765959739685058594e-02 -5.297908186912536621e-01 -7.972854375839233398e-02
-2.045045137405395508e+00 -4.177033528685569763e-02 8.448667079210281372e-02 -5.267790555953979492e-01 -8.037418127059936523e-02
-2.039039134979248047e+00 -4.225497692823410034e-02 8.133189380168914795e-02 -5.237672924995422363e-01 -8.102053403854370117e-02
-2.033032894134521484e+00 -4.274355247616767883e-02 7.819502055644989014e-02 -5.207554101943969727e-01 -8.166745305061340332e-02
-2.027026891708374023e+00 -4.323599860072135925e-02 7.507642358541488647e-02 -5.177436470985412598e-01 -8.231484889984130859e-02
-2.021020889282226562e+00 -4.373230785131454468e-02 7.197596877813339233e-02 -5.147318243980407715e-01 -8.296266198158264160e-02
-2.015014886856079102e+00 -4.423253238201141357e-02 6.889349222183227539e-02 -5.117200016975402832e-01 -8.361077308654785156e-02
-2.009008884429931641e+00 -4.473666474223136902e-02 6.582909822463989258e-02 -5.087081789970397949e-01 -8.425915241241455078e-02
-2.003002882003784180e+00 -4.524469375610351562e-02 6.278285384178161621e-02 -5.056962966918945312e-01 -8.490759134292602539e-02
-1.996996998786926270e+00 -4.575655609369277954e-02 5.975475534796714783e-02 -5.026844739913940430e-01 -8.555614948272705078e-02
-1.990990996360778809e+00 -4.627235233783721924e-02 5.674469098448753357e-02 -4.996725916862487793e-01 -8.620461821556091309e-02
-1.984984993934631348e+00 -4.679207503795623779e-02 5.375277251005172729e-02 -4.966606795787811279e-01 -8.685296773910522461e-02
-1.978978991508483887e+00 -4.731564968824386597e-02 5.077876523137092590e-02 -4.936487078666687012e-01 -8.750107884407043457e-02
-1.972972989082336426e+00 -4.784312471747398376e-02 4.782297089695930481e-02 -4.906367957592010498e-01 -8.814886212348937988e-02
-1.966966986656188965e+00 -4.837448894977569580e-02 4.488532245159149170e-02 -4.876248538494110107e-01 -8.879616856575012207e-02
-1.960960984230041504e+00 -4.890972375869750977e-02 4.196570441126823425e-02 -4.846128821372985840e-01 -8.944299817085266113e-02
-1.954954981803894043e+00 -4.944887757301330566e-02 3.906411677598953247e-02 -4.816009402275085449e-01 -9.008914232254028320e-02
-1.948948979377746582e+00 -4.999186843633651733e-02 3.618067875504493713e-02 -4.785889387130737305e-01 -9.073454141616821289e-02
-1.942942857742309570e+00 -5.053879320621490479e-02 3.331533074378967285e-02 -4.755768179893493652e-01 -9.137916564941406250e-02
-1.936936855316162109e+00 -5.108952894806861877e-02 3.046801313757896423e-02 -4.725648164749145508e-01 -9.202277660369873047e-02
-1.930930852890014648e+00 -5.164416879415512085e-02 2.763884514570236206e-02 -4.695527851581573486e-01 -9.266531467437744141e-02
-1.924924850463867188e+00 -5.220263078808784485e-02 2.482764795422554016e-02 -4.665407240390777588e-01 -9.330675005912780762e-02
-1.918918848037719727e+00 -5.276495590806007385e-02 2.203466184437274933e-02 -4.635286629199981689e-01 -9.394684433937072754e-02
-1.912912845611572266e+00 -5.333112180233001709e-02 1.925988309085369110e-02 -4.605165719985961914e-01 -9.458559751510620117e-02
-1.906906843185424805e+00 -5.390110611915588379e-02 1.650295965373516083e-02 -4.575044214725494385e-01 -9.522277116775512695e-02
-1.900900840759277344e+00 -5.447494611144065857e-02 1.376430317759513855e-02 -4.544923305511474609e-01 -9.585839509963989258e-02
-1.894894838333129883e+00 -5.505261197686195374e-02 1.104367896914482117e-02 -4.514802098274230957e-01 -9.649220108985900879e-02
-1.888888835906982422e+00 -5.563402175903320312e-02 8.341086097061634064e-03 -4.484680593013763428e-01 -9.712424874305725098e-02
-1.882882833480834961e+00 -5.621921643614768982e-02 5.656583700329065323e-03 -4.454559087753295898e-01 -9.775429964065551758e-02
-1.876876831054687500e+00 -5.680821463465690613e-02 2.990291919559240341e-03 -4.424437284469604492e-01 -9.838217496871948242e-02
-1.870870828628540039e+00 -5.740099400281906128e-02 3.419719578232616186e-04 -4.394314885139465332e-01 -9.900790452957153320e-02
-1.864864826202392578e+00 -5.799752846360206604e-02 -2.288256771862506866e-03 -4.364193081855773926e-01 -9.963127970695495605e-02
-1.858858823776245117e+00 -5.859778448939323425e-02 -4.900215193629264832e-03 -4.334070980548858643e-01 -1.002522110939025879e-01
-1.852852821350097656e+00 -5.920173600316047668e-02 -7.494261022657155991e-03 -4.303948581218719482e-01 -1.008705496788024902e-01
-1.846846818923950195e+00 -5.980940163135528564e-02 -1.007021591067314148e-02 -4.273826181888580322e-01 -1.014861762523651123e-01
-1.840840816497802734e+00 -6.042081490159034729e-02 -1.262795925140380859e-02 -4.243703484535217285e-01 -1.020989120006561279e-01
-1.834834814071655273e+00 -6.103582307696342468e-02 -1.516772992908954620e-02 -4.213580191135406494e-01 -1.027087271213531494e-01
-1.828828811645507812e+00 -6.165451183915138245e-02 -1.768934912979602814e-02 -4.183457195758819580e-01 -1.033154129981994629e-01
-1.822822809219360352e+00 -6.227689608931541443e-02 -2.019293792545795441e-02 -4.153334200382232666e-01 -1.039188504219055176e-01
-1.816816806793212891e+00 -6.290277838706970215e-02 -2.267837338149547577e-02 -4.123210906982421875e-01 -1.045189201831817627e-01
-1.810810804367065430e+00 -6.353233754634857178e-02 -2.514571696519851685e-02 -4.093087613582611084e-01 -1.051154732704162598e-01
-1.804804801940917969e+00 -6.416543573141098022e-02 -2.759496867656707764e-02 -4.062964022159576416e-01 -1.057084202766418457e-01
-1.798798799514770508e+00 -6.480208039283752441e-02 -3.002612851560115814e-02 -4.032839834690093994e-01 -1.062975227832794189e-01
-1.792792797088623047e+00 -6.544229388236999512e-02 -3.243913501501083374e-02 -4.002715945243835449e-01 -1.068827211856842041e-01
-1.786786794662475586e+00 -6.608597934246063232e-02 -3.483410924673080444e-02 -3.972592055797576904e-01 -1.074638366699218750e-01
-1.780780792236328125e+00 -6.673315167427062988e-02 -3.721111267805099487e-02 -3.942467868328094482e-01 -1.080408096313476562e-01
-1.774774789810180664e+00 -6.738376617431640625e-02 -3.956989943981170654e-02 -3.912343680858612061e-01 -1.086133718490600586e-01
-1.768768787384033203e+00 -6.803778558969497681e-02 -4.191059619188308716e-02 -3.882219195365905762e-01 -1.091814935207366943e-01
-1.762762784957885742e+00 -6.869522482156753540e-02 -4.423319920897483826e-02 -3.852093815803527832e-01 -1.097449362277984619e-01
-1.756756782531738281e+00 -6.935602426528930664e-02 -4.653777182102203369e-02 -3.821969032287597656e-01 -1.103036105632781982e-01
-1.750750780105590820e+00 -7.002020627260208130e-02 -4.882419109344482422e-02 -3.791844248771667480e-01 -1.108573377132415771e-01
-1.744744658470153809e+00 -7.068766653537750244e-02 -5.109257251024246216e-02 -3.761718571186065674e-01 -1.114059686660766602e-01
-1.738738656044006348e+00 -7.135841250419616699e-02 -5.334280431270599365e-02 -3.731593489646911621e-01 -1.119493544101715088e-01
-1.732732653617858887e+00 -7.203239202499389648e-02 -5.557488650083541870e-02 -3.701468110084533691e-01 -1.124873757362365723e-01
-1.726726651191711426e+00 -7.270961999893188477e-02 -5.778893083333969116e-02 -3.671341836452484131e-01 -1.130198240280151367e-01
-1.720720648765563965e+00 -7.338999211788177490e-02 -5.998494103550910950e-02 -3.641216456890106201e-01 -1.135466098785400391e-01
-1.714714646339416504e+00 -7.407350093126296997e-02 -6.216279789805412292e-02 -3.611090481281280518e-01 -1.140674650669097900e-01
-1.708708643913269043e+00 -7.476016134023666382e-02 -6.432262063026428223e-02 -3.580964505672454834e-01 -1.145824193954467773e-01
-1.702702641487121582e+00 -7.544985413551330566e-02 -6.646426767110824585e-02 -3.550838530063629150e-01 -1.150911450386047363e-01
-1.696696639060974121e+00 -7.614264637231826782e-02 -6.858786940574645996e-02 -3.520712256431579590e-01 -1.155935227870941162e-01
-1.690690636634826660e+00 -7.683836668729782104e-02 -7.069326192140579224e-02 -3.490585088729858398e-01 -1.160894334316253662e-01
-1.684684634208679199e+00 -7.753711938858032227e-02 -7.278071343898773193e-02 -3.460458517074584961e-01 -1.165786683559417725e-01
-1.678678631782531738e+00 -7.823870331048965454e-02 -7.485003769397735596e-02 -3.430331945419311523e-01 -1.170611381530761719e-01
-1.672672629356384277e+00 -7.894320785999298096e-02 -7.690130174160003662e-02 -3.400205075740814209e-01 -1.175366044044494629e-01
-1.666666626930236816e+00 -7.965058088302612305e-02 -7.893434911966323853e-02 -3.370077908039093018e-01 -1.180048584938049316e-01
-1.660660624504089355e+00 -8.036070317029953003e-02 -8.094938844442367554e-02 -3.339950144290924072e-01 -1.184659004211425781e-01
-1.654654622077941895e+00 -8.107353001832962036e-02 -8.294636756181716919e-02 -3.309822678565979004e-01 -1.189194619655609131e-01
-1.648648619651794434e+00 -8.178909868001937866e-02 -8.492513000965118408e-02 -3.279695212841033936e-01 -1.193653345108032227e-01
-1.642642617225646973e+00 -8.250738680362701416e-02 -8.688588440418243408e-02 -3.249567747116088867e-01 -1.198033690452575684e-01
-1.636636614799499512e+00 -8.322820067405700684e-02 -8.882854878902435303e-02 -3.219439983367919922e-01 -1.202334761619567871e-01
-1.630630612373352051e+00 -8.395161479711532593e-02 -9.075303375720977783e-02 -3.189311921596527100e-01 -1.206553876399993896e-01
-1.624624609947204590e+00 -8.467751741409301758e-02 -9.265959262847900391e-02 -3.159183263778686523e-01 -1.210690140724182129e-01
-1.618618607521057129e+00 -8.540590107440948486e-02 -9.454785287380218506e-02 -3.129054903984069824e-01 -1.214740872383117676e-01
-1.612612605094909668e+00 -8.613664656877517700e-02 -9.641813486814498901e-02 -3.098926544189453125e-01 -1.218705177307128906e-01
-1.606606602668762207e+00 -8.686978369951248169e-02 -9.827029705047607422e-02 -3.068797886371612549e-01 -1.222581267356872559e-01
-1.600600600242614746e+00 -8.760516345500946045e-02 -1.001043617725372314e-01 -3.038669228553771973e-01 -1.226366758346557617e-01
-1.594594597816467285e+00 -8.834289014339447021e-02 -1.019203290343284607e-01 -3.008540272712707520e-01 -1.230060458183288574e-01
-1.588588595390319824e+00 -8.908271789550781250e-02 -1.037182882428169250e-01 -2.978410720825195312e-01 -1.233659982681274414e-01
-1.582582592964172363e+00 -8.982472121715545654e-02 -1.054980084300041199e-01 -2.948281466960906982e-01 -1.237164139747619629e-01
-1.576576590538024902e+00 -9.056882560253143311e-02 -1.072596907615661621e-01 -2.918152213096618652e-01 -1.240570843219757080e-01
-1.570570588111877441e+00 -9.131491184234619141e-02 -1.090033650398254395e-01 -2.888022661209106445e-01 -1.243878602981567383e-01
-1.564564585685729980e+00 -9.206295758485794067e-02 -1.107288226485252380e-01 -2.857893109321594238e-01 -1.247085332870483398e-01
-1.558558464050292969e+00 -9.281288087368011475e-02 -1.124362498521804810e-01 -2.827762663364410400e-01 -1.250189542770385742e-01
-1.552552461624145508e+00 -9.356467425823211670e-02 -1.141255497932434082e-01 -2.797632217407226562e-01 -1.253188848495483398e-01
-1.546546459197998047e+00 -9.431821107864379883e-02 -1.157968118786811829e-01 -2.767502069473266602e-01 -1.256082057952880859e-01
-1.540540456771850586e+00 -9.507340937852859497e-02 -1.174499467015266418e-01 -2.737371921539306641e-01 -1.258867084980010986e-01
-1.534534454345703125e+00 -9.583038091659545898e-02 -1.190849542617797852e-01 -2.707241475582122803e-01 -1.261541247367858887e-01
-1.528528451919555664e+00 -9.658878296613693237e-02 -1.207018643617630005e-01 -2.677111029624938965e-01 -1.264104247093200684e-01
-1.522522449493408203e+00 -9.734879434108734131e-02 -1.223006248474121094e-01 -2.646980285644531250e-01 -1.266552805900573730e-01
-1.516516447067260742e+00 -9.811017662286758423e-02 -1.238814070820808411e-01 -2.616848945617675781e-01 -1.268886625766754150e-01
-1.510510444641113281e+00 -9.887296706438064575e-02 -1.254440248012542725e-01 -2.586717903614044189e-01 -1.271102130413055420e-01
-1.504504442214965820e+00 -9.963700920343399048e-02 -1.269885599613189697e-01 -2.556586563587188721e-01 -1.273198425769805908e-01
-1.498498439788818359e+00 -1.004022583365440369e-01 -1.285150200128555298e-01 -2.526455223560333252e-01 -1.275174021720886230e-01
-1.492492437362670898e+00 -1.011687219142913818e-01 -1.300233453512191772e-01 -2.496324032545089722e-01 -1.277025938034057617e-01
-1.486486434936523438e+00 -1.019362434744834900e-01 -1.315135806798934937e-01 -2.466192394495010376e-01 -1.278753280639648438e-01
-1.480480432510375977e+00 -1.027047708630561829e-01 -1.329857558012008667e-01 -2.436060011386871338e-01 -1.280353665351867676e-01
-1.474474430084228516e+00 -1.034741774201393127e-01 -1.344397962093353271e-01 -2.405928075313568115e-01 -1.281825006008148193e-01
-1.468468427658081055e+00 -1.042444705963134766e-01 -1.358757019042968750e-01 -2.375796139240264893e-01 -1.283166110515594482e-01
-1.462462425231933594e+00 -1.050155162811279297e-01 -1.372935771942138672e-01 -2.345663905143737793e-01 -1.284373998641967773e-01
-1.456456422805786133e+00 -1.057872325181961060e-01 -1.386933028697967529e-01 -2.315531522035598755e-01 -1.285447776317596436e-01
-1.450450420379638672e+00 -1.065595299005508423e-01 -1.400749832391738892e-01 -2.285398989915847778e-01 -1.286385357379913330e-01
-1.444444417953491211e+00 -1.073324084281921387e-01 -1.414386034011840820e-01 -2.255265712738037109e-01 -1.287184655666351318e-01
-1.438438415527343750e+00 -1.081056967377662659e-01 -1.427840292453765869e-01 -2.225132882595062256e-01 -1.287843585014343262e-01
-1.432432413101196289e+00 -1.088793426752090454e-01 -1.441113799810409546e-01 -2.194999903440475464e-01 -1.288360953330993652e-01
-1.426426410675048828e+00 -1.096532568335533142e-01 -1.454207003116607666e-01 -2.164866626262664795e-01 -1.288734078407287598e-01
-1.420420408248901367e+00 -1.104273572564125061e-01 -1.467118710279464722e-01 -2.134733349084854126e-01 -1.288961172103881836e-01
-1.414414405822753906e+00 -1.112015768885612488e-01 -1.479848772287368774e-01 -2.104599922895431519e-01 -1.289040744304656982e-01
-1.408408403396606445e+00 -1.119757145643234253e-01 -1.492398828268051147e-01 -2.074465751647949219e-01 -1.288970708847045898e-01
-1.402402400970458984e+00 -1.127498373389244080e-01 -1.504767537117004395e-01 -2.044332027435302734e-01 -1.288748681545257568e-01
-1.396396398544311523e+00 -1.135237291455268860e-01 -1.516955047845840454e-01 -2.014198154211044312e-01 -1.288373768329620361e-01
-1.390390396118164062e+00 -1.142974123358726501e-01 -1.528962254524230957e-01 -1.984063982963562012e-01 -1.287842690944671631e-01
-1.384384393692016602e+00 -1.150706782937049866e-01 -1.540788263082504272e-01 -1.953929811716079712e-01 -1.287155151367187500e-01
-1.378378391265869141e+00 -1.158435046672821045e-01 -1.552432775497436523e-01 -1.923795491456985474e-01 -1.286307871341705322e-01
-1.372372388839721680e+00 -1.166157573461532593e-01 -1.563896685838699341e-01 -1.893660277128219604e-01 -1.285299658775329590e-01
-1.366366386413574219e+00 -1.173873320221900940e-01 -1.575179845094680786e-01 -1.863525658845901489e-01 -1.284128427505493164e-01
-1.360360264778137207e+00 -1.181582212448120117e-01 -1.586280912160873413e-01 -1.833390295505523682e-01 -1.282792091369628906e-01
-1.354354262351989746e+00 -1.189282387495040894e-01 -1.597201824188232422e-01 -1.803255230188369751e-01 -1.281288862228393555e-01
-1.348348259925842285e+00 -1.196972578763961792e-01 -1.607942283153533936e-01 -1.773120164871215820e-01 -1.279617547988891602e-01
-1.342342257499694824e+00 -1.204652860760688782e-01 -1.618501096963882446e-01 -1.742984801530838013e-01 -1.277775168418884277e-01
-1.336336255073547363e+00 -1.212321072816848755e-01 -1.628879010677337646e-01 -1.712848842144012451e-01 -1.275760531425476074e-01
-1.330330252647399902e+00 -1.219976916909217834e-01 -1.639075875282287598e-01 -1.682713180780410767e-01 -1.273571252822875977e-01
-1.324324250221252441e+00 -1.227619051933288574e-01 -1.649091690778732300e-01 -1.652577519416809082e-01 -1.271205842494964600e-01
-1.318318247795104980e+00 -1.235245987772941589e-01 -1.658926904201507568e-01 -1.622441560029983521e-01 -1.268662810325622559e-01
-1.312312245368957520e+00 -1.242857575416564941e-01 -1.668580770492553711e-01 -1.592305600643157959e-01 -1.265939176082611084e-01
-1.306306242942810059e+00 -1.250452250242233276e-01 -1.678053438663482666e-01 -1.562169343233108521e-01 -1.263033747673034668e-01
-1.300300240516662598e+00 -1.258029192686080933e-01 -1.687344908714294434e-01 -1.532032489776611328e-01 -1.259945034980773926e-01
-1.294294238090515137e+00 -1.265585869550704956e-01 -1.696455776691436768e-01 -1.501895934343338013e-01 -1.256671249866485596e-01
-1.288288235664367676e+00 -1.273123621940612793e-01 -1.705385744571685791e-01 -1.471759229898452759e-01 -1.253208816051483154e-01
-1.282282233238220215e+00 -1.280639618635177612e-01 -1.714134812355041504e-01 -1.441622525453567505e-01 -1.249557733535766602e-01
-1.276276230812072754e+00 -1.288132667541503906e-01 -1.722702831029891968e-01 -1.411485522985458374e-01 -1.245715916156768799e-01
-1.270270228385925293e+00 -1.295602917671203613e-01 -1.731089949607849121e-01 -1.381348371505737305e-01 -1.241680979728698730e-01
-1.264264225959777832e+00 -1.303047686815261841e-01 -1.739295870065689087e-01 -1.351210474967956543e-01 -1.237451136112213135e-01
-1.258258223533630371e+00 -1.310466974973678589e-01 -1.747320294380187988e-01 -1.321073174476623535e-01 -1.233024895191192627e-01
-1.252252221107482910e+00 -1.317858844995498657e-01 -1.755164712667465210e-01 -1.290935575962066650e-01 -1.228400468826293945e-01
-1.246246218681335449e+00 -1.325221657752990723e-01 -1.762826889753341675e-01 -1.260797828435897827e-01 -1.223576068878173828e-01
-1.240240216255187988e+00 -1.332555860280990601e-01 -1.770308911800384521e-01 -1.230659931898117065e-01 -1.218549311161041260e-01
-1.234234213829040527e+00 -1.339858472347259521e-01 -1.777609586715698242e-01 -1.200521886348724365e-01 -1.213319897651672363e-01
-1.228228211402893066e+00 -1.347129493951797485e-01 -1.784729361534118652e-01 -1.170383170247077942e-01 -1.207884550094604492e-01
-1.222222208976745605e+00 -1.354367136955261230e-01 -1.791668534278869629e-01 -1.140244826674461365e-01 -1.202242076396942139e-01
-1.216216206550598145e+00 -1.361570507287979126e-01 -1.798426210880279541e-01 -1.110106334090232849e-01 -1.196390390396118164e-01
-1.210210204124450684e+00 -1.368738263845443726e-01 -1.805003285408020020e-01 -1.079967692494392395e-01 -1.190328299999237061e-01
-1.204204201698303223e+00 -1.375868320465087891e-01 -1.811398714780807495e-01 -1.049828901886940002e-01 -1.184054315090179443e-01
-1.198198199272155762e+00 -1.382960528135299683e-01 -1.817613691091537476e-01 -1.019689962267875671e-01 -1.177566051483154297e-01
-1.192192196846008301e+00 -1.390013098716735840e-01 -1.823647022247314453e-01 -9.895502775907516479e-02 -1.170862019062042236e-01
-1.186186194419860840e+00 -1.397024393081665039e-01 -1.829499751329421997e-01 -9.594109654426574707e-02 -1.163940727710723877e-01
-1.180180191993713379e+00 -1.403993219137191772e-01 -1.835171729326248169e-01 -9.292715787887573242e-02 -1.156800985336303711e-01
-1.174174070358276367e+00 -1.410919576883316040e-01 -1.840662658214569092e-01 -8.991314470767974854e-02 -1.149439215660095215e-01
-1.168168067932128906e+00 -1.417800635099411011e-01 -1.845972239971160889e-01 -8.689917623996734619e-02 -1.141856014728546143e-01
-1.162162065505981445e+00 -1.424634903669357300e-01 -1.851101070642471313e-01 -8.388518542051315308e-02 -1.134048700332641602e-01
-1.156156063079833984e+00 -1.431421935558319092e-01 -1.856048703193664551e-01 -8.087112754583358765e-02 -1.126016378402709961e-01
-1.150150060653686523e+00 -1.438160240650177002e-01 -1.860815286636352539e-01 -7.785710692405700684e-02 -1.117756068706512451e-01
-1.144144058227539062e+00 -1.444848030805587769e-01 -1.865401118993759155e-01 -7.484307885169982910e-02 -1.109267771244049072e-01
-1.138138055801391602e+00 -1.451484560966491699e-01 -1.869805157184600830e-01 -7.182902842760086060e-02 -1.100548803806304932e-01
-1.132132053375244141e+00 -1.458067446947097778e-01 -1.874028593301773071e-01 -6.881497055292129517e-02 -1.091598272323608398e-01
-1.126126050949096680e+00 -1.464596092700958252e-01 -1.878071427345275879e-01 -6.580089032649993896e-02 -1.082414388656616211e-01
-1.120120048522949219e+00 -1.471068859100341797e-01 -1.881932765245437622e-01 -6.278673559427261353e-02 -1.072995364665985107e-01
-1.114114046096801758e+00 -1.477484405040740967e-01 -1.885613203048706055e-01 -5.977262929081916809e-02 -1.063340604305267334e-01
-1.108108043670654297e+00 -1.483841389417648315e-01 -1.889112591743469238e-01 -5.675850436091423035e-02 -1.053447425365447998e-01
-1.102102041244506836e+00 -1.490137726068496704e-01 -1.892431229352951050e-01 -5.374436452984809875e-02 -1.043315827846527100e-01
-1.096096038818359375e+00 -1.496372967958450317e-01 -1.895568668842315674e-01 -5.073020979762077332e-02 -1.032942533493041992e-01
-1.090090036392211914e+00 -1.502544730901718140e-01 -1.898524910211563110e-01 -4.771604016423225403e-02 -1.022328138351440430e-01
-1.084084033966064453e+00 -1.508652716875076294e-01 -1.901300251483917236e-01 -4.470179602503776550e-02 -1.011469364166259766e-01
-1.078078031539916992e+00 -1.514693945646286011e-01 -1.903894394636154175e-01 -4.168759658932685852e-02 -1.000366806983947754e-01
-1.072072029113769531e+00 -1.520668268203735352e-01 -1.906307339668273926e-01 -3.867338225245475769e-02 -9.890171885490417480e-02
-1.066066026687622070e+00 -1.526573896408081055e-01 -1.908539682626724243e-01 -3.565915301442146301e-02 -9.774196147918701172e-02
-1.060060024261474609e+00 -1.532408297061920166e-01 -1.910591125488281250e-01 -3.264490514993667603e-02 -9.655746817588806152e-02
-1.054054021835327148e+00 -1.538171768188476562e-01 -1.912461221218109131e-01 -2.963064238429069519e-02 -9.534779191017150879e-02
-1.048048019409179688e+00 -1.543861329555511475e-01 -1.914150416851043701e-01 -2.661630697548389435e-02 -9.411308169364929199e-02
-1.042042016983032227e+00 -1.549476087093353271e-01 -1.915658712387084961e-01 -2.360201627016067505e-02 -9.285306930541992188e-02
-1.036036014556884766e+00 -1.555014699697494507e-01 -1.916985809803009033e-01 -2.058770880103111267e-02 -9.156763553619384766e-02
-1.030030012130737305e+00 -1.560474783182144165e-01 -1.918131560087203979e-01 -1.757338643074035645e-02 -9.025672078132629395e-02
-1.024024009704589844e+00 -1.565855443477630615e-01 -1.919095814228057861e-01 -1.455904915928840637e-02 -8.892020583152770996e-02
-1.018018007278442383e+00 -1.571155041456222534e-01 -1.919880211353302002e-01 -1.154469698667526245e-02 -8.755794167518615723e-02
-1.012012004852294922e+00 -1.576372236013412476e-01 -1.920482963323593140e-01 -8.530269376933574677e-03 -8.616974949836730957e-02
-1.006006002426147461e+00 -1.581505089998245239e-01 -1.920904815196990967e-01 -5.515886470675468445e-03 -8.475568890571594238e-02
-9.999999403953552246e-01 -1.586552709341049194e-01 -1.921145468950271606e-01 -2.501428127288818359e-03 -8.331543207168579102e-02
-9.939939379692077637e-01 -1.591513007879257202e-01 -1.921205371618270874e-01 5.129557684995234013e-04 -8.184900879859924316e-02
-9.879879355430603027e-01 -1.596383750438690186e-01 -1.921084076166152954e-01 3.527414752170443535e-03 -8.035638928413391113e-02
-9.819819331169128418e-01 -1.601164788007736206e-01 -1.920781433582305908e-01 6.541858892887830734e-03 -7.883727550506591797e-02
-9.759759306907653809e-01 -1.605853289365768433e-01 -1.920298188924789429e-01 9.556318633258342743e-03 -7.729175686836242676e-02
-9.699699282646179199e-01 -1.610448211431503296e-01 -1.919633746147155762e-01 1.257082354277372360e-02 -7.571962475776672363e-02
-9.639639258384704590e-01 -1.614948362112045288e-01 -1.918788254261016846e-01 1.558531448245048523e-02 -7.412078976631164551e-02
-9.579579234123229980e-01 -1.619351208209991455e-01 -1.917761713266372681e-01 1.859981939196586609e-02 -7.249522209167480469e-02
-9.519519209861755371e-01 -1.623656004667282104e-01 -1.916553825139999390e-01 2.161436900496482849e-02 -7.084277272224426270e-02
-9.459459185600280762e-01 -1.627859920263290405e-01 -1.915165334939956665e-01 2.462890557944774628e-02 -6.916344165802001953e-02
-9.399399161338806152e-01 -1.631963104009628296e-01 -1.913595497608184814e-01 2.764345705509185791e-02 -6.745702028274536133e-02
-9.339338541030883789e-01 -1.635962724685668945e-01 -1.911844909191131592e-01 3.065808303654193878e-02 -6.572350859642028809e-02
-9.279278516769409180e-01 -1.639856994152069092e-01 -1.909912824630737305e-01 3.367266431450843811e-02 -6.396287679672241211e-02
-9.219218492507934570e-01 -1.643645316362380981e-01 -1.907799988985061646e-01 3.668725863099098206e-02 -6.217491626739501953e-02
-9.159158468246459961e-01 -1.647325307130813599e-01 -1.905505955219268799e-01 3.970190137624740601e-02 -6.035965681076049805e-02
-9.099098443984985352e-01 -1.650895029306411743e-01 -1.903031170368194580e-01 4.271652922034263611e-02 -5.851700901985168457e-02
-9.039038419723510742e-01 -1.654354184865951538e-01 -1.900374889373779297e-01 4.573117196559906006e-02 -5.664685368537902832e-02
-8.978978395462036133e-01 -1.657698899507522583e-01 -1.897537708282470703e-01 4.874585941433906555e-02 -5.474928021430969238e-02
-8.918918371200561523e-01 -1.660929471254348755e-01 -1.894519478082656860e-01 5.176053196191787720e-02 -5.282410979270935059e-02
-8.858858346939086914e-01 -1.664043366909027100e-01 -1.891320347785949707e-01 5.477522313594818115e-02 -5.087128281593322754e-02
-8.798798322677612305e-01 -1.667039841413497925e-01 -1.887940168380737305e-01 5.778995528817176819e-02 -4.889073967933654785e-02
-8.738738298416137695e-01 -1.669915318489074707e-01 -1.884378492832183838e-01 6.080467626452445984e-02 -4.688256978988647461e-02
-8.678678274154663086e-01 -1.672670394182205200e-01 -1.880636066198348999e-01 6.381940841674804688e-02 -4.484650492668151855e-02
-8.618618249893188477e-01 -1.675302237272262573e-01 -1.876712590456008911e-01 6.683418899774551392e-02 -4.278260469436645508e-02
-8.558558225631713867e-01 -1.677808761596679688e-01 -1.872608214616775513e-01 6.984895467758178711e-02 -4.069089889526367188e-02
-8.498498201370239258e-01 -1.680189520120620728e-01 -1.868322193622589111e-01 7.286373525857925415e-02 -3.857126832008361816e-02
-8.438438177108764648e-01 -1.682441085577011108e-01 -1.863855421543121338e-01 7.587856054306030273e-02 -3.642377257347106934e-02
-8.378378152847290039e-01 -1.684563606977462769e-01 -1.859207749366760254e-01 7.889337092638015747e-02 -3.424823284149169922e-02
-8.318317532539367676e-01 -1.686554700136184692e-01 -1.854378879070281982e-01 8.190822601318359375e-02 -3.204467892646789551e-02
-8.258257508277893066e-01 -1.688412427902221680e-01 -1.849368810653686523e-01 8.492309600114822388e-02 -2.981314063072204590e-02
-8.198197484016418457e-01 -1.690135598182678223e-01 -1.844178140163421631e-01 8.793795108795166016e-02 -2.755355834960937500e-02
-8.138137459754943848e-01 -1.691721230745315552e-01 -1.838805675506591797e-01 9.095282852649688721e-02 -2.526599168777465820e-02
-8.078077435493469238e-01 -1.693169623613357544e-01 -1.833252459764480591e-01 9.396774321794509888e-02 -2.295026183128356934e-02
-8.018017411231994629e-01 -1.694478243589401245e-01 -1.827518343925476074e-01 9.698264300823211670e-02 -2.060645818710327148e-02
-7.957957386970520020e-01 -1.695644259452819824e-01 -1.821603029966354370e-01 9.999756515026092529e-02 -1.823464035987854004e-02
-7.897897362709045410e-01 -1.696667969226837158e-01 -1.815506517887115479e-01 1.030125245451927185e-01 -1.583462953567504883e-02
-7.837837338447570801e-01 -1.697545945644378662e-01 -1.809229105710983276e-01 1.060274764895439148e-01 -1.340660452842712402e-02
-7.777777314186096191e-01 -1.698277443647384644e-01 -1.802770793437957764e-01 1.090424358844757080e-01 -1.095047593116760254e-02
-7.717717289924621582e-01 -1.698861271142959595e-01 -1.796131134033203125e-01 1.120574474334716797e-01 -8.466184139251708984e-03
-7.657657265663146973e-01 -1.699293851852416992e-01 -1.789310425519943237e-01 1.150724366307258606e-01 -5.953967571258544922e-03
-7.597597241401672363e-01 -1.699575632810592651e-01 -1.782308220863342285e-01 1.180874481797218323e-01 -3.413587808609008789e-03
-7.537537217140197754e-01 -1.699703037738800049e-01 -1.775125712156295776e-01 1.211025044322013855e-01 -8.452832698822021484e-04
-7.477477192878723145e-01 -1.699676364660263062e-01 -1.767761707305908203e-01 1.241175457835197449e-01 1.751184463500976562e-03
-7.417416572570800781e-01 -1.699492782354354858e-01 -1.760216653347015381e-01 1.271326243877410889e-01 4.375636577606201172e-03
-7.357356548309326172e-01 -1.699150353670120239e-01 -1.752490252256393433e-01 1.301477253437042236e-01 7.027983665466308594e-03
-7.297296524047851562e-01 -1.698647737503051758e-01 -1.744582951068878174e-01 1.331628113985061646e-01 9.708285331726074219e-03
-7.237236499786376953e-01 -1.697983145713806152e-01 -1.736494749784469604e-01 1.361779123544692993e-01 1.241648197174072266e-02
-7.177176475524902344e-01 -1.697155833244323730e-01 -1.728225499391555786e-01 1.391930580139160156e-01 1.515257358551025391e-02
-7.117116451263427734e-01 -1.696162223815917969e-01 -1.719775050878524780e-01 1.422081887722015381e-01 1.791638135910034180e-02
-7.057056427001953125e-01 -1.695002615451812744e-01 -1.711143404245376587e-01 1.452233344316482544e-01 2.070808410644531250e-02
-6.996996402740478516e-01 -1.693675071001052856e-01 -1.702330708503723145e-01 1.482385247945785522e-01 2.352756261825561523e-02
-6.936936378479003906e-01 -1.692176312208175659e-01 -1.693337112665176392e-01 1.512537151575088501e-01 2.637457847595214844e-02
-6.876876354217529297e-01 -1.690506041049957275e-01 -1.684162169694900513e-01 1.542689055204391479e-01 2.924925088882446289e-02
-6.816816329956054688e-01 -1.688662022352218628e-01 -1.674806475639343262e-01 1.572841405868530273e-01 3.215143084526062012e-02
-6.756756305694580078e-01 -1.686643362045288086e-01 -1.665269136428833008e-01 1.602993607521057129e-01 3.508120775222778320e-02
-6.696696281433105469e-01 -1.684447377920150757e-01 -1.655550897121429443e-01 1.633146256208419800e-01 3.803829848766326904e-02
-6.636636257171630859e-01 -1.682073622941970825e-01 -1.645651906728744507e-01 1.663298904895782471e-01 4.102283716201782227e-02
-6.576576232910156250e-01 -1.679519861936569214e-01 -1.635571569204330444e-01 1.693451553583145142e-01 4.403463006019592285e-02
-6.516516208648681641e-01 -1.676783710718154907e-01 -1.625310033559799194e-01 1.723604649305343628e-01 4.707358777523040771e-02
-6.456456184387207031e-01 -1.673864722251892090e-01 -1.614867448806762695e-01 1.753757596015930176e-01 5.013968050479888916e-02
-6.396395564079284668e-01 -1.670760661363601685e-01 -1.604243814945220947e-01 1.783911138772964478e-01 5.323283374309539795e-02
-6.336335539817810059e-01 -1.667469590902328491e-01 -1.593439131975173950e-01 1.814064681529998779e-01 5.635283887386322021e-02
-6.276275515556335449e-01 -1.663990765810012817e-01 -1.582453399896621704e-01 1.844218224287033081e-01 5.949975550174713135e-02
-6.216215491294860840e-01 -1.660321652889251709e-01 -1.571286171674728394e-01 1.874371767044067383e-01 6.267334520816802979e-02
-6.156155467033386230e-01 -1.656461954116821289e-01 -1.559938192367553711e-01 1.904525756835937500e-01 6.587368249893188477e-02
-6.096095442771911621e-01 -1.652408391237258911e-01 -1.548409163951873779e-01 1.934679746627807617e-01 6.910045444965362549e-02
-6.036035418510437012e-01 -1.648160964250564575e-01 -1.536698937416076660e-01 1.964833736419677734e-01 7.235375046730041504e-02
-5.975975394248962402e-01 -1.643717437982559204e-01 -1.524807810783386230e-01 1.994988322257995605e-01 7.563342154026031494e-02
-5.915915369987487793e-01 -1.639075577259063721e-01 -1.512735038995742798e-01 2.025142610073089600e-01 7.893916964530944824e-02
-5.855855345726013184e-01 -1.634234338998794556e-01 -1.500481665134429932e-01 2.055297195911407471e-01 8.227097988128662109e-02
-5.795795321464538574e-01 -1.629192531108856201e-01 -1.488046944141387939e-01 2.085452228784561157e-01 8.562882244586944580e-02
-5.735735297203063965e-01 -1.623948067426681519e-01 -1.475431174039840698e-01 2.115606963634490967e-01 8.901248872280120850e-02
-5.675675272941589355e-01 -1.618500351905822754e-01 -1.462634056806564331e-01 2.145761996507644653e-01 9.242196381092071533e-02
-5.615615248680114746e-01 -1.612845957279205322e-01 -1.449656188488006592e-01 2.175917476415634155e-01 9.585683047771453857e-02
-5.555555224418640137e-01 -1.606985032558441162e-01 -1.436496973037719727e-01 2.206072658300399780e-01 9.931717813014984131e-02
-5.495494604110717773e-01 -1.600915342569351196e-01 -1.423156857490539551e-01 2.236228436231613159e-01 1.028028875589370728e-01
-5.435434579849243164e-01 -1.594635993242263794e-01 -1.409635394811630249e-01 2.266384363174438477e-01 1.063137054443359375e-01
-5.375374555587768555e-01 -1.588144898414611816e-01 -1.395932883024215698e-01 2.296539992094039917e-01 1.098495870828628540e-01
-5.315314531326293945e-01 -1.581440120935440063e-01 -1.382049322128295898e-01 2.326695919036865234e-01 1.134101599454879761e-01
-5.255254507064819336e-01 -1.574521511793136597e-01 -1.367984563112258911e-01 2.356852293014526367e-01 1.169955730438232422e-01
-5.195194482803344727e-01 -1.567386090755462646e-01 -1.353738754987716675e-01 2.387008517980575562e-01 1.206054091453552246e-01
-5.135134458541870117e-01 -1.560033857822418213e-01 -1.339311748743057251e-01 2.417164891958236694e-01 1.242396682500839233e-01
-5.075074434280395508e-01 -1.552461832761764526e-01 -1.324703693389892578e-01 2.447321712970733643e-01 1.278980374336242676e-01
-5.015014410018920898e-01 -1.544670015573501587e-01 -1.309914439916610718e-01 2.477478384971618652e-01 1.315805464982986450e-01
-4.954954385757446289e-01 -1.536656171083450317e-01 -1.294944286346435547e-01 2.507635354995727539e-01 1.352868974208831787e-01
-4.894894361495971680e-01 -1.528418958187103271e-01 -1.279792934656143188e-01 2.537792325019836426e-01 1.390168815851211548e-01
-4.834834337234497070e-01 -1.519957333803176880e-01 -1.264460384845733643e-01 2.567949593067169189e-01 1.427704840898513794e-01
-4.774774312973022461e-01 -1.511268913745880127e-01 -1.248946487903594971e-01 2.598107159137725830e-01 1.465472131967544556e-01
-4.714713990688323975e-01 -1.502353549003601074e-01 -1.233251839876174927e-01 2.628264725208282471e-01 1.503472179174423218e-01
-4.654653966426849365e-01 -1.493209004402160645e-01 -1.217375770211219788e-01 2.658422291278839111e-01 1.541701108217239380e-01
-4.594593942165374756e-01 -1.483833938837051392e-01 -1.201318725943565369e-01 2.688580155372619629e-01 1.580156534910202026e-01
-4.534533917903900146e-01 -1.474227607250213623e-01 -1.185080558061599731e-01 2.718738019466400146e-01 1.618838608264923096e-01
-4.474473893642425537e-01 -1.464387923479080200e-01 -1.168661117553710938e-01 2.748896479606628418e-01 1.657743006944656372e-01
-4.414413869380950928e-01 -1.454314440488815308e-01 -1.152060851454734802e-01 2.779054641723632812e-01 1.696870326995849609e-01
-4.354353845119476318e-01 -1.444004774093627930e-01 -1.135279312729835510e-01 2.809213101863861084e-01 1.736215204000473022e-01
-4.294293522834777832e-01 -1.433458477258682251e-01 -1.118316501379013062e-01 2.839371860027313232e-01 1.775778383016586304e-01
-4.234233498573303223e-01 -1.422673761844635010e-01 -1.101172715425491333e-01 2.869530618190765381e-01 1.815556287765502930e-01
-4.174173474311828613e-01 -1.411649584770202637e-01 -1.083847582340240479e-01 2.899689674377441406e-01 1.855546683073043823e-01
-4.114113450050354004e-01 -1.400384604930877686e-01 -1.066341474652290344e-01 2.929848432540893555e-01 1.895748674869537354e-01
-4.054053425788879395e-01 -1.388877332210540771e-01 -1.048654243350028992e-01 2.960007488727569580e-01 1.936157792806625366e-01
-3.993993401527404785e-01 -1.377127170562744141e-01 -1.030785888433456421e-01 2.990166842937469482e-01 1.976774036884307861e-01
-3.933933377265930176e-01 -1.365132331848144531e-01 -1.012736260890960693e-01 3.020326495170593262e-01 2.017593830823898315e-01
-3.873873353004455566e-01 -1.352891176939010620e-01 -9.945056587457656860e-02 3.050486445426940918e-01 2.058614343404769897e-01
-3.813813328742980957e-01 -1.340403705835342407e-01 -9.760938584804534912e-02 3.080646097660064697e-01 2.099834829568862915e-01
-3.753753006458282471e-01 -1.327667534351348877e-01 -9.575010091066360474e-02 3.110806047916412354e-01 2.141251415014266968e-01
-3.693692982196807861e-01 -1.314682364463806152e-01 -9.387269616127014160e-02 3.140966296195983887e-01 2.182862609624862671e-01
-3.633632957935333252e-01 -1.301446855068206787e-01 -9.197717159986495972e-02 3.171126544475555420e-01 2.224666476249694824e-01
-3.573572933673858643e-01 -1.287959218025207520e-01 -9.006354212760925293e-02 3.201287090778350830e-01 2.266658097505569458e-01
-3.513512909412384033e-01 -1.274219304323196411e-01 -8.813177794218063354e-02 3.231447637081146240e-01 2.308837771415710449e-01
-3.453452885150909424e-01 -1.260225027799606323e-01 -8.618191629648208618e-02 3.261608183383941650e-01 2.351200729608535767e-01
-3.393392860889434814e-01 -1.245976388454437256e-01 -8.421390503644943237e-02 3.291769027709960938e-01 2.393746525049209595e-01
-3.333332538604736328e-01 -1.231471374630928040e-01 -8.222781866788864136e-02 3.321930468082427979e-01 2.436471283435821533e-01
-3.273272514343261719e-01 -1.216709092259407043e-01 -8.022362738847732544e-02 3.352091610431671143e-01 2.479371726512908936e-01
-3.213212490081787109e-01 -1.201688945293426514e-01 -7.820127159357070923e-02 3.382252752780914307e-01 2.522446811199188232e-01
-3.153152465820312500e-01 -1.186408922076225281e-01 -7.616084069013595581e-02 3.412414193153381348e-01 2.565690875053405762e-01
-3.093092441558837891e-01 -1.170869395136833191e-01 -7.410227507352828979e-02 3.442575931549072266e-01 2.609106004238128662e-01
-3.033032417297363281e-01 -1.155067980289459229e-01 -7.202563434839248657e-02 3.472737669944763184e-01 2.652684748172760010e-01
-2.972972393035888672e-01 -1.139004826545715332e-01 -6.993082910776138306e-02 3.502900004386901855e-01 2.696427702903747559e-01
-2.912912368774414062e-01 -1.122678518295288086e-01 -6.781793385744094849e-02 3.533062040805816650e-01 2.740331292152404785e-01
-2.852852344512939453e-01 -1.106087565422058105e-01 -6.568693369626998901e-02 3.563224077224731445e-01 2.784390151500701904e-01
-2.792792022228240967e-01 -1.089231967926025391e-01 -6.353777647018432617e-02 3.593386709690093994e-01 2.828605771064758301e-01
-2.732731997966766357e-01 -1.072110012173652649e-01 -6.137054786086082458e-02 3.623549044132232666e-01 2.872971296310424805e-01
-2.672671973705291748e-01 -1.054721325635910034e-01 -5.918517708778381348e-02 3.653711974620819092e-01 2.917485833168029785e-01
-2.612611949443817139e-01 -1.037065088748931885e-01 -5.698170140385627747e-02 3.683874905109405518e-01 2.962146997451782227e-01
-2.552551925182342529e-01 -1.019139587879180908e-01 -5.476009473204612732e-02 3.714037835597991943e-01 3.006949424743652344e-01
-2.492491900920867920e-01 -1.000945121049880981e-01 -5.252040550112724304e-02 3.744200766086578369e-01 3.051893115043640137e-01
-2.432431727647781372e-01 -9.824798256158828735e-02 -5.026255548000335693e-02 3.774364292621612549e-01 3.096972703933715820e-01
-2.372371703386306763e-01 -9.637439250946044922e-02 -4.798663035035133362e-02 3.804528117179870605e-01 3.142187595367431641e-01
-2.312311679124832153e-01 -9.447354823350906372e-02 -4.569256305694580078e-02 3.834691643714904785e-01 3.187531530857086182e-01
-2.252251505851745605e-01 -9.254548698663711548e-02 -4.338037595152854919e-02 3.864855170249938965e-01 3.233005404472351074e-01
-2.192191481590270996e-01 -9.059007465839385986e-02 -4.105009138584136963e-02 3.895019292831420898e-01 3.278604149818420410e-01
-2.132131457328796387e-01 -8.860719949007034302e-02 -3.870168700814247131e-02 3.925183415412902832e-01 3.324322104454040527e-01
-2.072071433067321777e-01 -8.659686148166656494e-02 -3.633515164256095886e-02 3.955347836017608643e-01 3.370160758495330811e-01
-2.012011408805847168e-01 -8.455891907215118408e-02 -3.395051509141921997e-02 3.985512256622314453e-01 3.416113257408142090e-01
-1.951951235532760620e-01 -8.249337971210479736e-02 -3.154774755239486694e-02 4.015676677227020264e-01 3.462179601192474365e-01
-1.891891211271286011e-01 -8.040015399456024170e-02 -2.912687696516513824e-02 4.045841395854949951e-01 3.508355915546417236e-01
-1.831831187009811401e-01 -7.827913016080856323e-02 -2.668787539005279541e-02 4.076006114482879639e-01 3.554636240005493164e-01
-1.771771013736724854e-01 -7.613028585910797119e-02 -2.423077076673507690e-02 4.106171429157257080e-01 3.601020574569702148e-01
-1.711710989475250244e-01 -7.395353168249130249e-02 -2.175555005669593811e-02 4.136336445808410645e-01 3.647502064704895020e-01
-1.651650965213775635e-01 -7.174888253211975098e-02 -1.926219649612903595e-02 4.166501760482788086e-01 3.694083690643310547e-01
-1.591590940952301025e-01 -6.951621174812316895e-02 -1.675074175000190735e-02 4.196667075157165527e-01 3.740757107734680176e-01
-1.531530916690826416e-01 -6.725545227527618408e-02 -1.422115415334701538e-02 4.226832985877990723e-01 3.787518739700317383e-01
-1.471470743417739868e-01 -6.496661156415939331e-02 -1.167346350848674774e-02 4.256998896598815918e-01 3.834369480609893799e-01
-1.411410719156265259e-01 -6.264958530664443970e-02 -9.107640944421291351e-03 4.287164509296417236e-01 3.881301283836364746e-01
-1.351350694894790649e-01 -6.030437350273132324e-02 -6.523714866489171982e-03 4.317330718040466309e-01 3.928315043449401855e-01
-1.291290521621704102e-01 -5.793088302016258240e-02 -3.921671770513057709e-03 4.347496926784515381e-01 3.975404798984527588e-01
-1.231230497360229492e-01 -5.552907660603523254e-02 -1.301495591178536415e-03 4.377663433551788330e-01 4.022566378116607666e-01
-1.171170473098754883e-01 -5.309896171092987061e-02 1.336798537522554398e-03 4.407829940319061279e-01 4.069801270961761475e-01
-1.111110448837280273e-01 -5.064041540026664734e-02 3.993195481598377228e-03 4.437996745109558105e-01 4.117099046707153320e-01
-1.051050350069999695e-01 -4.815347865223884583e-02 6.667695939540863037e-03 4.468163251876831055e-01 4.164463877677917480e-01
-9.909902513027191162e-02 -4.563803598284721375e-02 9.360373951494693756e-03 4.498330652713775635e-01 4.211884737014770508e-01
-9.309302270412445068e-02 -4.309413209557533264e-02 1.207112614065408707e-02 4.528497755527496338e-01 4.259365797042846680e-01
-8.708702027797698975e-02 -4.052168875932693481e-02 1.479999627918004990e-02 4.558664858341217041e-01 4.306899309158325195e-01
-8.108101040124893188e-02 -3.792066872119903564e-02 1.754701510071754456e-02 4.588832557201385498e-01 4.354481697082519531e-01
-7.507500052452087402e-02 -3.529106825590133667e-02 2.031212113797664642e-02 4.618999958038330078e-01 4.402111768722534180e-01
-6.906899809837341309e-02 -3.263283893465995789e-02 2.309533208608627319e-02 4.649167954921722412e-01 4.449783563613891602e-01
-6.306299567222595215e-02 -2.994597889482975006e-02 2.589667774736881256e-02 4.679335653781890869e-01 4.497496783733367920e-01
-5.705698579549789429e-02 -2.723043970763683319e-02 2.871617116034030914e-02 4.709503650665283203e-01 4.545244276523590088e-01
-5.105097964406013489e-02 -2.448621205985546112e-02 3.155375272035598755e-02 4.739672243595123291e-01 4.593024849891662598e-01
-4.504497349262237549e-02 -2.171328850090503693e-02 3.440945595502853394e-02 4.769840240478515625e-01 4.640836417675018311e-01
-3.903896734118461609e-02 -1.891163177788257599e-02 3.728327527642250061e-02 4.800009131431579590e-01 4.688671827316284180e-01
-3.303296118974685669e-02 -1.608124189078807831e-02 4.017524421215057373e-02 4.830177724361419678e-01 4.736530780792236328e-01
-2.702695503830909729e-02 -1.322210114449262619e-02 4.308530315756797791e-02 4.860346317291259766e-01 4.784408211708068848e-01
-2.102094888687133789e-02 -1.033420208841562271e-02 4.601348191499710083e-02 4.890515506267547607e-01 4.832301437854766846e-01
-1.501494273543357849e-02 -7.417534478008747101e-03 4.895981028676033020e-02 4.920684695243835449e-01 4.880207479000091553e-01
-9.008936583995819092e-03 -4.472089465707540512e-03 5.192422866821289062e-02 4.950854182243347168e-01 4.928120374679565430e-01
-3.002930432558059692e-03 -1.497867750003933907e-03 5.490676686167716980e-02 4.981023371219635010e-01 4.976040422916412354e-01
3.002930432558059692e-03 1.505062682554125786e-03 5.790736153721809387e-02 5.011191964149475098e-01 5.023959875106811523e-01
9.008936583995819092e-03 4.536847118288278580e-03 6.092613935470581055e-02 5.041362047195434570e-01 5.071880221366882324e-01
1.501494273543357849e-02 7.597408257424831390e-03 6.396303325891494751e-02 5.071532130241394043e-01 5.119792222976684570e-01
2.102094888687133789e-02 1.068674679845571518e-02 6.701808422803878784e-02 5.101702213287353516e-01 5.167698860168457031e-01
2.702695503830909729e-02 1.380485389381647110e-02 7.009121775627136230e-02 5.131872296333312988e-01 5.215591788291931152e-01
3.303296118974685669e-02 1.695171929895877838e-02 7.318247854709625244e-02 5.162042975425720215e-01 5.263469815254211426e-01
3.903896734118461609e-02 2.012733556330204010e-02 7.629188150167465210e-02 5.192213058471679688e-01 5.311328172683715820e-01
4.504497349262237549e-02 2.333168499171733856e-02 7.941938191652297974e-02 5.222383737564086914e-01 5.359163880348205566e-01
5.105097964406013489e-02 2.656476758420467377e-02 8.256500214338302612e-02 5.252554416656494141e-01 5.406975150108337402e-01
5.705698579549789429e-02 2.982654608786106110e-02 8.572874218225479126e-02 5.282725691795349121e-01 5.454755425453186035e-01
6.306299567222595215e-02 3.311701491475105286e-02 8.891063183546066284e-02 5.312896370887756348e-01 5.502503514289855957e-01
6.906899809837341309e-02 3.643615916371345520e-02 9.211061149835586548e-02 5.343068242073059082e-01 5.550216436386108398e-01
7.507500052452087402e-02 3.978393226861953735e-02 9.532872587442398071e-02 5.373239517211914062e-01 5.597888231277465820e-01
8.108101040124893188e-02 4.316034168004989624e-02 9.856495261192321777e-02 5.403410792350769043e-01 5.645518898963928223e-01
8.708702027797698975e-02 4.656533151865005493e-02 1.018193215131759644e-01 5.433582663536071777e-01 5.693100690841674805e-01
9.309302270412445068e-02 4.999889060854911804e-02 1.050917878746986389e-01 5.463755130767822266e-01 5.740634202957153320e-01
9.909902513027191162e-02 5.346098914742469788e-02 1.083823740482330322e-01 5.493927001953125000e-01 5.788115262985229492e-01
1.051050350069999695e-01 5.695155635476112366e-02 1.116910949349403381e-01 5.524098873138427734e-01 5.835536122322082520e-01
1.111110448837280273e-01 6.047062948346138000e-02 1.150179356336593628e-01 5.554271340370178223e-01 5.882900953292846680e-01
1.171170473098754883e-01 6.401808559894561768e-02 1.183628886938095093e-01 5.584443807601928711e-01 5.930199027061462402e-01
1.231230497360229492e-01 6.759397685527801514e-02 1.217259615659713745e-01 5.614616274833679199e-01 5.977433323860168457e-01
1.291290521621704102e-01 7.119817286729812622e-02 1.251071840524673462e-01 5.644789338111877441e-01 6.024595499038696289e-01
1.351350694894790649e-01 7.483069598674774170e-02 1.285064965486526489e-01 5.674962401390075684e-01 6.071684956550598145e-01
1.411410719156265259e-01 7.849148660898208618e-02 1.319239288568496704e-01 5.705135464668273926e-01 6.118698716163635254e-01
1.471470743417739868e-01 8.218046277761459351e-02 1.353595256805419922e-01 5.735308527946472168e-01 6.165630817413330078e-01
1.531530916690826416e-01 8.589763939380645752e-02 1.388132125139236450e-01 5.765482187271118164e-01 6.212481260299682617e-01
1.591590940952301025e-01 8.964288234710693359e-02 1.422850042581558228e-01 5.795655846595764160e-01 6.259243488311767578e-01
1.651650965213775635e-01 9.341621398925781250e-02 1.457749456167221069e-01 5.825829505920410156e-01 6.305916309356689453e-01
1.711710989475250244e-01 9.721756726503372192e-02 1.492830216884613037e-01 5.856003165245056152e-01 6.352497935295104980e-01
1.771771013736724854e-01 1.010468155145645142e-01 1.528092026710510254e-01 5.886176824569702148e-01 6.398979425430297852e-01
1.831831187009811401e-01 1.049039885401725769e-01 1.563534885644912720e-01 5.916351079940795898e-01 6.445363759994506836e-01
1.891891211271286011e-01 1.087889671325683594e-01 1.599159389734268188e-01 5.946525931358337402e-01 6.491643786430358887e-01
1.951951235532760620e-01 1.127017438411712646e-01 1.634964793920516968e-01 5.976700186729431152e-01 6.537820100784301758e-01
2.012011408805847168e-01 1.166422218084335327e-01 1.670951396226882935e-01 6.006875038146972656e-01 6.583887338638305664e-01
2.072071433067321777e-01 1.206102818250656128e-01 1.707119345664978027e-01 6.037049293518066406e-01 6.629838943481445312e-01
2.132131457328796387e-01 1.246059462428092957e-01 1.743468642234802246e-01 6.067224740982055664e-01 6.675677299499511719e-01
2.192191481590270996e-01 1.286290735006332397e-01 1.779998987913131714e-01 6.097400188446044922e-01 6.721395850181579590e-01
2.252251505851745605e-01 1.326796710491180420e-01 1.816710531711578369e-01 6.127575039863586426e-01 6.766994595527648926e-01
2.312311679124832153e-01 1.367576122283935547e-01 1.853603571653366089e-01 6.157750487327575684e-01 6.812468767166137695e-01
2.372371703386306763e-01 1.408627778291702271e-01 1.890677511692047119e-01 6.187925934791564941e-01 6.857812404632568359e-01
2.432431727647781372e-01 1.449951976537704468e-01 1.927932947874069214e-01 6.218101382255554199e-01 6.903027296066284180e-01
2.492491900920867920e-01 1.491546779870986938e-01 1.965369284152984619e-01 6.248278021812438965e-01 6.948106884956359863e-01
2.552551925182342529e-01 1.533412337303161621e-01 2.002987116575241089e-01 6.278453469276428223e-01 6.993050575256347656e-01
2.612611949443817139e-01 1.575546860694885254e-01 2.040786296129226685e-01 6.308629512786865234e-01 7.037852406501770020e-01
2.672671973705291748e-01 1.617950648069381714e-01 2.078766524791717529e-01 6.338806152343750000e-01 7.082514166831970215e-01
2.732731997966766357e-01 1.660621911287307739e-01 2.116928249597549438e-01 6.368982791900634766e-01 7.127028703689575195e-01
2.792792022228240967e-01 1.703560054302215576e-01 2.155271023511886597e-01 6.399159431457519531e-01 7.171394228935241699e-01
2.852852344512939453e-01 1.746764779090881348e-01 2.193794846534729004e-01 6.429336071014404297e-01 7.215610146522521973e-01
2.912912368774414062e-01 1.790233850479125977e-01 2.232500165700912476e-01 6.459512710571289062e-01 7.259668707847595215e-01
2.972972393035888672e-01 1.833967566490173340e-01 2.271386533975601196e-01 6.489689946174621582e-01 7.303572297096252441e-01
3.033032417297363281e-01 1.877964437007904053e-01 2.310454398393630981e-01 6.519867181777954102e-01 7.347315549850463867e-01
3.093092441558837891e-01 1.922223120927810669e-01 2.349703460931777954e-01 6.550045013427734375e-01 7.390894293785095215e-01
3.153152465820312500e-01 1.966743618249893188e-01 2.389133870601654053e-01 6.580222249031066895e-01 7.434309124946594238e-01
3.213212490081787109e-01 2.011523544788360596e-01 2.428745329380035400e-01 6.610400080680847168e-01 7.477552890777587891e-01
3.273272514343261719e-01 2.056563347578048706e-01 2.468537688255310059e-01 6.640577316284179688e-01 7.520627975463867188e-01
3.333332538604736328e-01 2.101861089468002319e-01 2.508511543273925781e-01 6.670755743980407715e-01 7.563529014587402344e-01
3.393392860889434814e-01 2.147416472434997559e-01 2.548666894435882568e-01 6.700934171676635742e-01 7.606253027915954590e-01
3.453452885150909424e-01 2.193227857351303101e-01 2.589003741741180420e-01 6.731112599372863770e-01 7.648799419403076172e-01
3.513512909412384033e-01 2.239293605089187622e-01 2.629521191120147705e-01 6.761290431022644043e-01 7.691162228584289551e-01
3.573572933673858643e-01 2.285613715648651123e-01 2.670220136642456055e-01 6.791469454765319824e-01 7.733342051506042480e-01
3.633632957935333252e-01 2.332186102867126465e-01 2.711100280284881592e-01 6.821647882461547852e-01 7.775334119796752930e-01
3.693692982196807861e-01 2.379010617733001709e-01 2.752161920070648193e-01 6.851826906204223633e-01 7.817137241363525391e-01
3.753753006458282471e-01 2.426085472106933594e-01 2.793404459953308105e-01 6.882005929946899414e-01 7.858749032020568848e-01
3.813813328742980957e-01 2.473409622907638550e-01 2.834828794002532959e-01 6.912185549736022949e-01 7.900165319442749023e-01
3.873873353004455566e-01 2.520982325077056885e-01 2.876433730125427246e-01 6.942364573478698730e-01 7.941385507583618164e-01
3.933933377265930176e-01 2.568801045417785645e-01 2.918220162391662598e-01 6.972544789314270020e-01 7.982406020164489746e-01
3.993993401527404785e-01 2.616866230964660645e-01 2.960188388824462891e-01 7.002723813056945801e-01 8.023226261138916016e-01
4.054053425788879395e-01 2.665176093578338623e-01 3.002337217330932617e-01 7.032904028892517090e-01 8.063842654228210449e-01
4.114113450050354004e-01 2.713728845119476318e-01 3.044667541980743408e-01 7.063083648681640625e-01 8.104251623153686523e-01
4.174173474311828613e-01 2.762523889541625977e-01 3.087179064750671387e-01 7.093263864517211914e-01 8.144453167915344238e-01
4.234233498573303223e-01 2.811559736728668213e-01 3.129871487617492676e-01 7.123444080352783203e-01 8.184443712234497070e-01
4.294293522834777832e-01 2.860834896564483643e-01 3.172745406627655029e-01 7.153624296188354492e-01 8.224221467971801758e-01
4.354353845119476318e-01 2.910349071025848389e-01 3.215801417827606201e-01 7.183805108070373535e-01 8.263784646987915039e-01
4.414413869380950928e-01 2.960099279880523682e-01 3.259038031101226807e-01 7.213985919952392578e-01 8.303129673004150391e-01
4.474473893642425537e-01 3.010085821151733398e-01 3.302456140518188477e-01 7.244166731834411621e-01 8.342257142066955566e-01
4.534533917903900146e-01 3.060306310653686523e-01 3.346055150032043457e-01 7.274348139762878418e-01 8.381161689758300781e-01
4.594593942165374756e-01 3.110760152339935303e-01 3.389835357666015625e-01 7.304529547691345215e-01 8.419843316078186035e-01
4.654653966426849365e-01 3.161444962024688721e-01 3.433797061443328857e-01 7.334710359573364258e-01 8.458299040794372559e-01
4.714713990688323975e-01 3.212360441684722900e-01 3.477939963340759277e-01 7.364891767501831055e-01 8.496528267860412598e-01
4.774774312973022461e-01 3.263505399227142334e-01 3.522263765335083008e-01 7.395073771476745605e-01 8.534527420997619629e-01
4.834834337234497070e-01 3.314876854419708252e-01 3.566769957542419434e-01 7.425255179405212402e-01 8.572295308113098145e-01
4.894894361495971680e-01 3.366475403308868408e-01 3.611456453800201416e-01 7.455437779426574707e-01 8.609831333160400391e-01
4.954954385757446289e-01 3.418298065662384033e-01 3.656324744224548340e-01 7.485619783401489258e-01 8.647130727767944336e-01
5.015014410018920898e-01 3.470344245433807373e-01 3.701373934745788574e-01 7.515801787376403809e-01 8.684194684028625488e-01
5.075074434280395508e-01 3.522612750530242920e-01 3.746604323387145996e-01 7.545984387397766113e-01 8.721019625663757324e-01
5.135134458541870117e-01 3.575100600719451904e-01 3.792015910148620605e-01 7.576166987419128418e-01 8.757603168487548828e-01
5.195194482803344727e-01 3.627808392047882080e-01 3.837609887123107910e-01 7.606349587440490723e-01 8.793945908546447754e-01
5.255254507064819336e-01 3.680732846260070801e-01 3.883384168148040771e-01 7.636532783508300781e-01 8.830044269561767578e-01
5.315314531326293945e-01 3.733874559402465820e-01 3.929339647293090820e-01 7.666715383529663086e-01 8.865898251533508301e-01
5.375374555587768555e-01 3.787229657173156738e-01 3.975476622581481934e-01 7.696898579597473145e-01 8.901503682136535645e-01
5.435434579849243164e-01 3.840798735618591309e-01 4.021794795989990234e-01 7.727081775665283203e-01 8.936862945556640625e-01
5.495494604110717773e-01 3.894579410552978516e-01 4.068294167518615723e-01 7.757264971733093262e-01 8.971971273422241211e-01
5.555555224418640137e-01 3.948570191860198975e-01 4.114975035190582275e-01 7.787449359893798828e-01 9.006828069686889648e-01
5.615615248680114746e-01 4.002769291400909424e-01 4.161837100982666016e-01 7.817633152008056641e-01 9.041431546211242676e-01
5.675675272941589355e-01 4.057174921035766602e-01 4.208880364894866943e-01 7.847817540168762207e-01 9.075780510902404785e-01
5.735735297203063965e-01 4.111787378787994385e-01 4.256105720996856689e-01 7.878001332283020020e-01 9.109874963760375977e-01
5.795795321464538574e-01 4.166602790355682373e-01 4.303511381149291992e-01 7.908185720443725586e-01 9.143711924552917480e-01
5.855855345726013184e-01 4.221621155738830566e-01 4.351098537445068359e-01 7.938370108604431152e-01 9.177290201187133789e-01
5.915915369987487793e-01 4.276839792728424072e-01 4.398866891860961914e-01 7.968554496765136719e-01 9.210608005523681641e-01
5.975975394248962402e-01 4.332257807254791260e-01 4.446817338466644287e-01 7.998738884925842285e-01 9.243665337562561035e-01
6.036035418510437012e-01 4.387874603271484375e-01 4.494948387145996094e-01 8.028923869132995605e-01 9.276462793350219727e-01
6.096095442771911621e-01 4.443687200546264648e-01 4.543260633945465088e-01 8.059108853340148926e-01 9.308995604515075684e-01
6.156155467033386230e-01 4.499693512916564941e-01 4.591754376888275146e-01 8.089293837547302246e-01 9.341263175010681152e-01
6.216215491294860840e-01 4.555893838405609131e-01 4.640429317951202393e-01 8.119479417800903320e-01 9.373266100883483887e-01
6.276275515556335449e-01 4.612284898757934570e-01 4.689285457134246826e-01 8.149664998054504395e-01 9.405002593994140625e-01
6.336335539817810059e-01 4.668866097927093506e-01 4.738323092460632324e-01 8.179850578308105469e-01 9.436471462249755859e-01
6.396395564079284668e-01 4.725635051727294922e-01 4.787541925907135010e-01 8.210036754608154297e-01 9.467671513557434082e-01
6.456456184387207031e-01 4.782591462135314941e-01 4.836941957473754883e-01 8.240222334861755371e-01 9.498603343963623047e-01
6.516516208648681641e-01 4.839732348918914795e-01 4.886523187160491943e-01 8.270408511161804199e-01 9.529263973236083984e-01
6.576576232910156250e-01 4.897056519985198975e-01 4.936286509037017822e-01 8.300594687461853027e-01 9.559653997421264648e-01
6.636636257171630859e-01 4.954562485218048096e-01 4.986230432987213135e-01 8.330780863761901855e-01 9.589771032333374023e-01
6.696696281433105469e-01 5.012248754501342773e-01 5.036355853080749512e-01 8.360967636108398438e-01 9.619616866111755371e-01
6.756756305694580078e-01 5.070112943649291992e-01 5.086662769317626953e-01 8.391154408454895020e-01 9.649187922477722168e-01
6.816816329956054688e-01 5.128154158592224121e-01 5.137150883674621582e-01 8.421341180801391602e-01 9.678485393524169922e-01
6.876876354217529297e-01 5.186370611190795898e-01 5.187820196151733398e-01 8.451528549194335938e-01 9.707507491111755371e-01
6.936936378479003906e-01 5.244759917259216309e-01 5.238670706748962402e-01 8.481715917587280273e-01 9.736254215240478516e-01
6.996996402740478516e-01 5.303321480751037598e-01 5.289702415466308594e-01 8.511903285980224609e-01 9.764724373817443848e-01
7.057056427001953125e-01 5.362053513526916504e-01 5.340915322303771973e-01 8.542090654373168945e-01 9.792919158935546875e-01
7.117116451263427734e-01 5.420954227447509766e-01 5.392309427261352539e-01 8.572278022766113281e-01 9.820836186408996582e-01
7.177176475524902344e-01 5.480020642280578613e-01 5.443885326385498047e-01 8.602465391159057617e-01 9.848474264144897461e-01
7.237236499786376953e-01 5.539253354072570801e-01 5.495643019676208496e-01 8.632653355598449707e-01 9.875835180282592773e-01
7.297296524047851562e-01 5.598648786544799805e-01 5.547581315040588379e-01 8.662841320037841797e-01 9.902917146682739258e-01
7.357356548309326172e-01 5.658206343650817871e-01 5.599700808525085449e-01 8.693029284477233887e-01 9.929720163345336914e-01
7.417416572570800781e-01 5.717923641204833984e-01 5.652001500129699707e-01 8.723218441009521484e-01 9.956243634223937988e-01
7.477477192878723145e-01 5.777800679206848145e-01 5.704484581947326660e-01 8.753407597541809082e-01 9.982488155364990234e-01
7.537537217140197754e-01 5.837833881378173828e-01 5.757148265838623047e-01 8.783596158027648926e-01 1.000845313072204590e+00
7.597597241401672363e-01 5.898021459579467773e-01 5.809993147850036621e-01 8.813784718513488770e-01 1.003413558006286621e+00
7.657657265663146973e-01 5.958363413810729980e-01 5.863019824028015137e-01 8.843973278999328613e-01 1.005954027175903320e+00
7.717717289924621582e-01 6.018856167793273926e-01 5.916227102279663086e-01 8.874162435531616211e-01 1.008466243743896484e+00
7.777777314186096191e-01 6.079499721527099609e-01 5.969616174697875977e-01 8.904351592063903809e-01 1.010950446128845215e+00
7.837837338447570801e-01 6.140291690826416016e-01 6.023186445236206055e-01 8.934541344642639160e-01 1.013406634330749512e+00
7.897897362709045410e-01 6.201229691505432129e-01 6.076937913894653320e-01 8.964730501174926758e-01 1.015834569931030273e+00
7.957957386970520020e-01 6.262313127517700195e-01 6.130871176719665527e-01 8.994920849800109863e-01 1.018234610557556152e+00
8.018017411231994629e-01 6.323539018630981445e-01 6.184985041618347168e-01 9.025110602378845215e-01 1.020606517791748047e+00
8.078077435493469238e-01 6.384907960891723633e-01 6.239280104637145996e-01 9.055300354957580566e-01 1.022950291633605957e+00
8.138137459754943848e-01 6.446416378021240234e-01 6.293756961822509766e-01 9.085491299629211426e-01 1.025265932083129883e+00
8.198197484016418457e-01 6.508061885833740234e-01 6.348415017127990723e-01 9.115681648254394531e-01 1.027553558349609375e+00
8.258257508277893066e-01 6.569845080375671387e-01 6.403254270553588867e-01 9.145871996879577637e-01 1.029813170433044434e+00
8.318317532539367676e-01 6.631762981414794922e-01 6.458274722099304199e-01 9.176062345504760742e-01 1.032044649124145508e+00
8.378378152847290039e-01 6.693814396858215332e-01 6.513478159904479980e-01 9.206253290176391602e-01 1.034248232841491699e+00
8.438438177108764648e-01 6.755996942520141602e-01 6.568861603736877441e-01 9.236444234848022461e-01 1.036423802375793457e+00
8.498498201370239258e-01 6.818308830261230469e-01 6.624426841735839844e-01 9.266635775566101074e-01 1.038571238517761230e+00
8.558558225631713867e-01 6.880749464035034180e-01 6.680172681808471680e-01 9.296826720237731934e-01 1.040690898895263672e+00
8.618618249893188477e-01 6.943315863609313965e-01 6.736099720001220703e-01 9.327018260955810547e-01 1.042782545089721680e+00
8.678678274154663086e-01 7.006008028984069824e-01 6.792209148406982422e-01 9.357210397720336914e-01 1.044846534729003906e+00
8.738738298416137695e-01 7.068822979927062988e-01 6.848499178886413574e-01 9.387401938438415527e-01 1.046882510185241699e+00
8.798798322677612305e-01 7.131758332252502441e-01 6.904970407485961914e-01 9.417593479156494141e-01 1.048890709877014160e+00
8.858858346939086914e-01 7.194815278053283691e-01 6.961622834205627441e-01 9.447785615921020508e-01 1.050871253013610840e+00
8.918918371200561523e-01 7.257989048957824707e-01 7.018457055091857910e-01 9.477977752685546875e-01 1.052824139595031738e+00
8.978978395462036133e-01 7.321279644966125488e-01 7.075471878051757812e-01 9.508169889450073242e-01 1.054749250411987305e+00
9.039038419723510742e-01 7.384684085845947266e-01 7.132669091224670410e-01 9.538362622261047363e-01 1.056646823883056641e+00
9.099098443984985352e-01 7.448203563690185547e-01 7.190046906471252441e-01 9.568554759025573730e-01 1.058516979217529297e+00
9.159158468246459961e-01 7.511833310127258301e-01 7.247606515884399414e-01 9.598747491836547852e-01 1.060359716415405273e+00
9.219218492507934570e-01 7.575573325157165527e-01 7.305347323417663574e-01 9.628940820693969727e-01 1.062174916267395020e+00
9.279278516769409180e-01 7.639421820640563965e-01 7.363269329071044922e-01 9.659134149551391602e-01 1.063962936401367188e+00
9.339338541030883789e-01 7.703375816345214844e-01 7.421373128890991211e-01 9.689326882362365723e-01 1.065723538398742676e+00
9.399399161338806152e-01 7.767435908317565918e-01 7.479658722877502441e-01 9.719520807266235352e-01 1.067457079887390137e+00
9.459459185600280762e-01 7.831599116325378418e-01 7.538124918937683105e-01 9.749714732170104980e-01 1.069163441658020020e+00
9.519519209861755371e-01 7.895863056182861328e-01 7.596772313117980957e-01 9.779908061027526855e-01 1.070842742919921875e+00
9.579579234123229980e-01 7.960228323936462402e-01 7.655600905418395996e-01 9.810101985931396484e-01 1.072495222091674805e+00
9.639639258384704590e-01 8.024690747261047363e-01 7.714610695838928223e-01 9.840295910835266113e-01 1.074120759963989258e+00
9.699699282646179199e-01 8.089250922203063965e-01 7.773802876472473145e-01 9.870489835739135742e-01 1.075719594955444336e+00
9.759759306907653809e-01 8.153905868530273438e-01 7.833175659179687500e-01 9.900684952735900879e-01 1.077291727066040039e+00
9.819819331169128418e-01 8.218654394149780273e-01 7.892729640007019043e-01 9.930878877639770508e-01 1.078837275505065918e+00
9.879879355430603027e-01 8.283495306968688965e-01 7.952464818954467773e-01 9.961073398590087891e-01 1.080356359481811523e+00
9.939939379692077637e-01 8.348426222801208496e-01 8.012381792068481445e-01 9.991269111633300781e-01 1.081848978996276855e+00
9.999999403953552246e-01 8.413446545600891113e-01 8.072480559349060059e-01 1.002146244049072266e+00 1.083315372467041016e+00
1.006006002426147461e+00 8.478555083274841309e-01 8.132760524749755859e-01 1.005165815353393555e+00 1.084755659103393555e+00
1.012012004852294922e+00 8.543747663497924805e-01 8.193221092224121094e-01 1.008185386657714844e+00 1.086169719696044922e+00
1.018018007278442383e+00 8.609024882316589355e-01 8.253863453865051270e-01 1.011204957962036133e+00 1.087557911872863770e+00
1.024024009704589844e+00 8.674384355545043945e-01 8.314687609672546387e-01 1.014224529266357422e+00 1.088920235633850098e+00
1.030030012130737305e+00 8.739825487136840820e-01 8.375692963600158691e-01 1.017244100570678711e+00 1.090256690979003906e+00
1.036036014556884766e+00 8.805345296859741211e-01 8.436878919601440430e-01 1.020263671875000000e+00 1.091567635536193848e+00
1.042042016983032227e+00 8.870943784713745117e-01 8.498246669769287109e-01 1.023283243179321289e+00 1.092853069305419922e+00
1.048048019409179688e+00 8.936619162559509277e-01 8.559795618057250977e-01 1.026302814483642578e+00 1.094113111495971680e+00
1.054054021835327148e+00 9.002368450164794922e-01 8.621526360511779785e-01 1.029322504997253418e+00 1.095347762107849121e+00
1.060060024261474609e+00 9.068191647529602051e-01 8.683438301086425781e-01 1.032342076301574707e+00 1.096557497978210449e+00
1.066066026687622070e+00 9.134086370468139648e-01 8.745530843734741211e-01 1.035361766815185547e+00 1.097741961479187012e+00
1.072072029113769531e+00 9.200052022933959961e-01 8.807805180549621582e-01 1.038381457328796387e+00 1.098901748657226562e+00
1.078078031539916992e+00 9.266086220741271973e-01 8.870261311531066895e-01 1.041401147842407227e+00 1.100036621093750000e+00
1.084084033966064453e+00 9.332187771797180176e-01 8.932899236679077148e-01 1.044420838356018066e+00 1.101146936416625977e+00
1.090090036392211914e+00 9.398355484008789062e-01 8.995717763900756836e-01 1.047440528869628906e+00 1.102232813835144043e+00
1.096096038818359375e+00 9.464587569236755371e-01 9.058717489242553711e-01 1.050460219383239746e+00 1.103294253349304199e+00
1.102102041244506836e+00 9.530882835388183594e-01 9.121899008750915527e-01 1.053480029106140137e+00 1.104331612586975098e+00
1.108108043670654297e+00 9.597238898277282715e-01 9.185261726379394531e-01 1.056499719619750977e+00 1.105344772338867188e+00
1.114114046096801758e+00 9.663656353950500488e-01 9.248806238174438477e-01 1.059519529342651367e+00 1.106334090232849121e+00
1.120120048522949219e+00 9.730131626129150391e-01 9.312531352043151855e-01 1.062539339065551758e+00 1.107299566268920898e+00
1.126126050949096680e+00 9.796664118766784668e-01 9.376437067985534668e-01 1.065559267997741699e+00 1.108241438865661621e+00
1.132132053375244141e+00 9.863253235816955566e-01 9.440525770187377930e-01 1.068579077720642090e+00 1.109159827232360840e+00
1.138138055801391602e+00 9.929895997047424316e-01 9.504795074462890625e-01 1.071598887443542480e+00 1.110054850578308105e+00
1.144144058227539062e+00 9.996592402458190918e-01 9.569246768951416016e-01 1.074618697166442871e+00 1.110926747322082520e+00
1.150150060653686523e+00 1.006334066390991211e+00 9.633879661560058594e-01 1.077638626098632812e+00 1.111775636672973633e+00
1.156156063079833984e+00 1.013013839721679688e+00 9.698693156242370605e-01 1.080658435821533203e+00 1.112601637840270996e+00
1.162162065505981445e+00 1.019698619842529297e+00 9.763687849044799805e-01 1.083678483963012695e+00 1.113404870033264160e+00
1.168168067932128906e+00 1.026388049125671387e+00 9.828864336013793945e-01 1.086698412895202637e+00 1.114185571670532227e+00
1.174174070358276367e+00 1.033082127571105957e+00 9.894222021102905273e-01 1.089718341827392578e+00 1.114943981170654297e+00
1.180180191993713379e+00 1.039780855178833008e+00 9.959762096405029297e-01 1.092738270759582520e+00 1.115680098533630371e+00
1.186186194419860840e+00 1.046483755111694336e+00 1.002548336982727051e+00 1.095758199691772461e+00 1.116394042968750000e+00
1.192192196846008301e+00 1.053190946578979492e+00 1.009138464927673340e+00 1.098778247833251953e+00 1.117086172103881836e+00
1.198198199272155762e+00 1.059902191162109375e+00 1.015746951103210449e+00 1.101798176765441895e+00 1.117756605148315430e+00
1.204204201698303223e+00 1.066617369651794434e+00 1.022373318672180176e+00 1.104818224906921387e+00 1.118405461311340332e+00
1.210210204124450684e+00 1.073336362838745117e+00 1.029017925262451172e+00 1.107838273048400879e+00 1.119032859802246094e+00
1.216216206550598145e+00 1.080059170722961426e+00 1.035680651664733887e+00 1.110858201980590820e+00 1.119639039039611816e+00
1.222222208976745605e+00 1.086785435676574707e+00 1.042361497879028320e+00 1.113878250122070312e+00 1.120224237442016602e+00
1.228228211402893066e+00 1.093515276908874512e+00 1.049060583114624023e+00 1.116898417472839355e+00 1.120788455009460449e+00
1.234234213829040527e+00 1.100248336791992188e+00 1.055777668952941895e+00 1.119918584823608398e+00 1.121331930160522461e+00
1.240240216255187988e+00 1.106984615325927734e+00 1.062512993812561035e+00 1.122938632965087891e+00 1.121854901313781738e+00
1.246246218681335449e+00 1.113723993301391602e+00 1.069266438484191895e+00 1.125958800315856934e+00 1.122357606887817383e+00
1.252252221107482910e+00 1.120466351509094238e+00 1.076038122177124023e+00 1.128978848457336426e+00 1.122840046882629395e+00
1.258258223533630371e+00 1.127211570739746094e+00 1.082827806472778320e+00 1.131999015808105469e+00 1.123302459716796875e+00
1.264264225959777832e+00 1.133959412574768066e+00 1.089635610580444336e+00 1.135019183158874512e+00 1.123745083808898926e+00
1.270270228385925293e+00 1.140709877014160156e+00 1.096461653709411621e+00 1.138039469718933105e+00 1.124168157577514648e+00
1.276276230812072754e+00 1.147462964057922363e+00 1.103305697441101074e+00 1.141059637069702148e+00 1.124571561813354492e+00
1.282282233238220215e+00 1.154218316078186035e+00 1.110168099403381348e+00 1.144079923629760742e+00 1.124955773353576660e+00
1.288288235664367676e+00 1.160975813865661621e+00 1.117048501968383789e+00 1.147100090980529785e+00 1.125320911407470703e+00
1.294294238090515137e+00 1.167735695838928223e+00 1.123947024345397949e+00 1.150120377540588379e+00 1.125667095184326172e+00
1.300300240516662598e+00 1.174497365951538086e+00 1.130863666534423828e+00 1.153140544891357422e+00 1.125994443893432617e+00
1.306306242942810059e+00 1.181261062622070312e+00 1.137798666954040527e+00 1.156160831451416016e+00 1.126303434371948242e+00
1.312312245368957520e+00 1.188026428222656250e+00 1.144751429557800293e+00 1.159181118011474609e+00 1.126593947410583496e+00
1.318318247795104980e+00 1.194793701171875000e+00 1.151722550392150879e+00 1.162201404571533203e+00 1.126866340637207031e+00
1.324324250221252441e+00 1.201562404632568359e+00 1.158711910247802734e+00 1.165221691131591797e+00 1.127120614051818848e+00
1.330330252647399902e+00 1.208332538604736328e+00 1.165719270706176758e+00 1.168241977691650391e+00 1.127357125282287598e+00
1.336336255073547363e+00 1.215104103088378906e+00 1.172744870185852051e+00 1.171262383460998535e+00 1.127576112747192383e+00
1.342342257499694824e+00 1.221876978874206543e+00 1.179788470268249512e+00 1.174282670021057129e+00 1.127777576446533203e+00
1.348348259925842285e+00 1.228651046752929688e+00 1.186850309371948242e+00 1.177303075790405273e+00 1.127961754798889160e+00
1.354354262351989746e+00 1.235426068305969238e+00 1.193930387496948242e+00 1.180323481559753418e+00 1.128128886222839355e+00
1.360360264778137207e+00 1.242202043533325195e+00 1.201028466224670410e+00 1.183343887329101562e+00 1.128279209136962891e+00
1.366366386413574219e+00 1.248979091644287109e+00 1.208144783973693848e+00 1.186364412307739258e+00 1.128412842750549316e+00
1.372372388839721680e+00 1.255756616592407227e+00 1.215279102325439453e+00 1.189384818077087402e+00 1.128530025482177734e+00
1.378378391265869141e+00 1.262534856796264648e+00 1.222431778907775879e+00 1.192405462265014648e+00 1.128630876541137695e+00
1.384384393692016602e+00 1.269313693046569824e+00 1.229602217674255371e+00 1.195425868034362793e+00 1.128715515136718750e+00
1.390390396118164062e+00 1.276093006134033203e+00 1.236791133880615234e+00 1.198446393013000488e+00 1.128784298896789551e+00
1.396396398544311523e+00 1.282872676849365234e+00 1.243998050689697266e+00 1.201466798782348633e+00 1.128837347030639648e+00
1.402402400970458984e+00 1.289652585983276367e+00 1.251223087310791016e+00 1.204487323760986328e+00 1.128874897956848145e+00
1.408408403396606445e+00 1.296432733535766602e+00 1.258466362953186035e+00 1.207507848739624023e+00 1.128897070884704590e+00
1.414414405822753906e+00 1.303212881088256836e+00 1.265727639198303223e+00 1.210528373718261719e+00 1.128904104232788086e+00
1.420420408248901367e+00 1.309993028640747070e+00 1.273007154464721680e+00 1.213548898696899414e+00 1.128896117210388184e+00
1.426426410675048828e+00 1.316773176193237305e+00 1.280304789543151855e+00 1.216569542884826660e+00 1.128873348236083984e+00
1.432432413101196289e+00 1.323553085327148438e+00 1.287620663642883301e+00 1.219590067863464355e+00 1.128836154937744141e+00
1.438438415527343750e+00 1.330332756042480469e+00 1.294954538345336914e+00 1.222610712051391602e+00 1.128784418106079102e+00
1.444444417953491211e+00 1.337111949920654297e+00 1.302306532859802246e+00 1.225631356239318848e+00 1.128718495368957520e+00
1.450450420379638672e+00 1.343890905380249023e+00 1.309676885604858398e+00 1.228652000427246094e+00 1.128638505935668945e+00
1.456456422805786133e+00 1.350669145584106445e+00 1.317065238952636719e+00 1.231672644615173340e+00 1.128544807434082031e+00
1.462462425231933594e+00 1.357446908950805664e+00 1.324471712112426758e+00 1.234693288803100586e+00 1.128437399864196777e+00
1.468468427658081055e+00 1.364223957061767578e+00 1.331896305084228516e+00 1.237713932991027832e+00 1.128316640853881836e+00
1.474474430084228516e+00 1.371000289916992188e+00 1.339339137077331543e+00 1.240734577178955078e+00 1.128182530403137207e+00
1.480480432510375977e+00 1.377775669097900391e+00 1.346800088882446289e+00 1.243755340576171875e+00 1.128035306930541992e+00
1.486486434936523438e+00 1.384550213813781738e+00 1.354279279708862305e+00 1.246776103973388672e+00 1.127875328063964844e+00
1.492492437362670898e+00 1.391323685646057129e+00 1.361776471138000488e+00 1.249796867370605469e+00 1.127702593803405762e+00
1.498498439788818359e+00 1.398096203804016113e+00 1.369291782379150391e+00 1.252817630767822266e+00 1.127517342567443848e+00
1.504504442214965820e+00 1.404867410659790039e+00 1.376825213432312012e+00 1.255838394165039062e+00 1.127319812774658203e+00
1.510510444641113281e+00 1.411637425422668457e+00 1.384376883506774902e+00 1.258859157562255859e+00 1.127110242843627930e+00
1.516516447067260742e+00 1.418406248092651367e+00 1.391946673393249512e+00 1.261880040168762207e+00 1.126888632774353027e+00
1.522522449493408203e+00 1.425173640251159668e+00 1.399534583091735840e+00 1.264900922775268555e+00 1.126655340194702148e+00
1.528528451919555664e+00 1.431939721107482910e+00 1.407140731811523438e+00 1.267921805381774902e+00 1.126410484313964844e+00
1.534534454345703125e+00 1.438704013824462891e+00 1.414764881134033203e+00 1.270942568778991699e+00 1.126154184341430664e+00
1.540540456771850586e+00 1.445466995239257812e+00 1.422407269477844238e+00 1.273963451385498047e+00 1.125886678695678711e+00
1.546546459197998047e+00 1.452228307723999023e+00 1.430067777633666992e+00 1.276984333992004395e+00 1.125608205795288086e+00
1.552552461624145508e+00 1.458987832069396973e+00 1.437746405601501465e+00 1.280005216598510742e+00 1.125318884849548340e+00
1.558558464050292969e+00 1.465745568275451660e+00 1.445443153381347656e+00 1.283026099205017090e+00 1.125018954277038574e+00
1.564564585685729980e+00 1.472501635551452637e+00 1.453158259391784668e+00 1.286046981811523438e+00 1.124708533287048340e+00
1.570570588111877441e+00 1.479255676269531250e+00 1.460891246795654297e+00 1.289067983627319336e+00 1.124387860298156738e+00
1.576576590538024902e+00 1.486007809638977051e+00 1.468642473220825195e+00 1.292088866233825684e+00 1.124057054519653320e+00
1.582582592964172363e+00 1.492757916450500488e+00 1.476411819458007812e+00 1.295109868049621582e+00 1.123716473579406738e+00
1.588588595390319824e+00 1.499505877494812012e+00 1.484199285507202148e+00 1.298130869865417480e+00 1.123365998268127441e+00
1.594594597816467285e+00 1.506251692771911621e+00 1.492004990577697754e+00 1.301151990890502930e+00 1.123006105422973633e+00
1.600600600242614746e+00 1.512995481491088867e+00 1.499828815460205078e+00 1.304172992706298828e+00 1.122636675834655762e+00
1.606606602668762207e+00 1.519736766815185547e+00 1.507670760154724121e+00 1.307193994522094727e+00 1.122258186340332031e+00
1.612612605094909668e+00 1.526475906372070312e+00 1.515530824661254883e+00 1.310215115547180176e+00 1.121870517730712891e+00
1.618618607521057129e+00 1.533212661743164062e+00 1.523409128189086914e+00 1.313236117362976074e+00 1.121474146842956543e+00
1.624624609947204590e+00 1.539947152137756348e+00 1.531305313110351562e+00 1.316257238388061523e+00 1.121068954467773438e+00
1.630630612373352051e+00 1.546679019927978516e+00 1.539219975471496582e+00 1.319278359413146973e+00 1.120655417442321777e+00
1.636636614799499512e+00 1.553408384323120117e+00 1.547152519226074219e+00 1.322299480438232422e+00 1.120233535766601562e+00
1.642642617225646973e+00 1.560135245323181152e+00 1.555103540420532227e+00 1.325320601463317871e+00 1.119803309440612793e+00
1.648648619651794434e+00 1.566859483718872070e+00 1.563072443008422852e+00 1.328341722488403320e+00 1.119365334510803223e+00
1.654654622077941895e+00 1.573581099510192871e+00 1.571059465408325195e+00 1.331362843513488770e+00 1.118919491767883301e+00
1.660660624504089355e+00 1.580299973487854004e+00 1.579064726829528809e+00 1.334384083747863770e+00 1.118465900421142578e+00
1.666666626930236816e+00 1.587016105651855469e+00 1.587088227272033691e+00 1.337405204772949219e+00 1.118004798889160156e+00
1.672672629356384277e+00 1.593729376792907715e+00 1.595129609107971191e+00 1.340426445007324219e+00 1.117536544799804688e+00
1.678678631782531738e+00 1.600439906120300293e+00 1.603189349174499512e+00 1.343447685241699219e+00 1.117061138153076172e+00
1.684684634208679199e+00 1.607147455215454102e+00 1.611267209053039551e+00 1.346468806266784668e+00 1.116578698158264160e+00
1.690690636634826660e+00 1.613852262496948242e+00 1.619363069534301758e+00 1.349490046501159668e+00 1.116089463233947754e+00
1.696696639060974121e+00 1.620553970336914062e+00 1.627477288246154785e+00 1.352511405944824219e+00 1.115593433380126953e+00
1.702702641487121582e+00 1.627252817153930664e+00 1.635609507560729980e+00 1.355532646179199219e+00 1.115091085433959961e+00
1.708708643913269043e+00 1.633948445320129395e+00 1.643759965896606445e+00 1.358553886413574219e+00 1.114582419395446777e+00
1.714714646339416504e+00 1.640641093254089355e+00 1.651928544044494629e+00 1.361575245857238770e+00 1.114067435264587402e+00
1.720720648765563965e+00 1.647330641746520996e+00 1.660115242004394531e+00 1.364596486091613770e+00 1.113546609878540039e+00
1.726726651191711426e+00 1.654016971588134766e+00 1.668320059776306152e+00 1.367617845535278320e+00 1.113019824028015137e+00
1.732732653617858887e+00 1.660700201988220215e+00 1.676542997360229492e+00 1.370639324188232422e+00 1.112487316131591797e+00
1.738738656044006348e+00 1.667380213737487793e+00 1.684784173965454102e+00 1.373660683631896973e+00 1.111949324607849121e+00
1.744744658470153809e+00 1.674057006835937500e+00 1.693043470382690430e+00 1.376682043075561523e+00 1.111405968666076660e+00
1.750750780105590820e+00 1.680730581283569336e+00 1.701320886611938477e+00 1.379703521728515625e+00 1.110857367515563965e+00
1.756756782531738281e+00 1.687400698661804199e+00 1.709616541862487793e+00 1.382725000381469727e+00 1.110303640365600586e+00
1.762762784957885742e+00 1.694067597389221191e+00 1.717930316925048828e+00 1.385746359825134277e+00 1.109744906425476074e+00
1.768768787384033203e+00 1.700731039047241211e+00 1.726262211799621582e+00 1.388767838478088379e+00 1.109181523323059082e+00
1.774774789810180664e+00 1.707391023635864258e+00 1.734612107276916504e+00 1.391789317131042480e+00 1.108613371849060059e+00
1.780780792236328125e+00 1.714047670364379883e+00 1.742980241775512695e+00 1.394810795783996582e+00 1.108040809631347656e+00
1.786786794662475586e+00 1.720700860023498535e+00 1.751366615295410156e+00 1.397832274436950684e+00 1.107463836669921875e+00
1.792792797088623047e+00 1.727350473403930664e+00 1.759770989418029785e+00 1.400853753089904785e+00 1.106882691383361816e+00
1.798798799514770508e+00 1.733996748924255371e+00 1.768193602561950684e+00 1.403875231742858887e+00 1.106297492980957031e+00
1.804804801940917969e+00 1.740639328956604004e+00 1.776634335517883301e+00 1.406896829605102539e+00 1.105708360671997070e+00
1.810810804367065430e+00 1.747278451919555664e+00 1.785093426704406738e+00 1.409918308258056641e+00 1.105115413665771484e+00
1.816816806793212891e+00 1.753913998603820801e+00 1.793570399284362793e+00 1.412939906120300293e+00 1.104518890380859375e+00
1.822822809219360352e+00 1.760545969009399414e+00 1.802065610885620117e+00 1.415961503982543945e+00 1.103918790817260742e+00
1.828828811645507812e+00 1.767174243927001953e+00 1.810578942298889160e+00 1.418983101844787598e+00 1.103315353393554688e+00
1.834834814071655273e+00 1.773798942565917969e+00 1.819110393524169922e+00 1.422004699707031250e+00 1.102708697319030762e+00
1.840840816497802734e+00 1.780419945716857910e+00 1.827659964561462402e+00 1.425026416778564453e+00 1.102098941802978516e+00
1.846846818923950195e+00 1.787037372589111328e+00 1.836227774620056152e+00 1.428048014640808105e+00 1.101486206054687500e+00
1.852852821350097656e+00 1.793651103973388672e+00 1.844813704490661621e+00 1.431069731712341309e+00 1.100870609283447266e+00
1.858858823776245117e+00 1.800261020660400391e+00 1.853417873382568359e+00 1.434091329574584961e+00 1.100252151489257812e+00
1.864864826202392578e+00 1.806867241859436035e+00 1.862040162086486816e+00 1.437113046646118164e+00 1.099631309509277344e+00
1.870870828628540039e+00 1.813469886779785156e+00 1.870680570602416992e+00 1.440134763717651367e+00 1.099007844924926758e+00
1.876876831054687500e+00 1.820068597793579102e+00 1.879339098930358887e+00 1.443156599998474121e+00 1.098382234573364258e+00
1.882882833480834961e+00 1.826663613319396973e+00 1.888015747070312500e+00 1.446178317070007324e+00 1.097754240036010742e+00
1.888888835906982422e+00 1.833254814147949219e+00 1.896710515022277832e+00 1.449200034141540527e+00 1.097124218940734863e+00
1.894894838333129883e+00 1.839842200279235840e+00 1.905423521995544434e+00 1.452221870422363281e+00 1.096492171287536621e+00
1.900900840759277344e+00 1.846425890922546387e+00 1.914154648780822754e+00 1.455243587493896484e+00 1.095858335494995117e+00
1.906906843185424805e+00 1.853005766868591309e+00 1.922903776168823242e+00 1.458265423774719238e+00 1.095222711563110352e+00
1.912912845611572266e+00 1.859581708908081055e+00 1.931671380996704102e+00 1.461287140846252441e+00 1.094585657119750977e+00
1.918918848037719727e+00 1.866153836250305176e+00 1.940456867218017578e+00 1.464308977127075195e+00 1.093946933746337891e+00
1.924924850463867188e+00 1.872722268104553223e+00 1.949260592460632324e+00 1.467330813407897949e+00 1.093306779861450195e+00
1.930930852890014648e+00 1.879286646842956543e+00 1.958082556724548340e+00 1.470352649688720703e+00 1.092665314674377441e+00
1.936936855316162109e+00 1.885847330093383789e+00 1.966922521591186523e+00 1.473374605178833008e+00 1.092022776603698730e+00
1.942942857742309570e+00 1.892404079437255859e+00 1.975780606269836426e+00 1.476396441459655762e+00 1.091379165649414062e+00
1.948948979377746582e+00 1.898957133293151855e+00 1.984657049179077148e+00 1.479418396949768066e+00 1.090734481811523438e+00
1.954954981803894043e+00 1.905506134033203125e+00 1.993551492691040039e+00 1.482440352439880371e+00 1.090089082717895508e+00
1.960960984230041504e+00 1.912051200866699219e+00 2.002464294433593750e+00 1.485462307929992676e+00 1.089442968368530273e+00
1.966966986656188965e+00 1.918592453002929688e+00 2.011394977569580078e+00 1.488484263420104980e+00 1.088796138763427734e+00
1.972972989082336426e+00 1.925129890441894531e+00 2.020343780517578125e+00 1.491506218910217285e+00 1.088148832321166992e+00
1.978978991508483887e+00 1.931663393974304199e+00 2.029310941696166992e+00 1.494528174400329590e+00 1.087501049041748047e+00
1.984984993934631348e+00 1.938192963600158691e+00 2.038296222686767578e+00 1.497550249099731445e+00 1.086852908134460449e+00
1.990990996360778809e+00 1.944718599319458008e+00 2.047299385070800781e+00 1.500572323799133301e+00 1.086204528808593750e+00
1.996996998786926270e+00 1.951240420341491699e+00 2.056321144104003906e+00 1.503594279289245605e+00 1.085556149482727051e+00
2.003002882003784180e+00 1.957758188247680664e+00 2.065360546112060547e+00 1.506616353988647461e+00 1.084907531738281250e+00
2.009008884429931641e+00 1.964272260665893555e+00 2.074418306350708008e+00 1.509638428688049316e+00 1.084259152412414551e+00
2.015014886856079102e+00 1.970782399177551270e+00 2.083494186401367188e+00 1.512660384178161621e+00 1.083610773086547852e+00
2.021020889282226562e+00 1.977288603782653809e+00 2.092588663101196289e+00 1.515682578086853027e+00 1.082962632179260254e+00
2.027026891708374023e+00 1.983790874481201172e+00 2.101700544357299805e+00 1.518704652786254883e+00 1.082314848899841309e+00
2.033032894134521484e+00 1.990289330482482910e+00 2.110831260681152344e+00 1.521726727485656738e+00 1.081667423248291016e+00
2.039039134979248047e+00 1.996784210205078125e+00 2.119980096817016602e+00 1.524748802185058594e+00 1.081020593643188477e+00
2.045045137405395508e+00 2.003274917602539062e+00 2.129146575927734375e+00 1.527770996093750000e+00 1.080374240875244141e+00
2.051051139831542969e+00 2.009761571884155273e+00 2.138331651687622070e+00 1.530793190002441406e+00 1.079728603363037109e+00
2.057057142257690430e+00 2.016244411468505859e+00 2.147534847259521484e+00 1.533815264701843262e+00 1.079083681106567383e+00
2.063063144683837891e+00 2.022723674774169922e+00 2.156755685806274414e+00 1.536837458610534668e+00 1.078439474105834961e+00
2.069069147109985352e+00 2.029198646545410156e+00 2.165995121002197266e+00 1.539859652519226074e+00 1.077796339988708496e+00
2.075075149536132812e+00 2.035670042037963867e+00 2.175252676010131836e+00 1.542882204055786133e+00 1.077154159545898438e+00
2.081081151962280273e+00 2.042137622833251953e+00 2.184528350830078125e+00 1.545904397964477539e+00 1.076513051986694336e+00
2.087087154388427734e+00 2.048601150512695312e+00 2.193821907043457031e+00 1.548926591873168945e+00 1.075872898101806641e+00
2.093093156814575195e+00 2.055060863494873047e+00 2.203133821487426758e+00 1.551948904991149902e+00 1.075234174728393555e+00
2.099099159240722656e+00 2.061516761779785156e+00 2.212464094161987305e+00 1.554971218109130859e+00 1.074596643447875977e+00
2.105105161666870117e+00 2.067969083786010742e+00 2.221812248229980469e+00 1.557993531227111816e+00 1.073960542678833008e+00
2.111111164093017578e+00 2.074417352676391602e+00 2.231178760528564453e+00 1.561015844345092773e+00 1.073325872421264648e+00
2.117117166519165039e+00 2.080861806869506836e+00 2.240563392639160156e+00 1.564038157463073730e+00 1.072692632675170898e+00
2.123123168945312500e+00 2.087302446365356445e+00 2.249965906143188477e+00 1.567060470581054688e+00 1.072060942649841309e+00
2.129129171371459961e+00 2.093739271163940430e+00 2.259387016296386719e+00 1.570082783699035645e+00 1.071430802345275879e+00
2.135135173797607422e+00 2.100172519683837891e+00 2.268825769424438477e+00 1.573105216026306152e+00 1.070802569389343262e+00
2.141141176223754883e+00 2.106601715087890625e+00 2.278282880783081055e+00 1.576127529144287109e+00 1.070175886154174805e+00
2.147147178649902344e+00 2.113027572631835938e+00 2.287758111953735352e+00 1.579149961471557617e+00 1.069551229476928711e+00
2.153153181076049805e+00 2.119449377059936523e+00 2.297251701354980469e+00 1.582172393798828125e+00 1.068928241729736328e+00
2.159159183502197266e+00 2.125867366790771484e+00 2.306763172149658203e+00 1.585194826126098633e+00 1.068307280540466309e+00
2.165165185928344727e+00 2.132281780242919922e+00 2.316293239593505859e+00 1.588217258453369141e+00 1.067688345909118652e+00
2.171171188354492188e+00 2.138692378997802734e+00 2.325840950012207031e+00 1.591239690780639648e+00 1.067071437835693359e+00
2.177177190780639648e+00 2.145099401473999023e+00 2.335407018661499023e+00 1.594262242317199707e+00 1.066456675529479980e+00
2.183183193206787109e+00 2.151502847671508789e+00 2.344991207122802734e+00 1.597284674644470215e+00 1.065844058990478516e+00
2.189189195632934570e+00 2.157902479171752930e+00 2.354593515396118164e+00 1.600307226181030273e+00 1.065233707427978516e+00
2.195195198059082031e+00 2.164298295974731445e+00 2.364214181900024414e+00 1.603329658508300781e+00 1.064625501632690430e+00
2.201201200485229492e+00 2.170690774917602539e+00 2.373852729797363281e+00 1.606352210044860840e+00 1.064019680023193359e+00
2.207207202911376953e+00 2.177079439163208008e+00 2.383509874343872070e+00 1.609374761581420898e+00 1.063416242599487305e+00
2.213213205337524414e+00 2.183464527130126953e+00 2.393184423446655273e+00 1.612397432327270508e+00 1.062815308570861816e+00
2.219219207763671875e+00 2.189845800399780273e+00 2.402877807617187500e+00 1.615420222282409668e+00 1.062216758728027344e+00
2.225225210189819336e+00 2.196223735809326172e+00 2.412589073181152344e+00 1.618442773818969727e+00 1.061620712280273438e+00
2.231231212615966797e+00 2.202598094940185547e+00 2.422318458557128906e+00 1.621465444564819336e+00 1.061027288436889648e+00
2.237237215042114258e+00 2.208968877792358398e+00 2.432066202163696289e+00 1.624487996101379395e+00 1.060436487197875977e+00
2.243243217468261719e+00 2.215336084365844727e+00 2.441831827163696289e+00 1.627510666847229004e+00 1.059848308563232422e+00
2.249249219894409180e+00 2.221699714660644531e+00 2.451616048812866211e+00 1.630533337593078613e+00 1.059262752532958984e+00
2.255255222320556641e+00 2.228060007095336914e+00 2.461417675018310547e+00 1.633556008338928223e+00 1.058680057525634766e+00
2.261261224746704102e+00 2.234416723251342773e+00 2.471238136291503906e+00 1.636578679084777832e+00 1.058099985122680664e+00
2.267267227172851562e+00 2.240769863128662109e+00 2.481076240539550781e+00 1.639601469039916992e+00 1.057522773742675781e+00
2.273273229598999023e+00 2.247119665145874023e+00 2.490932941436767578e+00 1.642624139785766602e+00 1.056948423385620117e+00
2.279279232025146484e+00 2.253465890884399414e+00 2.500807762145996094e+00 1.645646929740905762e+00 1.056377053260803223e+00
2.285285234451293945e+00 2.259808778762817383e+00 2.510700464248657227e+00 1.648669600486755371e+00 1.055808544158935547e+00
2.291291236877441406e+00 2.266148328781127930e+00 2.520611763000488281e+00 1.651692390441894531e+00 1.055242896080017090e+00
2.297297239303588867e+00 2.272484540939331055e+00 2.530540466308593750e+00 1.654715180397033691e+00 1.054680347442626953e+00
2.303303241729736328e+00 2.278817176818847656e+00 2.540488004684448242e+00 1.657737970352172852e+00 1.054120659828186035e+00
2.309309244155883789e+00 2.285146474838256836e+00 2.550453186035156250e+00 1.660760760307312012e+00 1.053564190864562988e+00
2.315315246582031250e+00 2.291472673416137695e+00 2.560437202453613281e+00 1.663783550262451172e+00 1.053010702133178711e+00
2.321321249008178711e+00 2.297795295715332031e+00 2.570438623428344727e+00 1.666806459426879883e+00 1.052460432052612305e+00
2.327327251434326172e+00 2.304114580154418945e+00 2.580458641052246094e+00 1.669829368591308594e+00 1.051913142204284668e+00
2.333333253860473633e+00 2.310430765151977539e+00 2.590497016906738281e+00 1.672852158546447754e+00 1.051369071006774902e+00
2.339339256286621094e+00 2.316743850708007812e+00 2.600553035736083984e+00 1.675875067710876465e+00 1.050828218460083008e+00
2.345345258712768555e+00 2.323053359985351562e+00 2.610627651214599609e+00 1.678897976875305176e+00 1.050290584564208984e+00
2.351351261138916016e+00 2.329359769821166992e+00 2.620720148086547852e+00 1.681920886039733887e+00 1.049756169319152832e+00
2.357357263565063477e+00 2.335663080215454102e+00 2.630830764770507812e+00 1.684944033622741699e+00 1.049225091934204102e+00
2.363363265991210938e+00 2.341963291168212891e+00 2.640959262847900391e+00 1.687967061996459961e+00 1.048697113990783691e+00
2.369369268417358398e+00 2.348259925842285156e+00 2.651106595993041992e+00 1.690989971160888672e+00 1.048172593116760254e+00
2.375375270843505859e+00 2.354553699493408203e+00 2.661271810531616211e+00 1.694012999534606934e+00 1.047651290893554688e+00
2.381381273269653320e+00 2.360844373703002930e+00 2.671454906463623047e+00 1.697035908699035645e+00 1.047133445739746094e+00
2.387387275695800781e+00 2.367131948471069336e+00 2.681656122207641602e+00 1.700058937072753906e+00 1.046618938446044922e+00
2.393393278121948242e+00 2.373416423797607422e+00 2.691875934600830078e+00 1.703081965446472168e+00 1.046107769012451172e+00
2.399399280548095703e+00 2.379697799682617188e+00 2.702113866806030273e+00 1.706104993820190430e+00 1.045599937438964844e+00
2.405405282974243164e+00 2.385976076126098633e+00 2.712369680404663086e+00 1.709128141403198242e+00 1.045095562934875488e+00
2.411411285400390625e+00 2.392251491546630859e+00 2.722644090652465820e+00 1.712151169776916504e+00 1.044594645500183105e+00
2.417417287826538086e+00 2.398523807525634766e+00 2.732936143875122070e+00 1.715174317359924316e+00 1.044097185134887695e+00
2.423423290252685547e+00 2.404793262481689453e+00 2.743246555328369141e+00 1.718197345733642578e+00 1.043603181838989258e+00
2.429429531097412109e+00 2.411059856414794922e+00 2.753575325012207031e+00 1.721220731735229492e+00 1.043112516403198242e+00
2.435435533523559570e+00 2.417323350906372070e+00 2.763922452926635742e+00 1.724243879318237305e+00 1.042625427246093750e+00
2.441441535949707031e+00 2.423583984375000000e+00 2.774286985397338867e+00 1.727267026901245117e+00 1.042141795158386230e+00
2.447447538375854492e+00 2.429841518402099609e+00 2.784670352935791016e+00 1.730290174484252930e+00 1.041661739349365234e+00
2.453453540802001953e+00 2.436096429824829102e+00 2.795071601867675781e+00 1.733313322067260742e+00 1.041185140609741211e+00
2.459459543228149414e+00 2.442348241806030273e+00 2.805490970611572266e+00 1.736336588859558105e+00 1.040711998939514160e+00
2.465465545654296875e+00 2.448597431182861328e+00 2.815928459167480469e+00 1.739359736442565918e+00 1.040242433547973633e+00
2.471471548080444336e+00 2.454843759536743164e+00 2.826384067535400391e+00 1.742383003234863281e+00 1.039776325225830078e+00
2.477477550506591797e+00 2.461087226867675781e+00 2.836858034133911133e+00 1.745406270027160645e+00 1.039313793182373047e+00
2.483483552932739258e+00 2.467327833175659180e+00 2.847350120544433594e+00 1.748429417610168457e+00 1.038854956626892090e+00
2.489489555358886719e+00 2.473565816879272461e+00 2.857860088348388672e+00 1.751452684402465820e+00 1.038399457931518555e+00
2.495495557785034180e+00 2.479801177978515625e+00 2.868388414382934570e+00 1.754476070404052734e+00 1.037947654724121094e+00
2.501501560211181641e+00 2.486033678054809570e+00 2.878934621810913086e+00 1.757499337196350098e+00 1.037499308586120605e+00
2.507507562637329102e+00 2.492263555526733398e+00 2.889499664306640625e+00 1.760522603988647461e+00 1.037054538726806641e+00
2.513513565063476562e+00 2.498490810394287109e+00 2.900082349777221680e+00 1.763545989990234375e+00 1.036613345146179199e+00
2.519519567489624023e+00 2.504715442657470703e+00 2.910683155059814453e+00 1.766569375991821289e+00 1.036175727844238281e+00
2.525525569915771484e+00 2.510937452316284180e+00 2.921302080154418945e+00 1.769592642784118652e+00 1.035741686820983887e+00
2.531531572341918945e+00 2.517156839370727539e+00 2.931939601898193359e+00 1.772616028785705566e+00 1.035311222076416016e+00
2.537537574768066406e+00 2.523373603820800781e+00 2.942595005035400391e+00 1.775639414787292480e+00 1.034884214401245117e+00
2.543543577194213867e+00 2.529587745666503906e+00 2.953268527984619141e+00 1.778662919998168945e+00 1.034460783004760742e+00
2.549549579620361328e+00 2.535799503326416016e+00 2.963960409164428711e+00 1.781686305999755859e+00 1.034040927886962891e+00
2.555555582046508789e+00 2.542008638381958008e+00 2.974669933319091797e+00 1.784709692001342773e+00 1.033624649047851562e+00
2.561561584472656250e+00 2.548215389251708984e+00 2.985398292541503906e+00 1.787733197212219238e+00 1.033211946487426758e+00
2.567567586898803711e+00 2.554419517517089844e+00 2.996144533157348633e+00 1.790756702423095703e+00 1.032802820205688477e+00
2.573573589324951172e+00 2.560621500015258789e+00 3.006908893585205078e+00 1.793780326843261719e+00 1.032397270202636719e+00
2.579579591751098633e+00 2.566820859909057617e+00 3.017691373825073242e+00 1.796803832054138184e+00 1.031995177268981934e+00
2.585585594177246094e+00 2.573017835617065430e+00 3.028492212295532227e+00 1.799827337265014648e+00 1.031596541404724121e+00
2.591591596603393555e+00 2.579212427139282227e+00 3.039310932159423828e+00 1.802850961685180664e+00 1.031201601028442383e+00
2.597597599029541016e+00 2.585404634475708008e+00 3.050147771835327148e+00 1.805874466896057129e+00 1.030810117721557617e+00
2.603603601455688477e+00 2.591594457626342773e+00 3.061003208160400391e+00 1.808897972106933594e+00 1.030422210693359375e+00
2.609609603881835938e+00 2.597782135009765625e+00 3.071876287460327148e+00 1.811921596527099609e+00 1.030037641525268555e+00
2.615615606307983398e+00 2.603967189788818359e+00 3.082767724990844727e+00 1.814945220947265625e+00 1.029656767845153809e+00
2.621621608734130859e+00 2.610150337219238281e+00 3.093677759170532227e+00 1.817968845367431641e+00 1.029279232025146484e+00
2.627627611160278320e+00 2.616331100463867188e+00 3.104605436325073242e+00 1.820992469787597656e+00 1.028905391693115234e+00
2.633633613586425781e+00 2.622509479522705078e+00 3.115551471710205078e+00 1.824016094207763672e+00 1.028534889221191406e+00
2.639639616012573242e+00 2.628685712814331055e+00 3.126515150070190430e+00 1.827039718627929688e+00 1.028167843818664551e+00
2.645645618438720703e+00 2.634859800338745117e+00 3.137497663497924805e+00 1.830063343048095703e+00 1.027804255485534668e+00
2.651651620864868164e+00 2.641031742095947266e+00 3.148498058319091797e+00 1.833087086677551270e+00 1.027444124221801758e+00
2.657657623291015625e+00 2.647201538085937500e+00 3.159516811370849609e+00 1.836110711097717285e+00 1.027087450027465820e+00
2.663663625717163086e+00 2.653369188308715820e+00 3.170553445816040039e+00 1.839134454727172852e+00 1.026734232902526855e+00
2.669669628143310547e+00 2.659534692764282227e+00 3.181608676910400391e+00 1.842158198356628418e+00 1.026384353637695312e+00
2.675675630569458008e+00 2.665698051452636719e+00 3.192681550979614258e+00 1.845181941986083984e+00 1.026037931442260742e+00
2.681681632995605469e+00 2.671859502792358398e+00 3.203772783279418945e+00 1.848205685615539551e+00 1.025694847106933594e+00
2.687687635421752930e+00 2.678018808364868164e+00 3.214882135391235352e+00 1.851229429244995117e+00 1.025355339050292969e+00
2.693693637847900391e+00 2.684175968170166016e+00 3.226009845733642578e+00 1.854253292083740234e+00 1.025018930435180664e+00
2.699699640274047852e+00 2.690331220626831055e+00 3.237155437469482422e+00 1.857277035713195801e+00 1.024686098098754883e+00
2.705705642700195312e+00 2.696484565734863281e+00 3.248319625854492188e+00 1.860300898551940918e+00 1.024356484413146973e+00
2.711711645126342773e+00 2.702635765075683594e+00 3.259501695632934570e+00 1.863324761390686035e+00 1.024030208587646484e+00
2.717717647552490234e+00 2.708785295486450195e+00 3.270701885223388672e+00 1.866348862648010254e+00 1.023707270622253418e+00
2.723723649978637695e+00 2.714932680130004883e+00 3.281920194625854492e+00 1.869372725486755371e+00 1.023387670516967773e+00
2.729729652404785156e+00 2.721078157424926758e+00 3.293156623840332031e+00 1.872396588325500488e+00 1.023071289062500000e+00
2.735735654830932617e+00 2.727221727371215820e+00 3.304410934448242188e+00 1.875420451164245605e+00 1.022758126258850098e+00
2.741741657257080078e+00 2.733363389968872070e+00 3.315684080123901367e+00 1.878444433212280273e+00 1.022448301315307617e+00
2.747747659683227539e+00 2.739503383636474609e+00 3.326975107192993164e+00 1.881468296051025391e+00 1.022141695022583008e+00
2.753753662109375000e+00 2.745641469955444336e+00 3.338284254074096680e+00 1.884492278099060059e+00 1.021838188171386719e+00
2.759759664535522461e+00 2.751777648925781250e+00 3.349611759185791016e+00 1.887516260147094727e+00 1.021538019180297852e+00
2.765765666961669922e+00 2.757912158966064453e+00 3.360957145690917969e+00 1.890540122985839844e+00 1.021241068840026855e+00
2.771771669387817383e+00 2.764045000076293945e+00 3.372320890426635742e+00 1.893564224243164062e+00 1.020947217941284180e+00
2.777777671813964844e+00 2.770175933837890625e+00 3.383702993392944336e+00 1.896588206291198730e+00 1.020656466484069824e+00
2.783783674240112305e+00 2.776304960250854492e+00 3.395102739334106445e+00 1.899612188339233398e+00 1.020368933677673340e+00
2.789789676666259766e+00 2.782432556152343750e+00 3.406521081924438477e+00 1.902636170387268066e+00 1.020084500312805176e+00
2.795795679092407227e+00 2.788558244705200195e+00 3.417957305908203125e+00 1.905660271644592285e+00 1.019803166389465332e+00
2.801801681518554688e+00 2.794682264328002930e+00 3.429411649703979492e+00 1.908684372901916504e+00 1.019524931907653809e+00
2.807807922363281250e+00 2.800805091857910156e+00 3.440884590148925781e+00 1.911708712577819824e+00 1.019249677658081055e+00
2.813813924789428711e+00 2.806926012039184570e+00 3.452375650405883789e+00 1.914732694625854492e+00 1.018977642059326172e+00
2.819819927215576172e+00 2.813045024871826172e+00 3.463884830474853516e+00 1.917756915092468262e+00 1.018708467483520508e+00
2.825825929641723633e+00 2.819162607192993164e+00 3.475411653518676758e+00 1.920781016349792480e+00 1.018442392349243164e+00
2.831831932067871094e+00 2.825278520584106445e+00 3.486956596374511719e+00 1.923805117607116699e+00 1.018179297447204590e+00
2.837837934494018555e+00 2.831393003463745117e+00 3.498520374298095703e+00 1.926829338073730469e+00 1.017919063568115234e+00
2.843843936920166016e+00 2.837505817413330078e+00 3.510102272033691406e+00 1.929853439331054688e+00 1.017661929130554199e+00
2.849849939346313477e+00 2.843617200851440430e+00 3.521701812744140625e+00 1.932877659797668457e+00 1.017407655715942383e+00
2.855855941772460938e+00 2.849726915359497070e+00 3.533319950103759766e+00 1.935901880264282227e+00 1.017156362533569336e+00
2.861861944198608398e+00 2.855835199356079102e+00 3.544956207275390625e+00 1.938926100730895996e+00 1.016907930374145508e+00
2.867867946624755859e+00 2.861942052841186523e+00 3.556610107421875000e+00 1.941950321197509766e+00 1.016662359237670898e+00
2.873873949050903320e+00 2.868047475814819336e+00 3.568282604217529297e+00 1.944974541664123535e+00 1.016419529914855957e+00
2.879879951477050781e+00 2.874151229858398438e+00 3.579973220825195312e+00 1.947998762130737305e+00 1.016179680824279785e+00
2.885885953903198242e+00 2.880253791809082031e+00 3.591681957244873047e+00 1.951023101806640625e+00 1.015942573547363281e+00
2.891891956329345703e+00 2.886354923248291016e+00 3.603408813476562500e+00 1.954047441482543945e+00 1.015708327293395996e+00
2.897897958755493164e+00 2.892454385757446289e+00 3.615154027938842773e+00 1.957071661949157715e+00 1.015476822853088379e+00
2.903903961181640625e+00 2.898552656173706055e+00 3.626917362213134766e+00 1.960096001625061035e+00 1.015248060226440430e+00
2.909909963607788086e+00 2.904649734497070312e+00 3.638698577880859375e+00 1.963120341300964355e+00 1.015022039413452148e+00
2.915915966033935547e+00 2.910745143890380859e+00 3.650498390197753906e+00 1.966144680976867676e+00 1.014798760414123535e+00
2.921921968460083008e+00 2.916839361190795898e+00 3.662315845489501953e+00 1.969169139862060547e+00 1.014578104019165039e+00
2.927927970886230469e+00 2.922932386398315430e+00 3.674152135848999023e+00 1.972193479537963867e+00 1.014360189437866211e+00
2.933933973312377930e+00 2.929023981094360352e+00 3.686006069183349609e+00 1.975218057632446289e+00 1.014144897460937500e+00
2.939939975738525391e+00 2.935114145278930664e+00 3.697878360748291016e+00 1.978242516517639160e+00 1.013932228088378906e+00
2.945945978164672852e+00 2.941203117370605469e+00 3.709768533706665039e+00 1.981266975402832031e+00 1.013722181320190430e+00
2.951951980590820312e+00 2.947291135787963867e+00 3.721677303314208984e+00 1.984291434288024902e+00 1.013514757156372070e+00
2.957957983016967773e+00 2.953377485275268555e+00 3.733603954315185547e+00 1.987315893173217773e+00 1.013309836387634277e+00
2.963963985443115234e+00 2.959462881088256836e+00 3.745548725128173828e+00 1.990340352058410645e+00 1.013107419013977051e+00
2.969969987869262695e+00 2.965547084808349609e+00 3.757512092590332031e+00 1.993364810943603516e+00 1.012907624244689941e+00
2.975975990295410156e+00 2.971629858016967773e+00 3.769493103027343750e+00 1.996389389038085938e+00 1.012710332870483398e+00
2.981981992721557617e+00 2.977711677551269531e+00 3.781492710113525391e+00 1.999413847923278809e+00 1.012515425682067871e+00
2.987987995147705078e+00 2.983792304992675781e+00 3.793510198593139648e+00 2.002438306808471680e+00 1.012323141098022461e+00
2.993993997573852539e+00 2.989871740341186523e+00 3.805545806884765625e+00 2.005462884902954102e+00 1.012133121490478516e+00
3.000000000000000000e+00 2.995950222015380859e+00 3.817600011825561523e+00 2.008487462997436523e+00 1.011945605278015137e+00


==> figs/hermite_8.txt <==
x GELU Hermite Hermite_deriv GELU_deriv
-3.000000000000000000e+00 -4.049867391586303711e-03 4.229545593261718750e-04 -4.202938079833984375e-02 -1.194560527801513672e-02
-2.993993997573852539e+00 -4.122243262827396393e-03 1.703500747680664062e-04 -4.215133190155029297e-02 -1.213309168815612793e-02
-2.987987995147705078e+00 -4.195631947368383408e-03 -8.320808410644531250e-05 -4.224735498428344727e-02 -1.232305169105529785e-02
-2.981981992721557617e+00 -4.270202945917844772e-03 -3.372430801391601562e-04 -4.231959581375122070e-02 -1.251545548439025879e-02
-2.975975990295410156e+00 -4.346036352217197418e-03 -5.913972854614257812e-04 -4.236787557601928711e-02 -1.271027326583862305e-02
-2.969969987869262695e+00 -4.422944970428943634e-03 -8.462667465209960938e-04 -4.239380359649658203e-02 -1.290759444236755371e-02
-2.963963985443115234e+00 -4.501008428633213043e-03 -1.100301742553710938e-03 -4.239839315414428711e-02 -1.310744881629943848e-02
-2.957957983016967773e+00 -4.580394364893436432e-03 -1.355290412902832031e-03 -4.238080978393554688e-02 -1.330980658531188965e-02
-2.951951980590820312e+00 -4.660916980355978012e-03 -1.609325408935546875e-03 -4.234540462493896484e-02 -1.351469755172729492e-02
-2.945945978164672852e+00 -4.742741584777832031e-03 -1.864075660705566406e-03 -4.228997230529785156e-02 -1.372215151786804199e-02
-2.939939975738525391e+00 -4.825771320611238480e-03 -2.117514610290527344e-03 -4.221683740615844727e-02 -1.393222808837890625e-02
-2.933933973312377930e+00 -4.910083487629890442e-03 -2.370953559875488281e-03 -4.212659597396850586e-02 -1.414489746093750000e-02
-2.927927970886230469e+00 -4.995667841285467148e-03 -2.623200416564941406e-03 -4.201948642730712891e-02 -1.436018943786621094e-02
-2.921921968460083008e+00 -5.082601681351661682e-03 -2.875447273254394531e-03 -4.189759492874145508e-02 -1.457813382148742676e-02
-2.915915966033935547e+00 -5.170787218958139420e-03 -3.126740455627441406e-03 -4.176062345504760742e-02 -1.479876041412353516e-02
-2.909909963607788086e+00 -5.260300822556018829e-03 -3.377318382263183594e-03 -4.161018133163452148e-02 -1.502206921577453613e-02
-2.903903961181640625e+00 -5.351218394935131073e-03 -3.627061843872070312e-03 -4.144644737243652344e-02 -1.524809002876281738e-02
-2.897897958755493164e+00 -5.443528760224580765e-03 -3.874897956848144531e-03 -4.127025604248046875e-02 -1.547682285308837891e-02
-2.891891956329345703e+00 -5.537133663892745972e-03 -4.122257232666015625e-03 -4.108339548110961914e-02 -1.570835709571838379e-02
-2.885885953903198242e+00 -5.632195621728897095e-03 -4.368424415588378906e-03 -4.088455438613891602e-02 -1.594263315200805664e-02
-2.879879951477050781e+00 -5.728616379201412201e-03 -4.613280296325683594e-03 -4.067665338516235352e-02 -1.617971062660217285e-02
-2.873873949050903320e+00 -5.826555658131837845e-03 -4.857301712036132812e-03 -4.045975208282470703e-02 -1.641958951950073242e-02
-2.867867946624755859e+00 -5.925916135311126709e-03 -5.099773406982421875e-03 -4.023373126983642578e-02 -1.666229963302612305e-02
-2.861861944198608398e+00 -6.026686169207096100e-03 -5.339860916137695312e-03 -4.000020027160644531e-02 -1.690787076950073242e-02
-2.855855941772460938e+00 -6.129023153334856033e-03 -5.579948425292968750e-03 -3.975832462310791016e-02 -1.715630292892456055e-02
-2.849849939346313477e+00 -6.232745479792356491e-03 -5.818009376525878906e-03 -3.951132297515869141e-02 -1.740768551826477051e-02
-2.843843936920166016e+00 -6.338095292448997498e-03 -6.054759025573730469e-03 -3.925722837448120117e-02 -1.766192913055419922e-02
-2.837837934494018555e+00 -6.444973871111869812e-03 -6.289720535278320312e-03 -3.899878263473510742e-02 -1.791909337043762207e-02
-2.831831932067871094e+00 -6.553369108587503433e-03 -6.522893905639648438e-03 -3.873497247695922852e-02 -1.817926764488220215e-02
-2.825825929641723633e+00 -6.663352251052856445e-03 -6.755232810974121094e-03 -3.846734762191772461e-02 -1.844236254692077637e-02
-2.819819927215576172e+00 -6.774909794330596924e-03 -6.985068321228027344e-03 -3.819656372070312500e-02 -1.870846748352050781e-02
-2.813813924789428711e+00 -6.888027768582105637e-03 -7.213830947875976562e-03 -3.792309761047363281e-02 -1.897761225700378418e-02
-2.807807922363281250e+00 -7.002860773354768753e-03 -7.440567016601562500e-03 -3.764677047729492188e-02 -1.924970746040344238e-02
-2.801801681518554688e+00 -7.119310088455677032e-03 -7.665753364562988281e-03 -3.736972808837890625e-02 -1.952493190765380859e-02
-2.795795679092407227e+00 -7.237363141030073166e-03 -7.889389991760253906e-03 -3.709059953689575195e-02 -1.980319619178771973e-02
-2.789789676666259766e+00 -7.357171270996332169e-03 -8.111596107482910156e-03 -3.681117296218872070e-02 -2.008450031280517578e-02
-2.783783674240112305e+00 -7.478636223822832108e-03 -8.331775665283203125e-03 -3.653168678283691406e-02 -2.036893367767333984e-02
-2.777777671813964844e+00 -7.601826917380094528e-03 -8.550286293029785156e-03 -3.625297546386718750e-02 -2.065649628639221191e-02
-2.771771669387817383e+00 -7.726728450506925583e-03 -8.766889572143554688e-03 -3.597450256347656250e-02 -2.094718813896179199e-02
-2.765765666961669922e+00 -7.853489369153976440e-03 -8.982300758361816406e-03 -3.569763898849487305e-02 -2.124100923538208008e-02
-2.759759664535522461e+00 -7.981930859386920929e-03 -9.195804595947265625e-03 -3.542327880859375000e-02 -2.153801918029785156e-02
-2.753753662109375000e+00 -8.112200535833835602e-03 -9.407639503479003906e-03 -3.515070676803588867e-02 -2.183821797370910645e-02
-2.747747659683227539e+00 -8.244283497333526611e-03 -9.618282318115234375e-03 -3.488075733184814453e-02 -2.214163541793823242e-02
-2.741741657257080078e+00 -8.378162048757076263e-03 -9.826779365539550781e-03 -3.461474180221557617e-02 -2.244824171066284180e-02
-2.735735654830932617e+00 -8.513903245329856873e-03 -1.003396511077880859e-02 -3.435206413269042969e-02 -2.275812625885009766e-02
-2.729729652404785156e+00 -8.651490323245525360e-03 -1.023948192596435547e-02 -3.409361839294433594e-02 -2.307122945785522461e-02
-2.723723649978637695e+00 -8.791067637503147125e-03 -1.044321060180664062e-02 -3.383964300155639648e-02 -2.338758111000061035e-02
-2.717717647552490234e+00 -8.932456374168395996e-03 -1.064610481262207031e-02 -3.359025716781616211e-02 -2.370724081993103027e-02
-2.711711645126342773e+00 -9.075800888240337372e-03 -1.084673404693603516e-02 -3.334653377532958984e-02 -2.403020858764648438e-02
-2.705705642700195312e+00 -9.221084415912628174e-03 -1.104640960693359375e-02 -3.310805559158325195e-02 -2.435648441314697266e-02
-2.699699640274047852e+00 -9.368369355797767639e-03 -1.124465465545654297e-02 -3.287613391876220703e-02 -2.468606829643249512e-02
-2.693693637847900391e+00 -9.517638012766838074e-03 -1.144134998321533203e-02 -3.265047073364257812e-02 -2.501899003982543945e-02
-2.687687635421752930e+00 -9.668870829045772552e-03 -1.163697242736816406e-02 -3.243184089660644531e-02 -2.535527944564819336e-02
-2.681681632995605469e+00 -9.822210296988487244e-03 -1.183104515075683594e-02 -3.221994638442993164e-02 -2.569493651390075684e-02
-2.675675630569458008e+00 -9.977556765079498291e-03 -1.202392578125000000e-02 -3.201597929000854492e-02 -2.603796124458312988e-02
-2.669669628143310547e+00 -1.013497076928615570e-02 -1.221561431884765625e-02 -3.181916475296020508e-02 -2.638438344001770020e-02
-2.663663625717163086e+00 -1.029451377689838409e-02 -1.240622997283935547e-02 -3.163075447082519531e-02 -2.673420310020446777e-02
-2.657657623291015625e+00 -1.045608520507812500e-02 -1.259553432464599609e-02 -3.145003318786621094e-02 -2.708747982978820801e-02
-2.651651620864868164e+00 -1.061982475221157074e-02 -1.278388500213623047e-02 -3.127837181091308594e-02 -2.744415402412414551e-02
-2.645645618438720703e+00 -1.078579109162092209e-02 -1.297152042388916016e-02 -3.111565113067626953e-02 -2.780422568321228027e-02
-2.639639616012573242e+00 -1.095388364046812057e-02 -1.315784454345703125e-02 -3.096175193786621094e-02 -2.816778421401977539e-02
-2.633633613586425781e+00 -1.112416107207536697e-02 -1.334321498870849609e-02 -3.081780672073364258e-02 -2.853479981422424316e-02
-2.627627611160278320e+00 -1.129660196602344513e-02 -1.352763175964355469e-02 -3.068286180496215820e-02 -2.890530228614807129e-02
-2.621621608734130859e+00 -1.147134136408567429e-02 -1.371157169342041016e-02 -3.055852651596069336e-02 -2.927926182746887207e-02
-2.615615606307983398e+00 -1.164835877716541290e-02 -1.389515399932861328e-02 -3.044384717941284180e-02 -2.965670824050903320e-02
-2.609609603881835938e+00 -1.182755269110202789e-02 -1.407778263092041016e-02 -3.033971786499023438e-02 -3.003767132759094238e-02
-2.603603601455688477e+00 -1.200913544744253159e-02 -1.425945758819580078e-02 -3.024590015411376953e-02 -3.042215108871459961e-02
-2.597597599029541016e+00 -1.219300646334886551e-02 -1.444089412689208984e-02 -3.016316890716552734e-02 -3.081008791923522949e-02
-2.591591596603393555e+00 -1.237922068685293198e-02 -1.462191343307495117e-02 -3.009158372879028320e-02 -3.120160102844238281e-02
-2.585585594177246094e+00 -1.256783120334148407e-02 -1.480239629745483398e-02 -3.003072738647460938e-02 -3.159660100936889648e-02
-2.579579591751098633e+00 -1.275873742997646332e-02 -1.498264074325561523e-02 -2.998173236846923828e-02 -3.199517726898193359e-02
-2.573573589324951172e+00 -1.295214705169200897e-02 -1.516270637512207031e-02 -2.994316816329956055e-02 -3.239721059799194336e-02
-2.567567586898803711e+00 -1.314795948565006256e-02 -1.534223556518554688e-02 -2.991753816604614258e-02 -3.280285000801086426e-02
-2.561561584472656250e+00 -1.334614865481853485e-02 -1.552194356918334961e-02 -2.990287542343139648e-02 -3.321203589439392090e-02
-2.555555582046508789e+00 -1.354684401303529739e-02 -1.570159196853637695e-02 -2.990061044692993164e-02 -3.362473845481872559e-02
-2.549549579620361328e+00 -1.375009678304195404e-02 -1.588100194931030273e-02 -2.991020679473876953e-02 -3.404098749160766602e-02
-2.543543577194213867e+00 -1.395580451935529709e-02 -1.606094837188720703e-02 -2.993220090866088867e-02 -3.446081280708312988e-02
-2.537537574768066406e+00 -1.416401751339435577e-02 -1.624071598052978516e-02 -2.996623516082763672e-02 -3.488421440124511719e-02
-2.531531572341918945e+00 -1.437478605657815933e-02 -1.642066240310668945e-02 -3.001323342323303223e-02 -3.531116247177124023e-02
-2.525525569915771484e+00 -1.458815857768058777e-02 -1.660156250000000000e-02 -3.007242083549499512e-02 -3.574168682098388672e-02
-2.519519567489624023e+00 -1.480410806834697723e-02 -1.678210496902465820e-02 -3.014439344406127930e-02 -3.617575764656066895e-02
-2.513513565063476562e+00 -1.502268295735120773e-02 -1.696354150772094727e-02 -3.022906184196472168e-02 -3.661340475082397461e-02
-2.507507562637329102e+00 -1.524393074214458466e-02 -1.714527606964111328e-02 -3.032654523849487305e-02 -3.705456852912902832e-02
-2.501501560211181641e+00 -1.546782348304986954e-02 -1.732772588729858398e-02 -3.043663501739501953e-02 -3.749933838844299316e-02
-2.495495557785034180e+00 -1.569440774619579315e-02 -1.751077175140380859e-02 -3.056037425994873047e-02 -3.794762492179870605e-02
-2.489489555358886719e+00 -1.592365466058254242e-02 -1.769471168518066406e-02 -3.069692850112915039e-02 -3.839948773384094238e-02
-2.483483552932739258e+00 -1.615560986101627350e-02 -1.787948608398437500e-02 -3.084659576416015625e-02 -3.885492682456970215e-02
-2.477477550506591797e+00 -1.639039255678653717e-02 -1.806533336639404297e-02 -3.100952506065368652e-02 -3.931385278701782227e-02
-2.471471548080444336e+00 -1.662789657711982727e-02 -1.825225353240966797e-02 -3.118512034416198730e-02 -3.977635502815246582e-02
-2.465465545654296875e+00 -1.686817035079002380e-02 -1.844000816345214844e-02 -3.137451410293579102e-02 -4.024240374565124512e-02
-2.459459543228149414e+00 -1.711125299334526062e-02 -1.862913370132446289e-02 -3.157693147659301758e-02 -4.071199893951416016e-02
-2.453453540802001953e+00 -1.735718920826911926e-02 -1.881927251815795898e-02 -3.179270029067993164e-02 -4.118508100509643555e-02
-2.447447538375854492e+00 -1.760594733059406281e-02 -1.901113986968994141e-02 -3.202170133590698242e-02 -4.166170954704284668e-02
-2.441441535949707031e+00 -1.785764098167419434e-02 -1.920408010482788086e-02 -3.226408362388610840e-02 -4.214179515838623047e-02
-2.435435533523559570e+00 -1.811216585338115692e-02 -1.939851045608520508e-02 -3.251969814300537109e-02 -4.262542724609375000e-02
-2.429429531097412109e+00 -1.836963556706905365e-02 -1.959478855133056641e-02 -3.278896212577819824e-02 -4.311251640319824219e-02
-2.423423290252685547e+00 -1.863008923828601837e-02 -1.979249715805053711e-02 -3.307110071182250977e-02 -4.360309243202209473e-02
-2.417417287826538086e+00 -1.889342069625854492e-02 -1.999193429946899414e-02 -3.336665034294128418e-02 -4.409715533256530762e-02
-2.411411285400390625e+00 -1.915974356234073639e-02 -2.019339799880981445e-02 -3.367578983306884766e-02 -4.459464550018310547e-02
-2.405405282974243164e+00 -1.942909322679042816e-02 -2.039659023284912109e-02 -3.399774432182312012e-02 -4.509556293487548828e-02
-2.399399280548095703e+00 -1.970143616199493408e-02 -2.060163021087646484e-02 -3.433305025100708008e-02 -4.559996724128723145e-02
-2.393393278121948242e+00 -1.997688040137290955e-02 -2.080893516540527344e-02 -3.468158841133117676e-02 -4.610770940780639648e-02
-2.387387275695800781e+00 -2.025531977415084839e-02 -2.101844549179077148e-02 -3.504371643066406250e-02 -4.661887884140014648e-02
-2.381381273269653320e+00 -2.053686045110225677e-02 -2.123004198074340820e-02 -3.541815280914306641e-02 -4.713341593742370605e-02
-2.375375270843505859e+00 -2.082146704196929932e-02 -2.144390344619750977e-02 -3.580603003501892090e-02 -4.765132069587707520e-02
-2.369369268417358398e+00 -2.110924571752548218e-02 -2.165997028350830078e-02 -3.620690107345581055e-02 -4.817256331443786621e-02
-2.363363265991210938e+00 -2.140008658170700073e-02 -2.187871932983398438e-02 -3.662061691284179688e-02 -4.869714379310607910e-02
-2.357357263565063477e+00 -2.169416658580303192e-02 -2.210003137588500977e-02 -3.704729676246643066e-02 -4.922503232955932617e-02
-2.351351261138916016e+00 -2.199137583374977112e-02 -2.232372760772705078e-02 -3.748667240142822266e-02 -4.975616931915283203e-02
-2.345345258712768555e+00 -2.229181677103042603e-02 -2.255028486251831055e-02 -3.793868422508239746e-02 -5.029061436653137207e-02
-2.339339256286621094e+00 -2.259552106261253357e-02 -2.277964353561401367e-02 -3.840336203575134277e-02 -5.082821846008300781e-02
-2.333333253860473633e+00 -2.290237881243228912e-02 -2.301150560379028320e-02 -3.888085484504699707e-02 -5.136913061141967773e-02
-2.327327251434326172e+00 -2.321256138384342194e-02 -2.324646711349487305e-02 -3.937029838562011719e-02 -5.191314220428466797e-02
-2.321321249008178711e+00 -2.352595701813697815e-02 -2.348464727401733398e-02 -3.987237811088562012e-02 -5.246040225028991699e-02
-2.315315246582031250e+00 -2.384266443550586700e-02 -2.372550964355468750e-02 -4.038649797439575195e-02 -5.301073193550109863e-02
-2.309309244155883789e+00 -2.416271343827247620e-02 -2.396976947784423828e-02 -4.091295599937438965e-02 -5.356416106224060059e-02
-2.303303241729736328e+00 -2.448613010346889496e-02 -2.421700954437255859e-02 -4.145124554634094238e-02 -5.412071943283081055e-02
-2.297297239303588867e+00 -2.481280453503131866e-02 -2.446764707565307617e-02 -4.200145602226257324e-02 -5.468031764030456543e-02
-2.291291236877441406e+00 -2.514290064573287964e-02 -2.472144365310668945e-02 -4.256352782249450684e-02 -5.524292588233947754e-02
-2.285285234451293945e+00 -2.547644078731536865e-02 -2.497899532318115234e-02 -4.313740134239196777e-02 -5.580848455429077148e-02
-2.279279232025146484e+00 -2.581331692636013031e-02 -2.523988485336303711e-02 -4.372251033782958984e-02 -5.637702345848083496e-02
-2.273273229598999023e+00 -2.615362033247947693e-02 -2.550411224365234375e-02 -4.431909322738647461e-02 -5.694848299026489258e-02
-2.267267227172851562e+00 -2.649737335741519928e-02 -2.577221393585205078e-02 -4.492732882499694824e-02 -5.752283334732055664e-02
-2.261261224746704102e+00 -2.684460021555423737e-02 -2.604383230209350586e-02 -4.554614424705505371e-02 -5.810001492500305176e-02
-2.255255222320556641e+00 -2.719525620341300964e-02 -2.631944417953491211e-02 -4.617640376091003418e-02 -5.868002772331237793e-02
-2.249249219894409180e+00 -2.754942886531352997e-02 -2.659851312637329102e-02 -4.681706428527832031e-02 -5.926278233528137207e-02
-2.243243217468261719e+00 -2.790714055299758911e-02 -2.688151597976684570e-02 -4.746869206428527832e-02 -5.984827876091003418e-02
-2.237237215042114258e+00 -2.826834283769130707e-02 -2.716875076293945312e-02 -4.813101887702941895e-02 -6.043648719787597656e-02
-2.231231212615966797e+00 -2.863312326371669769e-02 -2.745980024337768555e-02 -4.880312085151672363e-02 -6.102731823921203613e-02
-2.225225210189819336e+00 -2.900143153965473175e-02 -2.775502204895019531e-02 -4.948592185974121094e-02 -6.162077188491821289e-02
-2.219219207763671875e+00 -2.937329001724720001e-02 -2.805435657501220703e-02 -5.017873644828796387e-02 -6.221678853034973145e-02
-2.213213205337524414e+00 -2.974878065288066864e-02 -2.835780382156372070e-02 -5.088141560554504395e-02 -6.281530857086181641e-02
-2.207207202911376953e+00 -3.012785315513610840e-02 -2.866554260253906250e-02 -5.159386992454528809e-02 -6.341630220413208008e-02
-2.201201200485229492e+00 -3.051052242517471313e-02 -2.897739410400390625e-02 -5.231571197509765625e-02 -6.401973962783813477e-02
-2.195195198059082031e+00 -3.089680708944797516e-02 -2.929383516311645508e-02 -5.304697155952453613e-02 -6.462553143501281738e-02
-2.189189195632934570e+00 -3.128678724169731140e-02 -2.961468696594238281e-02 -5.378735065460205078e-02 -6.523367762565612793e-02
-2.183183193206787109e+00 -3.168040886521339417e-02 -2.994012832641601562e-02 -5.453684926033020020e-02 -6.584405899047851562e-02
-2.177177190780639648e+00 -3.207768499851226807e-02 -3.026992082595825195e-02 -5.529505014419555664e-02 -6.645667552947998047e-02
-2.171171188354492188e+00 -3.247869387269020081e-02 -3.060430288314819336e-02 -5.606177449226379395e-02 -6.707146763801574707e-02
-2.165165185928344727e+00 -3.288338705897331238e-02 -3.094333410263061523e-02 -5.683696269989013672e-02 -6.768831610679626465e-02
-2.159159183502197266e+00 -3.329176828265190125e-02 -3.128707408905029297e-02 -5.762058496475219727e-02 -6.830731034278869629e-02
-2.153153181076049805e+00 -3.370385244488716125e-02 -3.163528442382812500e-02 -5.841231346130371094e-02 -6.892824172973632812e-02
-2.147147178649902344e+00 -3.411971032619476318e-02 -3.198873996734619141e-02 -5.921176075935363770e-02 -6.955116987228393555e-02
-2.141141176223754883e+00 -3.453935310244560242e-02 -3.234678506851196289e-02 -6.001883745193481445e-02 -7.017588615417480469e-02
-2.135135173797607422e+00 -3.496265783905982971e-02 -3.270965814590454102e-02 -6.083327531814575195e-02 -7.080253958702087402e-02
-2.129129171371459961e+00 -3.538982942700386047e-02 -3.307735919952392578e-02 -6.165498495101928711e-02 -7.143086194992065430e-02
-2.123123168945312500e+00 -3.582074120640754700e-02 -3.345024585723876953e-02 -6.248375773429870605e-02 -7.206091284751892090e-02
-2.117117166519165039e+00 -3.625540062785148621e-02 -3.382813930511474609e-02 -6.331914663314819336e-02 -7.269257307052612305e-02
-2.111111164093017578e+00 -3.669387847185134888e-02 -3.421074151992797852e-02 -6.416127085685729980e-02 -7.332581281661987305e-02
-2.105105161666870117e+00 -3.713617846369743347e-02 -3.459888696670532227e-02 -6.500989198684692383e-02 -7.396054267883300781e-02
-2.099099159240722656e+00 -3.758230060338973999e-02 -3.499186038970947266e-02 -6.586453318595886230e-02 -7.459667325019836426e-02
-2.093093156814575195e+00 -3.803224861621856689e-02 -3.538972139358520508e-02 -6.672528386116027832e-02 -7.523420453071594238e-02
-2.087087154388427734e+00 -3.848602995276451111e-02 -3.579324483871459961e-02 -6.759133934974670410e-02 -7.587298750877380371e-02
-2.081081151962280273e+00 -3.894363716244697571e-02 -3.620183467864990234e-02 -6.846338510513305664e-02 -7.651302218437194824e-02
-2.075075149536132812e+00 -3.940507769584655762e-02 -3.661572933197021484e-02 -6.934049725532531738e-02 -7.715415954589843750e-02
-2.069069147109985352e+00 -3.987041488289833069e-02 -3.703474998474121094e-02 -7.022261619567871094e-02 -7.779633998870849609e-02
-2.063063144683837891e+00 -4.033957794308662415e-02 -3.745919466018676758e-02 -7.110956311225891113e-02 -7.843953371047973633e-02
-2.057057142257690430e+00 -4.081263020634651184e-02 -3.788900375366210938e-02 -7.200106978416442871e-02 -7.908362150192260742e-02
-2.051051139831542969e+00 -4.128957167267799377e-02 -3.832393884658813477e-02 -7.289704680442810059e-02 -7.972854375839233398e-02
-2.045045137405395508e+00 -4.177033528685569763e-02 -3.876459598541259766e-02 -7.379689812660217285e-02 -8.037418127059936523e-02
-2.039039134979248047e+00 -4.225497692823410034e-02 -3.921061754226684570e-02 -7.470080256462097168e-02 -8.102053403854370117e-02
-2.033032894134521484e+00 -4.274355247616767883e-02 -3.966188430786132812e-02 -7.560834288597106934e-02 -8.166745305061340332e-02
-2.027026891708374023e+00 -4.323599860072135925e-02 -4.011869430541992188e-02 -7.651922106742858887e-02 -8.231484889984130859e-02
-2.021020889282226562e+00 -4.373230785131454468e-02 -4.058092832565307617e-02 -7.743340730667114258e-02 -8.296266198158264160e-02
-2.015014886856079102e+00 -4.423253238201141357e-02 -4.104882478713989258e-02 -7.835039496421813965e-02 -8.361077308654785156e-02
-2.009008884429931641e+00 -4.473666474223136902e-02 -4.152226448059082031e-02 -7.927018404006958008e-02 -8.425915241241455078e-02
-2.003002882003784180e+00 -4.524469375610351562e-02 -4.200118780136108398e-02 -8.019228279590606689e-02 -8.490759134292602539e-02
-1.996996998786926270e+00 -4.575655609369277954e-02 -4.248553514480590820e-02 -8.111646771430969238e-02 -8.555614948272705078e-02
-1.990990996360778809e+00 -4.627235233783721924e-02 -4.297536611557006836e-02 -8.204281330108642578e-02 -8.620461821556091309e-02
-1.984984993934631348e+00 -4.679207503795623779e-02 -4.347085952758789062e-02 -8.297069370746612549e-02 -8.685296773910522461e-02
-1.978978991508483887e+00 -4.731564968824386597e-02 -4.397213459014892578e-02 -8.390000462532043457e-02 -8.750107884407043457e-02
-1.972972989082336426e+00 -4.784312471747398376e-02 -4.447877407073974609e-02 -8.483076095581054688e-02 -8.814886212348937988e-02
-1.966966986656188965e+00 -4.837448894977569580e-02 -4.499107599258422852e-02 -8.576242625713348389e-02 -8.879616856575012207e-02
-1.960960984230041504e+00 -4.890972375869750977e-02 -4.550898075103759766e-02 -8.669459819793701172e-02 -8.944299817085266113e-02
-1.954954981803894043e+00 -4.944887757301330566e-02 -4.603236913681030273e-02 -8.762730658054351807e-02 -9.008914232254028320e-02
-1.948948979377746582e+00 -4.999186843633651733e-02 -4.656147956848144531e-02 -8.856031298637390137e-02 -9.073454141616821289e-02
-1.942942857742309570e+00 -5.053879320621490479e-02 -4.709625244140625000e-02 -8.949321508407592773e-02 -9.137916564941406250e-02
-1.936936855316162109e+00 -5.108952894806861877e-02 -4.763656854629516602e-02 -9.042580425739288330e-02 -9.202277660369873047e-02
-1.930930852890014648e+00 -5.164416879415512085e-02 -4.818248748779296875e-02 -9.135791659355163574e-02 -9.266531467437744141e-02
-1.924924850463867188e+00 -5.220263078808784485e-02 -4.873400926589965820e-02 -9.228904545307159424e-02 -9.330675005912780762e-02
-1.918918848037719727e+00 -5.276495590806007385e-02 -4.929101467132568359e-02 -9.321923553943634033e-02 -9.394684433937072754e-02
-1.912912845611572266e+00 -5.333112180233001709e-02 -4.985368251800537109e-02 -9.414802491664886475e-02 -9.458559751510620117e-02
-1.906906843185424805e+00 -5.390110611915588379e-02 -5.042189359664916992e-02 -9.507529437541961670e-02 -9.522277116775512695e-02
-1.900900840759277344e+00 -5.447494611144065857e-02 -5.099570751190185547e-02 -9.600067138671875000e-02 -9.585839509963989258e-02
-1.894894838333129883e+00 -5.505261197686195374e-02 -5.157506465911865234e-02 -9.692409634590148926e-02 -9.649220108985900879e-02
-1.888888835906982422e+00 -5.563402175903320312e-02 -5.215990543365478516e-02 -9.784506261348724365e-02 -9.712424874305725098e-02
-1.882882833480834961e+00 -5.621921643614768982e-02 -5.275040864944458008e-02 -9.876333177089691162e-02 -9.775429964065551758e-02
-1.876876831054687500e+00 -5.680821463465690613e-02 -5.334627628326416016e-02 -9.967891871929168701e-02 -9.838217496871948242e-02
-1.870870828628540039e+00 -5.740099400281906128e-02 -5.394774675369262695e-02 -1.005913615226745605e-01 -9.900790452957153320e-02
-1.864864826202392578e+00 -5.799752846360206604e-02 -5.455470085144042969e-02 -1.015003174543380737e-01 -9.963127970695495605e-02
-1.858858823776245117e+00 -5.859778448939323425e-02 -5.516695976257324219e-02 -1.024057865142822266e-01 -1.002522110939025879e-01
-1.852852821350097656e+00 -5.920173600316047668e-02 -5.578476190567016602e-02 -1.033074259757995605e-01 -1.008705496788024902e-01
-1.846846818923950195e+00 -5.980940163135528564e-02 -5.640792846679687500e-02 -1.042046695947647095e-01 -1.014861762523651123e-01
-1.840840816497802734e+00 -6.042081490159034729e-02 -5.703634023666381836e-02 -1.050976812839508057e-01 -1.020989120006561279e-01
-1.834834814071655273e+00 -6.103582307696342468e-02 -5.767023563385009766e-02 -1.059858947992324829e-01 -1.027087271213531494e-01
-1.828828811645507812e+00 -6.165451183915138245e-02 -5.830949544906616211e-02 -1.068693697452545166e-01 -1.033154129981994629e-01
-1.822822809219360352e+00 -6.227689608931541443e-02 -5.895400047302246094e-02 -1.077476292848587036e-01 -1.039188504219055176e-01
-1.816816806793212891e+00 -6.290277838706970215e-02 -5.960375070571899414e-02 -1.086203902959823608e-01 -1.045189201831817627e-01
-1.810810804367065430e+00 -6.353233754634857178e-02 -6.025874614715576172e-02 -1.094875335693359375e-01 -1.051154732704162598e-01
-1.804804801940917969e+00 -6.416543573141098022e-02 -6.091892719268798828e-02 -1.103488057851791382e-01 -1.057084202766418457e-01
-1.798798799514770508e+00 -6.480208039283752441e-02 -6.158423423767089844e-02 -1.112036705017089844e-01 -1.062975227832794189e-01
-1.792792797088623047e+00 -6.544229388236999512e-02 -6.225466728210449219e-02 -1.120522022247314453e-01 -1.068827211856842041e-01
-1.786786794662475586e+00 -6.608597934246063232e-02 -6.293004751205444336e-02 -1.128940284252166748e-01 -1.074638366699218750e-01
-1.780780792236328125e+00 -6.673315167427062988e-02 -6.361073255538940430e-02 -1.137288957834243774e-01 -1.080408096313476562e-01
-1.774774789810180664e+00 -6.738376617431640625e-02 -6.429636478424072266e-02 -1.145564913749694824e-01 -1.086133718490600586e-01
-1.768768787384033203e+00 -6.803778558969497681e-02 -6.498676538467407227e-02 -1.153767704963684082e-01 -1.091814935207366943e-01
-1.762762784957885742e+00 -6.869522482156753540e-02 -6.568211317062377930e-02 -1.161891967058181763e-01 -1.097449362277984619e-01
-1.756756782531738281e+00 -6.935602426528930664e-02 -6.638252735137939453e-02 -1.169937402009963989e-01 -1.103036105632781982e-01
-1.750750780105590820e+00 -7.002020627260208130e-02 -6.708753108978271484e-02 -1.177900582551956177e-01 -1.108573377132415771e-01
-1.744744658470153809e+00 -7.068766653537750244e-02 -6.779736280441284180e-02 -1.185779422521591187e-01 -1.114059686660766602e-01
-1.738738656044006348e+00 -7.135841250419616699e-02 -6.851184368133544922e-02 -1.193569898605346680e-01 -1.119493544101715088e-01
-1.732732653617858887e+00 -7.203239202499389648e-02 -6.923097372055053711e-02 -1.201271265745162964e-01 -1.124873757362365723e-01
-1.726726651191711426e+00 -7.270961999893188477e-02 -6.995475292205810547e-02 -1.208879798650741577e-01 -1.130198240280151367e-01
-1.720720648765563965e+00 -7.338999211788177490e-02 -7.068312168121337891e-02 -1.216394454240798950e-01 -1.135466098785400391e-01
-1.714714646339416504e+00 -7.407350093126296997e-02 -7.141584157943725586e-02 -1.223811954259872437e-01 -1.140674650669097900e-01
-1.708708643913269043e+00 -7.476016134023666382e-02 -7.215315103530883789e-02 -1.231128722429275513e-01 -1.145824193954467773e-01
-1.702702641487121582e+00 -7.544985413551330566e-02 -7.289466261863708496e-02 -1.238345950841903687e-01 -1.150911450386047363e-01
-1.696696639060974121e+00 -7.614264637231826782e-02 -7.364067435264587402e-02 -1.245456188917160034e-01 -1.155935227870941162e-01
-1.690690636634826660e+00 -7.683836668729782104e-02 -7.439070940017700195e-02 -1.252460628747940063e-01 -1.160894334316253662e-01
-1.684684634208679199e+00 -7.753711938858032227e-02 -7.514500617980957031e-02 -1.259356737136840820e-01 -1.165786683559417725e-01
-1.678678631782531738e+00 -7.823870331048965454e-02 -7.590344548225402832e-02 -1.266139596700668335e-01 -1.170611381530761719e-01
-1.672672629356384277e+00 -7.894320785999298096e-02 -7.666599750518798828e-02 -1.272808015346527100e-01 -1.175366044044494629e-01
-1.666666626930236816e+00 -7.965058088302612305e-02 -7.743230462074279785e-02 -1.279362142086029053e-01 -1.180048584938049316e-01
-1.660660624504089355e+00 -8.036070317029953003e-02 -7.820260524749755859e-02 -1.285795569419860840e-01 -1.184659004211425781e-01
-1.654654622077941895e+00 -8.107353001832962036e-02 -7.897678017616271973e-02 -1.292107403278350830e-01 -1.189194619655609131e-01
-1.648648619651794434e+00 -8.178909868001937866e-02 -7.975465059280395508e-02 -1.298296600580215454e-01 -1.193653345108032227e-01
-1.642642617225646973e+00 -8.250738680362701416e-02 -8.053624629974365234e-02 -1.304360479116439819e-01 -1.198033690452575684e-01
-1.636636614799499512e+00 -8.322820067405700684e-02 -8.132150769233703613e-02 -1.310295760631561279e-01 -1.202334761619567871e-01
-1.630630612373352051e+00 -8.395161479711532593e-02 -8.211013674736022949e-02 -1.316099613904953003e-01 -1.206553876399993896e-01
-1.624624609947204590e+00 -8.467751741409301758e-02 -8.290231227874755859e-02 -1.321771591901779175e-01 -1.210690140724182129e-01
-1.618618607521057129e+00 -8.540590107440948486e-02 -8.369785547256469727e-02 -1.327308118343353271e-01 -1.214740872383117676e-01
-1.612612605094909668e+00 -8.613664656877517700e-02 -8.449661731719970703e-02 -1.332706958055496216e-01 -1.218705177307128906e-01
-1.606606602668762207e+00 -8.686978369951248169e-02 -8.529859781265258789e-02 -1.337965726852416992e-01 -1.222581267356872559e-01
-1.600600600242614746e+00 -8.760516345500946045e-02 -8.610373735427856445e-02 -1.343082487583160400e-01 -1.226366758346557617e-01
-1.594594597816467285e+00 -8.834289014339447021e-02 -8.691185712814331055e-02 -1.348056793212890625e-01 -1.230060458183288574e-01
-1.588588595390319824e+00 -8.908271789550781250e-02 -8.772307634353637695e-02 -1.352883726358413696e-01 -1.233659982681274414e-01
-1.582582592964172363e+00 -8.982472121715545654e-02 -8.853700757026672363e-02 -1.357561945915222168e-01 -1.237164139747619629e-01
-1.576576590538024902e+00 -9.056882560253143311e-02 -8.935371041297912598e-02 -1.362088471651077271e-01 -1.240570843219757080e-01
-1.570570588111877441e+00 -9.131491184234619141e-02 -9.017318487167358398e-02 -1.366463303565979004e-01 -1.243878602981567383e-01
-1.564564585685729980e+00 -9.206295758485794067e-02 -9.099510312080383301e-02 -1.370682120323181152e-01 -1.247085332870483398e-01
-1.558558464050292969e+00 -9.281288087368011475e-02 -9.181955456733703613e-02 -1.374745815992355347e-01 -1.250189542770385742e-01
-1.552552461624145508e+00 -9.356467425823211670e-02 -9.264642000198364258e-02 -1.378649175167083740e-01 -1.253188848495483398e-01
-1.546546459197998047e+00 -9.431821107864379883e-02 -9.347563982009887695e-02 -1.382390260696411133e-01 -1.256082057952880859e-01
-1.540540456771850586e+00 -9.507340937852859497e-02 -9.430700540542602539e-02 -1.385968178510665894e-01 -1.258867084980010986e-01
-1.534534454345703125e+00 -9.583038091659545898e-02 -9.514042735099792480e-02 -1.389381289482116699e-01 -1.261541247367858887e-01
-1.528528451919555664e+00 -9.658878296613693237e-02 -9.597578644752502441e-02 -1.392625868320465088e-01 -1.264104247093200684e-01
-1.522522449493408203e+00 -9.734879434108734131e-02 -9.681314229965209961e-02 -1.395700722932815552e-01 -1.266552805900573730e-01
-1.516516447067260742e+00 -9.811017662286758423e-02 -9.765231609344482422e-02 -1.398604512214660645e-01 -1.268886625766754150e-01
-1.510510444641113281e+00 -9.887296706438064575e-02 -9.849315881729125977e-02 -1.401333510875701904e-01 -1.271102130413055420e-01
-1.504504442214965820e+00 -9.963700920343399048e-02 -9.933558106422424316e-02 -1.403888016939163208e-01 -1.273198425769805908e-01
-1.498498439788818359e+00 -1.004022583365440369e-01 -1.001794636249542236e-01 -1.406264156103134155e-01 -1.275174021720886230e-01
-1.492492437362670898e+00 -1.011687219142913818e-01 -1.010247468948364258e-01 -1.408461332321166992e-01 -1.277025938034057617e-01
-1.486486434936523438e+00 -1.019362434744834900e-01 -1.018711924552917480e-01 -1.410475671291351318e-01 -1.278753280639648438e-01
-1.480480432510375977e+00 -1.027047708630561829e-01 -1.027189493179321289e-01 -1.412308216094970703e-01 -1.280353665351867676e-01
-1.474474430084228516e+00 -1.034741774201393127e-01 -1.035677194595336914e-01 -1.413954496383666992e-01 -1.281825006008148193e-01
-1.468468427658081055e+00 -1.042444705963134766e-01 -1.044173240661621094e-01 -1.415413022041320801e-01 -1.283166110515594482e-01
-1.462462425231933594e+00 -1.050155162811279297e-01 -1.052678525447845459e-01 -1.416682302951812744e-01 -1.284373998641967773e-01
-1.456456422805786133e+00 -1.057872325181961060e-01 -1.061190068721771240e-01 -1.417762041091918945e-01 -1.285447776317596436e-01
-1.450450420379638672e+00 -1.065595299005508423e-01 -1.069707870483398438e-01 -1.418648362159729004e-01 -1.286385357379913330e-01
-1.444444417953491211e+00 -1.073324084281921387e-01 -1.078231334686279297e-01 -1.419340074062347412e-01 -1.287184655666351318e-01
-1.438438415527343750e+00 -1.081056967377662659e-01 -1.086756587028503418e-01 -1.419835686683654785e-01 -1.287843585014343262e-01
-1.432432413101196289e+00 -1.088793426752090454e-01 -1.095284819602966309e-01 -1.420133411884307861e-01 -1.288360953330993652e-01
-1.426426410675048828e+00 -1.096532568335533142e-01 -1.103815138339996338e-01 -1.420230865478515625e-01 -1.288734078407287598e-01
-1.420420408248901367e+00 -1.104273572564125061e-01 -1.112345159053802490e-01 -1.420126557350158691e-01 -1.288961172103881836e-01
-1.414414405822753906e+00 -1.112015768885612488e-01 -1.120873093605041504e-01 -1.419819891452789307e-01 -1.289040744304656982e-01
-1.408408403396606445e+00 -1.119757145643234253e-01 -1.129399538040161133e-01 -1.419307887554168701e-01 -1.288970708847045898e-01
-1.402402400970458984e+00 -1.127498373389244080e-01 -1.137921810150146484e-01 -1.418589353561401367e-01 -1.288748681545257568e-01
-1.396396398544311523e+00 -1.135237291455268860e-01 -1.146438717842102051e-01 -1.417662799358367920e-01 -1.288373768329620361e-01
-1.390390396118164062e+00 -1.142974123358726501e-01 -1.154950261116027832e-01 -1.416526436805725098e-01 -1.287842690944671631e-01
-1.384384393692016602e+00 -1.150706782937049866e-01 -1.163453757762908936e-01 -1.415178775787353516e-01 -1.287155151367187500e-01
-1.378378391265869141e+00 -1.158435046672821045e-01 -1.171948611736297607e-01 -1.413617879152297974e-01 -1.286307871341705322e-01
-1.372372388839721680e+00 -1.166157573461532593e-01 -1.180434226989746094e-01 -1.411842405796051025e-01 -1.285299658775329590e-01
-1.366366386413574219e+00 -1.173873320221900940e-01 -1.188907325267791748e-01 -1.409851759672164917e-01 -1.284128427505493164e-01
-1.360360264778137207e+00 -1.181582212448120117e-01 -1.197368204593658447e-01 -1.407643258571624756e-01 -1.282792091369628906e-01
-1.354354262351989746e+00 -1.189282387495040894e-01 -1.205815970897674561e-01 -1.405215561389923096e-01 -1.281288862228393555e-01
-1.348348259925842285e+00 -1.196972578763961792e-01 -1.214247643947601318e-01 -1.402566581964492798e-01 -1.279617547988891602e-01
-1.342342257499694824e+00 -1.204652860760688782e-01 -1.222663223743438721e-01 -1.399697065353393555e-01 -1.277775168418884277e-01
-1.336336255073547363e+00 -1.212321072816848755e-01 -1.231060922145843506e-01 -1.396603286266326904e-01 -1.275760531425476074e-01
-1.330330252647399902e+00 -1.219976916909217834e-01 -1.239438354969024658e-01 -1.393286138772964478e-01 -1.273571252822875977e-01
-1.324324250221252441e+00 -1.227619051933288574e-01 -1.247796416282653809e-01 -1.389741897583007812e-01 -1.271205842494964600e-01
-1.318318247795104980e+00 -1.235245987772941589e-01 -1.256131827831268311e-01 -1.385970711708068848e-01 -1.268662810325622559e-01
-1.312312245368957520e+00 -1.242857575416564941e-01 -1.264443695545196533e-01 -1.381970345973968506e-01 -1.265939176082611084e-01
-1.306306242942810059e+00 -1.250452250242233276e-01 -1.272731721401214600e-01 -1.377741098403930664e-01 -1.263033747673034668e-01
-1.300300240516662598e+00 -1.258029192686080933e-01 -1.280992776155471802e-01 -1.373279690742492676e-01 -1.259945034980773926e-01
-1.294294238090515137e+00 -1.265585869550704956e-01 -1.289226412773132324e-01 -1.368585228919982910e-01 -1.256671249866485596e-01
-1.288288235664367676e+00 -1.273123621940612793e-01 -1.297431886196136475e-01 -1.363658010959625244e-01 -1.253208816051483154e-01
-1.282282233238220215e+00 -1.280639618635177612e-01 -1.305606514215469360e-01 -1.358495056629180908e-01 -1.249557733535766602e-01
-1.276276230812072754e+00 -1.288132667541503906e-01 -1.313749849796295166e-01 -1.353096365928649902e-01 -1.245715916156768799e-01
-1.270270228385925293e+00 -1.295602917671203613e-01 -1.321859955787658691e-01 -1.347461342811584473e-01 -1.241680979728698730e-01
-1.264264225959777832e+00 -1.303047686815261841e-01 -1.329935491085052490e-01 -1.341585963964462280e-01 -1.237451136112213135e-01
-1.258258223533630371e+00 -1.310466974973678589e-01 -1.337974071502685547e-01 -1.335472166538238525e-01 -1.233024895191192627e-01
-1.252252221107482910e+00 -1.317858844995498657e-01 -1.345976740121841431e-01 -1.329117268323898315e-01 -1.228400468826293945e-01
-1.246246218681335449e+00 -1.325221657752990723e-01 -1.353938877582550049e-01 -1.322522461414337158e-01 -1.223576068878173828e-01
-1.240240216255187988e+00 -1.332555860280990601e-01 -1.361861675977706909e-01 -1.315682083368301392e-01 -1.218549311161041260e-01
-1.234234213829040527e+00 -1.339858472347259521e-01 -1.369742155075073242e-01 -1.308598816394805908e-01 -1.213319897651672363e-01
-1.228228211402893066e+00 -1.347129493951797485e-01 -1.377579718828201294e-01 -1.301271617412567139e-01 -1.207884550094604492e-01
-1.222222208976745605e+00 -1.354367136955261230e-01 -1.385373175144195557e-01 -1.293697804212570190e-01 -1.202242076396942139e-01
-1.216216206550598145e+00 -1.361570507287979126e-01 -1.393119394779205322e-01 -1.285878717899322510e-01 -1.196390390396118164e-01
-1.210210204124450684e+00 -1.368738263845443726e-01 -1.400818526744842529e-01 -1.277810186147689819e-01 -1.190328299999237061e-01
-1.204204201698303223e+00 -1.375868320465087891e-01 -1.408468633890151978e-01 -1.269495189189910889e-01 -1.184054315090179443e-01
-1.198198199272155762e+00 -1.382960528135299683e-01 -1.416066586971282959e-01 -1.260928809642791748e-01 -1.177566051483154297e-01
-1.192192196846008301e+00 -1.390013098716735840e-01 -1.423614025115966797e-01 -1.252112984657287598e-01 -1.170862019062042236e-01
-1.186186194419860840e+00 -1.397024393081665039e-01 -1.431107074022293091e-01 -1.243046894669532776e-01 -1.163940727710723877e-01
-1.180180191993713379e+00 -1.403993219137191772e-01 -1.438544988632202148e-01 -1.233728751540184021e-01 -1.156800985336303711e-01
-1.174174070358276367e+00 -1.410919576883316040e-01 -1.445926427841186523e-01 -1.224157214164733887e-01 -1.149439215660095215e-01
-1.168168067932128906e+00 -1.417800635099411011e-01 -1.453249752521514893e-01 -1.214332282543182373e-01 -1.141856014728546143e-01
-1.162162065505981445e+00 -1.424634903669357300e-01 -1.460512280464172363e-01 -1.204253733158111572e-01 -1.134048700332641602e-01
-1.156156063079833984e+00 -1.431421935558319092e-01 -1.467714309692382812e-01 -1.193920746445655823e-01 -1.126016378402709961e-01
-1.150150060653686523e+00 -1.438160240650177002e-01 -1.474852859973907471e-01 -1.183332204818725586e-01 -1.117756068706512451e-01
-1.144144058227539062e+00 -1.444848030805587769e-01 -1.481928229331970215e-01 -1.172486916184425354e-01 -1.109267771244049072e-01
-1.138138055801391602e+00 -1.451484560966491699e-01 -1.488936692476272583e-01 -1.161386147141456604e-01 -1.100548803806304932e-01
-1.132132053375244141e+00 -1.458067446947097778e-01 -1.495877802371978760e-01 -1.150027737021446228e-01 -1.091598272323608398e-01
-1.126126050949096680e+00 -1.464596092700958252e-01 -1.502750515937805176e-01 -1.138410195708274841e-01 -1.082414388656616211e-01
-1.120120048522949219e+00 -1.471068859100341797e-01 -1.509551852941513062e-01 -1.126535683870315552e-01 -1.072995364665985107e-01
-1.114114046096801758e+00 -1.477484405040740967e-01 -1.516281366348266602e-01 -1.114402636885643005e-01 -1.063340604305267334e-01
-1.108108043670654297e+00 -1.483841389417648315e-01 -1.522937268018722534e-01 -1.102008819580078125e-01 -1.053447425365447998e-01
-1.102102041244506836e+00 -1.490137726068496704e-01 -1.529518514871597290e-01 -1.089355498552322388e-01 -1.043315827846527100e-01
-1.096096038818359375e+00 -1.496372967958450317e-01 -1.536022275686264038e-01 -1.076441258192062378e-01 -1.032942533493041992e-01
-1.090090036392211914e+00 -1.502544730901718140e-01 -1.542448103427886963e-01 -1.063266694545745850e-01 -1.022328138351440430e-01
-1.084084033966064453e+00 -1.508652716875076294e-01 -1.548794358968734741e-01 -1.049831658601760864e-01 -1.011469364166259766e-01
-1.078078031539916992e+00 -1.514693945646286011e-01 -1.555058062076568604e-01 -1.036134585738182068e-01 -1.000366806983947754e-01
-1.072072029113769531e+00 -1.520668268203735352e-01 -1.561239361763000488e-01 -1.022175177931785583e-01 -9.890171885490417480e-02
-1.066066026687622070e+00 -1.526573896408081055e-01 -1.567336022853851318e-01 -1.007954254746437073e-01 -9.774196147918701172e-02
-1.060060024261474609e+00 -1.532408297061920166e-01 -1.573346555233001709e-01 -9.934693574905395508e-02 -9.655746817588806152e-02
-1.054054021835327148e+00 -1.538171768188476562e-01 -1.579269319772720337e-01 -9.787234663963317871e-02 -9.534779191017150879e-02
-1.048048019409179688e+00 -1.543861329555511475e-01 -1.585102081298828125e-01 -9.637136757373809814e-02 -9.411308169364929199e-02
-1.042042016983032227e+00 -1.549476087093353271e-01 -1.590844690799713135e-01 -9.484404325485229492e-02 -9.285306930541992188e-02
-1.036036014556884766e+00 -1.555014699697494507e-01 -1.596494913101196289e-01 -9.329039603471755981e-02 -9.156763553619384766e-02
-1.030030012130737305e+00 -1.560474783182144165e-01 -1.602050065994262695e-01 -9.171038866043090820e-02 -9.025672078132629395e-02
-1.024024009704589844e+00 -1.565855443477630615e-01 -1.607510149478912354e-01 -9.010401368141174316e-02 -8.892020583152770996e-02
-1.018018007278442383e+00 -1.571155041456222534e-01 -1.612873375415802002e-01 -8.847116678953170776e-02 -8.755794167518615723e-02
-1.012012004852294922e+00 -1.576372236013412476e-01 -1.618137061595916748e-01 -8.681200444698333740e-02 -8.616974949836730957e-02
-1.006006002426147461e+00 -1.581505089998245239e-01 -1.623300313949584961e-01 -8.512642234563827515e-02 -8.475568890571594238e-02
-9.999999403953552246e-01 -1.586552709341049194e-01 -1.628361642360687256e-01 -8.341436088085174561e-02 -8.331543207168579102e-02
-9.939939379692077637e-01 -1.591513007879257202e-01 -1.633319556713104248e-01 -8.167598396539688110e-02 -8.184900879859924316e-02
-9.879879355430603027e-01 -1.596383750438690186e-01 -1.638172119855880737e-01 -7.991114258766174316e-02 -8.035638928413391113e-02
-9.819819331169128418e-01 -1.601164788007736206e-01 -1.642917990684509277e-01 -7.811988890171051025e-02 -7.883727550506591797e-02
-9.759759306907653809e-01 -1.605853289365768433e-01 -1.647555381059646606e-01 -7.630217820405960083e-02 -7.729175686836242676e-02
-9.699699282646179199e-01 -1.610448211431503296e-01 -1.652082800865173340e-01 -7.445809990167617798e-02 -7.571962475776672363e-02
-9.639639258384704590e-01 -1.614948362112045288e-01 -1.656499058008193970e-01 -7.258766889572143555e-02 -7.412078976631164551e-02
-9.579579234123229980e-01 -1.619351208209991455e-01 -1.660801768302917480e-01 -7.069078087806701660e-02 -7.249522209167480469e-02
-9.519519209861755371e-01 -1.623656004667282104e-01 -1.664989441633224487e-01 -6.876759231090545654e-02 -7.084277272224426270e-02
-9.459459185600280762e-01 -1.627859920263290405e-01 -1.669061630964279175e-01 -6.681803613901138306e-02 -6.916344165802001953e-02
-9.399399161338806152e-01 -1.631963104009628296e-01 -1.673015207052230835e-01 -6.484217941761016846e-02 -6.745702028274536133e-02
-9.339338541030883789e-01 -1.635962724685668945e-01 -1.676849871873855591e-01 -6.283993273973464966e-02 -6.572350859642028809e-02
-9.279278516769409180e-01 -1.639856994152069092e-01 -1.680563092231750488e-01 -6.081145256757736206e-02 -6.396287679672241211e-02
-9.219218492507934570e-01 -1.643645316362380981e-01 -1.684154123067855835e-01 -5.875679478049278259e-02 -6.217491626739501953e-02
-9.159158468246459961e-01 -1.647325307130813599e-01 -1.687620431184768677e-01 -5.667579919099807739e-02 -6.035965681076049805e-02
-9.099098443984985352e-01 -1.650895029306411743e-01 -1.690961420536041260e-01 -5.456869676709175110e-02 -5.851700901985168457e-02
-9.039038419723510742e-01 -1.654354184865951538e-01 -1.694174706935882568e-01 -5.243530869483947754e-02 -5.664685368537902832e-02
-8.978978395462036133e-01 -1.657698899507522583e-01 -1.697259396314620972e-01 -5.027597397565841675e-02 -5.474928021430969238e-02
-8.918918371200561523e-01 -1.660929471254348755e-01 -1.700213253498077393e-01 -4.809041693806648254e-02 -5.282410979270935059e-02
-8.858858346939086914e-01 -1.664043366909027100e-01 -1.703035235404968262e-01 -4.587887600064277649e-02 -5.087128281593322754e-02
-8.798798322677612305e-01 -1.667039841413497925e-01 -1.705724000930786133e-01 -4.364140331745147705e-02 -4.889073967933654785e-02
-8.738738298416137695e-01 -1.669915318489074707e-01 -1.708277016878128052e-01 -4.137788712978363037e-02 -4.688256978988647461e-02
-8.678678274154663086e-01 -1.672670394182205200e-01 -1.710693687200546265e-01 -3.908852860331535339e-02 -4.484650492668151855e-02
-8.618618249893188477e-01 -1.675302237272262573e-01 -1.712972074747085571e-01 -3.677326440811157227e-02 -4.278260469436645508e-02
-8.558558225631713867e-01 -1.677808761596679688e-01 -1.715110540390014648e-01 -3.443220257759094238e-02 -4.069089889526367188e-02
-8.498498201370239258e-01 -1.680189520120620728e-01 -1.717107146978378296e-01 -3.206543996930122375e-02 -3.857126832008361816e-02
-8.438438177108764648e-01 -1.682441085577011108e-01 -1.718961596488952637e-01 -2.967301569879055023e-02 -3.642377257347106934e-02
-8.378378152847290039e-01 -1.684563606977462769e-01 -1.720671355724334717e-01 -2.725497074425220490e-02 -3.424823284149169922e-02
-8.318317532539367676e-01 -1.686554700136184692e-01 -1.722234934568405151e-01 -2.481126412749290466e-02 -3.204467892646789551e-02
-8.258257508277893066e-01 -1.688412427902221680e-01 -1.723650991916656494e-01 -2.234210446476936340e-02 -2.981314063072204590e-02
-8.198197484016418457e-01 -1.690135598182678223e-01 -1.724918186664581299e-01 -1.984760165214538574e-02 -2.755355834960937500e-02
-8.138137459754943848e-01 -1.691721230745315552e-01 -1.726034581661224365e-01 -1.732770539820194244e-02 -2.526599168777465820e-02
-8.078077435493469238e-01 -1.693169623613357544e-01 -1.726998835802078247e-01 -1.478251814842224121e-02 -2.295026183128356934e-02
-8.018017411231994629e-01 -1.694478243589401245e-01 -1.727809607982635498e-01 -1.221205480396747589e-02 -2.060645818710327148e-02
-7.957957386970520020e-01 -1.695644259452819824e-01 -1.728465408086776733e-01 -9.616600349545478821e-03 -1.823464035987854004e-02
-7.897897362709045410e-01 -1.696667969226837158e-01 -1.728964447975158691e-01 -6.996012292802333832e-03 -1.583462953567504883e-02
-7.837837338447570801e-01 -1.697545945644378662e-01 -1.729305386543273926e-01 -4.350403323769569397e-03 -1.340660452842712402e-02
-7.777777314186096191e-01 -1.698277443647384644e-01 -1.729486733675003052e-01 -1.679989509284496307e-03 -1.095047593116760254e-02
-7.717717289924621582e-01 -1.698861271142959595e-01 -1.729506850242614746e-01 1.015149056911468506e-03 -8.466184139251708984e-03
-7.657657265663146973e-01 -1.699293851852416992e-01 -1.729363948106765747e-01 3.735147416591644287e-03 -5.953967571258544922e-03
-7.597597241401672363e-01 -1.699575632810592651e-01 -1.729057282209396362e-01 6.479721516370773315e-03 -3.413587808609008789e-03
-7.537537217140197754e-01 -1.699703037738800049e-01 -1.728585362434387207e-01 9.248854592442512512e-03 -8.452832698822021484e-04
-7.477477192878723145e-01 -1.699676364660263062e-01 -1.727945804595947266e-01 1.204241067171096802e-02 1.751184463500976562e-03
-7.417416572570800781e-01 -1.699492782354354858e-01 -1.727138161659240723e-01 1.486027985811233521e-02 4.375636577606201172e-03
-7.357356548309326172e-01 -1.699150353670120239e-01 -1.726160496473312378e-01 1.770239137113094330e-02 7.027983665466308594e-03
-7.297296524047851562e-01 -1.698647737503051758e-01 -1.725011169910430908e-01 2.056872472167015076e-02 9.708285331726074219e-03
-7.237236499786376953e-01 -1.697983145713806152e-01 -1.723689138889312744e-01 2.345899306237697601e-02 1.241648197174072266e-02
-7.177176475524902344e-01 -1.697155833244323730e-01 -1.722192913293838501e-01 2.637323737144470215e-02 1.515257358551025391e-02
-7.117116451263427734e-01 -1.696162223815917969e-01 -1.720521003007888794e-01 2.931119874119758606e-02 1.791638135910034180e-02
-7.057056427001953125e-01 -1.695002615451812744e-01 -1.718671619892120361e-01 3.227300941944122314e-02 2.070808410644531250e-02
-6.996996402740478516e-01 -1.693675071001052856e-01 -1.716643720865249634e-01 3.525832295417785645e-02 2.352756261825561523e-02
-6.936936378479003906e-01 -1.692176312208175659e-01 -1.714436113834381104e-01 3.826720640063285828e-02 2.637457847595214844e-02
-6.876876354217529297e-01 -1.690506041049957275e-01 -1.712046712636947632e-01 4.129939898848533630e-02 2.924925088882446289e-02
-6.816816329956054688e-01 -1.688662022352218628e-01 -1.709474474191665649e-01 4.435482621192932129e-02 3.215143084526062012e-02
-6.756756305694580078e-01 -1.686643362045288086e-01 -1.706718206405639648e-01 4.743343591690063477e-02 3.508120775222778320e-02
-6.696696281433105469e-01 -1.684447377920150757e-01 -1.703776419162750244e-01 5.053502321243286133e-02 3.803829848766326904e-02
-6.636636257171630859e-01 -1.682073622941970825e-01 -1.700647473335266113e-01 5.365950986742973328e-02 4.102283716201782227e-02
-6.576576232910156250e-01 -1.679519861936569214e-01 -1.697330325841903687e-01 5.680675804615020752e-02 4.403463006019592285e-02
-6.516516208648681641e-01 -1.676783710718154907e-01 -1.693823635578155518e-01 5.997662246227264404e-02 4.707358777523040771e-02
-6.456456184387207031e-01 -1.673864722251892090e-01 -1.690125614404678345e-01 6.316898763179779053e-02 5.013968050479888916e-02
-6.396395564079284668e-01 -1.670760661363601685e-01 -1.686234921216964722e-01 6.638374924659729004e-02 5.323283374309539795e-02
-6.336335539817810059e-01 -1.667469590902328491e-01 -1.682150661945343018e-01 6.962073594331741333e-02 5.635283887386322021e-02
-6.276275515556335449e-01 -1.663990765810012817e-01 -1.677871942520141602e-01 7.287976145744323730e-02 5.949975550174713135e-02
-6.216215491294860840e-01 -1.660321652889251709e-01 -1.673396080732345581e-01 7.616076618432998657e-02 6.267334520816802979e-02
-6.156155467033386230e-01 -1.656461954116821289e-01 -1.668722629547119141e-01 7.946361601352691650e-02 6.587368249893188477e-02
-6.096095442771911621e-01 -1.652408391237258911e-01 -1.663850843906402588e-01 8.278811722993850708e-02 6.910045444965362549e-02
-6.036035418510437012e-01 -1.648160964250564575e-01 -1.658778041601181030e-01 8.613409101963043213e-02 7.235375046730041504e-02
-5.975975394248962402e-01 -1.643717437982559204e-01 -1.653503775596618652e-01 8.950151503086090088e-02 7.563342154026031494e-02
-5.915915369987487793e-01 -1.639075577259063721e-01 -1.648026555776596069e-01 9.289018809795379639e-02 7.893916964530944824e-02
-5.855855345726013184e-01 -1.634234338998794556e-01 -1.642345488071441650e-01 9.629993140697479248e-02 8.227097988128662109e-02
-5.795795321464538574e-01 -1.629192531108856201e-01 -1.636458784341812134e-01 9.973057359457015991e-02 8.562882244586944580e-02
-5.735735297203063965e-01 -1.623948067426681519e-01 -1.630365252494812012e-01 1.031820252537727356e-01 8.901248872280120850e-02
-5.675675272941589355e-01 -1.618500351905822754e-01 -1.624064296483993530e-01 1.066540852189064026e-01 9.242196381092071533e-02
-5.615615248680114746e-01 -1.612845957279205322e-01 -1.617553681135177612e-01 1.101466342806816101e-01 9.585683047771453857e-02
-5.555555224418640137e-01 -1.606985032558441162e-01 -1.610832661390304565e-01 1.136594414710998535e-01 9.931717813014984131e-02
-5.495494604110717773e-01 -1.600915342569351196e-01 -1.603900343179702759e-01 1.171925067901611328e-01 1.028028875589370728e-01
-5.435434579849243164e-01 -1.594635993242263794e-01 -1.596755385398864746e-01 1.207454353570938110e-01 1.063137054443359375e-01
-5.375374555587768555e-01 -1.588144898414611816e-01 -1.589395999908447266e-01 1.243182569742202759e-01 1.098495870828628540e-01
-5.315314531326293945e-01 -1.581440120935440063e-01 -1.581821590662002563e-01 1.279107034206390381e-01 1.134101599454879761e-01
-5.255254507064819336e-01 -1.574521511793136597e-01 -1.574030965566635132e-01 1.315226107835769653e-01 1.169955730438232422e-01
-5.195194482803344727e-01 -1.567386090755462646e-01 -1.566022634506225586e-01 1.351539343595504761e-01 1.206054091453552246e-01
-5.135134458541870117e-01 -1.560033857822418213e-01 -1.557795852422714233e-01 1.388042867183685303e-01 1.242396682500839233e-01
-5.075074434280395508e-01 -1.552461832761764526e-01 -1.549349129199981689e-01 1.424736529588699341e-01 1.278980374336242676e-01
-5.015014410018920898e-01 -1.544670015573501587e-01 -1.540681719779968262e-01 1.461618393659591675e-01 1.315805464982986450e-01
-4.954954385757446289e-01 -1.536656171083450317e-01 -1.531791985034942627e-01 1.498686373233795166e-01 1.352868974208831787e-01
-4.894894361495971680e-01 -1.528418958187103271e-01 -1.522679030895233154e-01 1.535938829183578491e-01 1.390168815851211548e-01
-4.834834337234497070e-01 -1.519957333803176880e-01 -1.513341963291168213e-01 1.573374122381210327e-01 1.427704840898513794e-01
-4.774774312973022461e-01 -1.511268913745880127e-01 -1.503779292106628418e-01 1.610989719629287720e-01 1.465472131967544556e-01
-4.714713990688323975e-01 -1.502353549003601074e-01 -1.493990123271942139e-01 1.648784726858139038e-01 1.503472179174423218e-01
-4.654653966426849365e-01 -1.493209004402160645e-01 -1.483973562717437744e-01 1.686756908893585205e-01 1.541701108217239380e-01
-4.594593942165374756e-01 -1.483833938837051392e-01 -1.473728269338607788e-01 1.724904328584671021e-01 1.580156534910202026e-01
-4.534533917903900146e-01 -1.474227607250213623e-01 -1.463253647089004517e-01 1.763225197792053223e-01 1.618838608264923096e-01
-4.474473893642425537e-01 -1.464387923479080200e-01 -1.452548056840896606e-01 1.801717877388000488e-01 1.657743006944656372e-01
-4.414413869380950928e-01 -1.454314440488815308e-01 -1.441610902547836304e-01 1.840380281209945679e-01 1.696870326995849609e-01
-4.354353845119476318e-01 -1.444004774093627930e-01 -1.430441439151763916e-01 1.879210025072097778e-01 1.736215204000473022e-01
-4.294293522834777832e-01 -1.433458477258682251e-01 -1.419037580490112305e-01 1.918206214904785156e-01 1.775778383016586304e-01
-4.234233498573303223e-01 -1.422673761844635010e-01 -1.407399475574493408e-01 1.957365423440933228e-01 1.815556287765502930e-01
-4.174173474311828613e-01 -1.411649584770202637e-01 -1.395525336265563965e-01 1.996687203645706177e-01 1.855546683073043823e-01
-4.114113450050354004e-01 -1.400384604930877686e-01 -1.383414864540100098e-01 2.036168724298477173e-01 1.895748674869537354e-01
-4.054053425788879395e-01 -1.388877332210540771e-01 -1.371066570281982422e-01 2.075808495283126831e-01 1.936157792806625366e-01
-3.993993401527404785e-01 -1.377127170562744141e-01 -1.358479857444763184e-01 2.115603536367416382e-01 1.976774036884307861e-01
-3.933933377265930176e-01 -1.365132331848144531e-01 -1.345653831958770752e-01 2.155553102493286133e-01 2.017593830823898315e-01
-3.873873353004455566e-01 -1.352891176939010620e-01 -1.332587003707885742e-01 2.195654213428497314e-01 2.058614343404769897e-01
-3.813813328742980957e-01 -1.340403705835342407e-01 -1.319279372692108154e-01 2.235905528068542480e-01 2.099834829568862915e-01
-3.753753006458282471e-01 -1.327667534351348877e-01 -1.305728852748870850e-01 2.276305258274078369e-01 2.141251415014266968e-01
-3.693692982196807861e-01 -1.314682364463806152e-01 -1.291935890913009644e-01 2.316849976778030396e-01 2.182862609624862671e-01
-3.633632957935333252e-01 -1.301446855068206787e-01 -1.277898550033569336e-01 2.357538491487503052e-01 2.224666476249694824e-01
-3.573572933673858643e-01 -1.287959218025207520e-01 -1.263616979122161865e-01 2.398368567228317261e-01 2.266658097505569458e-01
-3.513512909412384033e-01 -1.274219304323196411e-01 -1.249089241027832031e-01 2.439338266849517822e-01 2.308837771415710449e-01
-3.453452885150909424e-01 -1.260225027799606323e-01 -1.234315112233161926e-01 2.480445206165313721e-01 2.351200729608535767e-01
-3.393392860889434814e-01 -1.245976388454437256e-01 -1.219293624162673950e-01 2.521687746047973633e-01 2.393746525049209595e-01
-3.333332538604736328e-01 -1.231471374630928040e-01 -1.204024404287338257e-01 2.563063204288482666e-01 2.436471283435821533e-01
-3.273272514343261719e-01 -1.216709092259407043e-01 -1.188506036996841431e-01 2.604570090770721436e-01 2.479371726512908936e-01
-3.213212490081787109e-01 -1.201688945293426514e-01 -1.172737777233123779e-01 2.646204829216003418e-01 2.522446811199188232e-01
-3.153152465820312500e-01 -1.186408922076225281e-01 -1.156719326972961426e-01 2.687967121601104736e-01 2.565690875053405762e-01
-3.093092441558837891e-01 -1.170869395136833191e-01 -1.140449792146682739e-01 2.729853391647338867e-01 2.609106004238128662e-01
-3.033032417297363281e-01 -1.155067980289459229e-01 -1.123928129673004150e-01 2.771862447261810303e-01 2.652684748172760010e-01
-2.972972393035888672e-01 -1.139004826545715332e-01 -1.107153892517089844e-01 2.813990414142608643e-01 2.696427702903747559e-01
-2.912912368774414062e-01 -1.122678518295288086e-01 -1.090126186609268188e-01 2.856236994266510010e-01 2.740331292152404785e-01
-2.852852344512939453e-01 -1.106087565422058105e-01 -1.072844713926315308e-01 2.898599207401275635e-01 2.784390151500701904e-01
-2.792792022228240967e-01 -1.089231967926025391e-01 -1.055307984352111816e-01 2.941075265407562256e-01 2.828605771064758301e-01
-2.732731997966766357e-01 -1.072110012173652649e-01 -1.037516146898269653e-01 2.983662188053131104e-01 2.872971296310424805e-01
-2.672671973705291748e-01 -1.054721325635910034e-01 -1.019468009471893311e-01 3.026357889175415039e-01 2.917485833168029785e-01
-2.612611949443817139e-01 -1.037065088748931885e-01 -1.001163125038146973e-01 3.069160282611846924e-01 2.962146997451782227e-01
-2.552551925182342529e-01 -1.019139587879180908e-01 -9.826010465621948242e-02 3.112066984176635742e-01 3.006949424743652344e-01
-2.492491900920867920e-01 -1.000945121049880981e-01 -9.637808799743652344e-02 3.155075907707214355e-01 3.051893115043640137e-01
-2.432431727647781372e-01 -9.824798256158828735e-02 -9.447017312049865723e-02 3.198184669017791748e-01 3.096972703933715820e-01
-2.372371703386306763e-01 -9.637439250946044922e-02 -9.253641963005065918e-02 3.241390585899353027e-01 3.142187595367431641e-01
-2.312311679124832153e-01 -9.447354823350906372e-02 -9.057661890983581543e-02 3.284691572189331055e-01 3.187531530857086182e-01
-2.252251505851745605e-01 -9.254548698663711548e-02 -8.859083056449890137e-02 3.328086733818054199e-01 3.233005404472351074e-01
-2.192191481590270996e-01 -9.059007465839385986e-02 -8.657890558242797852e-02 3.371571302413940430e-01 3.278604149818420410e-01
-2.132131457328796387e-01 -8.860719949007034302e-02 -8.454085886478424072e-02 3.415144681930541992e-01 3.324322104454040527e-01
-2.072071433067321777e-01 -8.659686148166656494e-02 -8.247660100460052490e-02 3.458803296089172363e-01 3.370160758495330811e-01
-2.012011408805847168e-01 -8.455891907215118408e-02 -8.038611710071563721e-02 3.502545654773712158e-01 3.416113257408142090e-01
-1.951951235532760620e-01 -8.249337971210479736e-02 -7.826931774616241455e-02 3.546369969844818115e-01 3.462179601192474365e-01
-1.891891211271286011e-01 -8.040015399456024170e-02 -7.612618803977966309e-02 3.590272367000579834e-01 3.508355915546417236e-01
-1.831831187009811401e-01 -7.827913016080856323e-02 -7.395669817924499512e-02 3.634251356124877930e-01 3.554636240005493164e-01
-1.771771013736724854e-01 -7.613028585910797119e-02 -7.176071405410766602e-02 3.678304553031921387e-01 3.601020574569702148e-01
-1.711710989475250244e-01 -7.395353168249130249e-02 -6.953826546669006348e-02 3.722429871559143066e-01 3.647502064704895020e-01
-1.651650965213775635e-01 -7.174888253211975098e-02 -6.728929281234741211e-02 3.766624033451080322e-01 3.694083690643310547e-01
-1.591590940952301025e-01 -6.951621174812316895e-02 -6.501378118991851807e-02 3.810885250568389893e-01 3.740757107734680176e-01
-1.531530916690826416e-01 -6.725545227527618408e-02 -6.271164119243621826e-02 3.855211436748504639e-01 3.787518739700317383e-01
-1.471470743417739868e-01 -6.496661156415939331e-02 -6.038288772106170654e-02 3.899599313735961914e-01 3.834369480609893799e-01
-1.411410719156265259e-01 -6.264958530664443970e-02 -5.802744626998901367e-02 3.944047391414642334e-01 3.881301283836364746e-01
-1.351350694894790649e-01 -6.030437350273132324e-02 -5.564527213573455811e-02 3.988552391529083252e-01 3.928315043449401855e-01
-1.291290521621704102e-01 -5.793088302016258240e-02 -5.323636531829833984e-02 4.033112525939941406e-01 3.975404798984527588e-01
-1.231230497360229492e-01 -5.552907660603523254e-02 -5.080069601535797119e-02 4.077725410461425781e-01 4.022566378116607666e-01
-1.171170473098754883e-01 -5.309896171092987061e-02 -4.833818972110748291e-02 4.122388064861297607e-01 4.069801270961761475e-01
-1.111110448837280273e-01 -5.064041540026664734e-02 -4.584886133670806885e-02 4.167098402976989746e-01 4.117099046707153320e-01
-1.051050350069999695e-01 -4.815347865223884583e-02 -4.333266615867614746e-02 4.211854040622711182e-01 4.164463877677917480e-01
-9.909902513027191162e-02 -4.563803598284721375e-02 -4.078957438468933105e-02 4.256652593612670898e-01 4.211884737014770508e-01
-9.309302270412445068e-02 -4.309413209557533264e-02 -3.821957111358642578e-02 4.301491975784301758e-01 4.259365797042846680e-01
-8.708702027797698975e-02 -4.052168875932693481e-02 -3.562259674072265625e-02 4.346368610858917236e-01 4.306899309158325195e-01
-8.108101040124893188e-02 -3.792066872119903564e-02 -3.299868106842041016e-02 4.391280710697174072e-01 4.354481697082519531e-01
-7.507500052452087402e-02 -3.529106825590133667e-02 -3.034776449203491211e-02 4.436225891113281250e-01 4.402111768722534180e-01
-6.906899809837341309e-02 -3.263283893465995789e-02 -2.766990661621093750e-02 4.481201469898223877e-01 4.449783563613891602e-01
-6.306299567222595215e-02 -2.994597889482975006e-02 -2.496495842933654785e-02 4.526205360889434814e-01 4.497496783733367920e-01
-5.705698579549789429e-02 -2.723043970763683319e-02 -2.223297953605651855e-02 4.571235477924346924e-01 4.545244276523590088e-01
-5.105097964406013489e-02 -2.448621205985546112e-02 -1.947399973869323730e-02 4.616287946701049805e-01 4.593024849891662598e-01
-4.504497349262237549e-02 -2.171328850090503693e-02 -1.668792963027954102e-02 4.661361575126647949e-01 4.640836417675018311e-01
-3.903896734118461609e-02 -1.891163177788257599e-02 -1.387473940849304199e-02 4.706453382968902588e-01 4.688671827316284180e-01
-3.303296118974685669e-02 -1.608124189078807831e-02 -1.103448867797851562e-02 4.751560986042022705e-01 4.736530780792236328e-01
-2.702695503830909729e-02 -1.322210114449262619e-02 -8.167177438735961914e-03 4.796682298183441162e-01 4.784408211708068848e-01
-2.102094888687133789e-02 -1.033420208841562271e-02 -5.272746086120605469e-03 4.841814041137695312e-01 4.832301437854766846e-01
-1.501494273543357849e-02 -7.417534478008747101e-03 -2.351164817810058594e-03 4.886954128742218018e-01 4.880207479000091553e-01
-9.008936583995819092e-03 -4.472089465707540512e-03 5.974769592285156250e-04 4.932100474834442139e-01 4.928120374679565430e-01
-3.002930432558059692e-03 -1.497867750003933907e-03 3.573298454284667969e-03 4.977250099182128906e-01 4.976040422916412354e-01
3.002930432558059692e-03 1.505062682554125786e-03 6.576120853424072266e-03 5.022400021553039551e-01 5.023959875106811523e-01
9.008936583995819092e-03 4.536847118288278580e-03 9.606122970581054688e-03 5.067549347877502441e-01 5.071880221366882324e-01
1.501494273543357849e-02 7.597408257424831390e-03 1.266324520111083984e-02 5.112694501876831055e-01 5.119792222976684570e-01
2.102094888687133789e-02 1.068674679845571518e-02 1.574748754501342773e-02 5.157833099365234375e-01 5.167698860168457031e-01
2.702695503830909729e-02 1.380485389381647110e-02 1.885882019996643066e-02 5.202963352203369141e-01 5.215591788291931152e-01
3.303296118974685669e-02 1.695171929895877838e-02 2.199727296829223633e-02 5.248081684112548828e-01 5.263469815254211426e-01
3.903896734118461609e-02 2.012733556330204010e-02 2.516284584999084473e-02 5.293186902999877930e-01 5.311328172683715820e-01
4.504497349262237549e-02 2.333168499171733856e-02 2.835547924041748047e-02 5.338274836540222168e-01 5.359163880348205566e-01
5.105097964406013489e-02 2.656476758420467377e-02 3.157517313957214355e-02 5.383344888687133789e-01 5.406975150108337402e-01
5.705698579549789429e-02 2.982654608786106110e-02 3.482195734977722168e-02 5.428393483161926270e-01 5.454755425453186035e-01
6.306299567222595215e-02 3.311701491475105286e-02 3.809580206871032715e-02 5.473418235778808594e-01 5.502503514289855957e-01
6.906899809837341309e-02 3.643615916371345520e-02 4.139661788940429688e-02 5.518417358398437500e-01 5.550216436386108398e-01
7.507500052452087402e-02 3.978393226861953735e-02 4.472449421882629395e-02 5.563387274742126465e-01 5.597888231277465820e-01
8.108101040124893188e-02 4.316034168004989624e-02 4.807934165000915527e-02 5.608326792716979980e-01 5.645518898963928223e-01
8.708702027797698975e-02 4.656533151865005493e-02 5.146124958992004395e-02 5.653232336044311523e-01 5.693100690841674805e-01
9.309302270412445068e-02 4.999889060854911804e-02 5.487003922462463379e-02 5.698101520538330078e-01 5.740634202957153320e-01
9.909902513027191162e-02 5.346098914742469788e-02 5.830579996109008789e-02 5.742933154106140137e-01 5.788115262985229492e-01
1.051050350069999695e-01 5.695155635476112366e-02 6.176844239234924316e-02 5.787723660469055176e-01 5.835536122322082520e-01
1.111110448837280273e-01 6.047062948346138000e-02 6.525799632072448730e-02 5.832471251487731934e-01 5.882900953292846680e-01
1.171170473098754883e-01 6.401808559894561768e-02 6.877440214157104492e-02 5.877172946929931641e-01 5.930199027061462402e-01
1.231230497360229492e-01 6.759397685527801514e-02 7.231763005256652832e-02 5.921826362609863281e-01 5.977433323860168457e-01
1.291290521621704102e-01 7.119817286729812622e-02 7.588768005371093750e-02 5.966429114341735840e-01 6.024595499038696289e-01
1.351350694894790649e-01 7.483069598674774170e-02 7.948449254035949707e-02 6.010979413986206055e-01 6.071684956550598145e-01
1.411410719156265259e-01 7.849148660898208618e-02 8.310806751251220703e-02 6.055473685264587402e-01 6.118698716163635254e-01
1.471470743417739868e-01 8.218046277761459351e-02 8.675834536552429199e-02 6.099910736083984375e-01 6.165630817413330078e-01
1.531530916690826416e-01 8.589763939380645752e-02 9.043532609939575195e-02 6.144287586212158203e-01 6.212481260299682617e-01
1.591590940952301025e-01 8.964288234710693359e-02 9.413889050483703613e-02 6.188600659370422363e-01 6.259243488311767578e-01
1.651650965213775635e-01 9.341621398925781250e-02 9.786903858184814453e-02 6.232849359512329102e-01 6.305916309356689453e-01
1.711710989475250244e-01 9.721756726503372192e-02 1.016257703304290771e-01 6.277030706405639648e-01 6.352497935295104980e-01
1.771771013736724854e-01 1.010468155145645142e-01 1.054089963436126709e-01 6.321142911911010742e-01 6.398979425430297852e-01
1.831831187009811401e-01 1.049039885401725769e-01 1.092186570167541504e-01 6.365182399749755859e-01 6.445363759994506836e-01
1.891891211271286011e-01 1.087889671325683594e-01 1.130548417568206787e-01 6.409147381782531738e-01 6.491643786430358887e-01
1.951951235532760620e-01 1.127017438411712646e-01 1.169173717498779297e-01 6.453034877777099609e-01 6.537820100784301758e-01
2.012011408805847168e-01 1.166422218084335327e-01 1.208062469959259033e-01 6.496843099594116211e-01 6.583887338638305664e-01
2.072071433067321777e-01 1.206102818250656128e-01 1.247214078903198242e-01 6.540571451187133789e-01 6.629838943481445312e-01
2.132131457328796387e-01 1.246059462428092957e-01 1.286627352237701416e-01 6.584213972091674805e-01 6.675677299499511719e-01
2.192191481590270996e-01 1.286290735006332397e-01 1.326302886009216309e-01 6.627770662307739258e-01 6.721395850181579590e-01
2.252251505851745605e-01 1.326796710491180420e-01 1.366239786148071289e-01 6.671239137649536133e-01 6.766994595527648926e-01
2.312311679124832153e-01 1.367576122283935547e-01 1.406438052654266357e-01 6.714615821838378906e-01 6.812468767166137695e-01
2.372371703386306763e-01 1.408627778291702271e-01 1.446895897388458252e-01 6.757900118827819824e-01 6.857812404632568359e-01
2.432431727647781372e-01 1.449951976537704468e-01 1.487613916397094727e-01 6.801088452339172363e-01 6.903027296066284180e-01
2.492491900920867920e-01 1.491546779870986938e-01 1.528590619564056396e-01 6.844178438186645508e-01 6.948106884956359863e-01
2.552551925182342529e-01 1.533412337303161621e-01 1.569826006889343262e-01 6.887168288230895996e-01 6.993050575256347656e-01
2.612611949443817139e-01 1.575546860694885254e-01 1.611318886280059814e-01 6.930056214332580566e-01 7.037852406501770020e-01
2.672671973705291748e-01 1.617950648069381714e-01 1.653069853782653809e-01 6.972838640213012695e-01 7.082514166831970215e-01
2.732731997966766357e-01 1.660621911287307739e-01 1.695076376199722290e-01 7.015514373779296875e-01 7.127028703689575195e-01
2.792792022228240967e-01 1.703560054302215576e-01 1.737339496612548828e-01 7.058081030845642090e-01 7.171394228935241699e-01
2.852852344512939453e-01 1.746764779090881348e-01 1.779858469963073730e-01 7.100536227226257324e-01 7.215610146522521973e-01
2.912912368774414062e-01 1.790233850479125977e-01 1.822631061077117920e-01 7.142877578735351562e-01 7.259668707847595215e-01
2.972972393035888672e-01 1.833967566490173340e-01 1.865658611059188843e-01 7.185102701187133789e-01 7.303572297096252441e-01
3.033032417297363281e-01 1.877964437007904053e-01 1.908938884735107422e-01 7.227209210395812988e-01 7.347315549850463867e-01
3.093092441558837891e-01 1.922223120927810669e-01 1.952471584081649780e-01 7.269195318222045898e-01 7.390894293785095215e-01
3.153152465820312500e-01 1.966743618249893188e-01 1.996256411075592041e-01 7.311059236526489258e-01 7.434309124946594238e-01
3.213212490081787109e-01 2.011523544788360596e-01 2.040291726589202881e-01 7.352798581123352051e-01 7.477552890777587891e-01
3.273272514343261719e-01 2.056563347578048706e-01 2.084577530622482300e-01 7.394410371780395508e-01 7.520627975463867188e-01
3.333332538604736328e-01 2.101861089468002319e-01 2.129113078117370605e-01 7.435893416404724121e-01 7.563529014587402344e-01
3.393392860889434814e-01 2.147416472434997559e-01 2.173897922039031982e-01 7.477244734764099121e-01 7.606253027915954590e-01
3.453452885150909424e-01 2.193227857351303101e-01 2.218929827213287354e-01 7.518463134765625000e-01 7.648799419403076172e-01
3.513512909412384033e-01 2.239293605089187622e-01 2.264209240674972534e-01 7.559545040130615234e-01 7.691162228584289551e-01
3.573572933673858643e-01 2.285613715648651123e-01 2.309734672307968140e-01 7.600490450859069824e-01 7.733342051506042480e-01
3.633632957935333252e-01 2.332186102867126465e-01 2.355505824089050293e-01 7.641294598579406738e-01 7.775334119796752930e-01
3.693692982196807861e-01 2.379010617733001709e-01 2.401521801948547363e-01 7.681957483291625977e-01 7.817137241363525391e-01
3.753753006458282471e-01 2.426085472106933594e-01 2.447781264781951904e-01 7.722476124763488770e-01 7.858749032020568848e-01
3.813813328742980957e-01 2.473409622907638550e-01 2.494283914566040039e-01 7.762849926948547363e-01 7.900165319442749023e-01
3.873873353004455566e-01 2.520982325077056885e-01 2.541028559207916260e-01 7.803074121475219727e-01 7.941385507583618164e-01
3.933933377265930176e-01 2.568801045417785645e-01 2.588014304637908936e-01 7.843148708343505859e-01 7.982406020164489746e-01
3.993993401527404785e-01 2.616866230964660645e-01 2.635239958763122559e-01 7.883070707321166992e-01 8.023226261138916016e-01
4.054053425788879395e-01 2.665176093578338623e-01 2.682705521583557129e-01 7.922838926315307617e-01 8.063842654228210449e-01
4.114113450050354004e-01 2.713728845119476318e-01 2.730408906936645508e-01 7.962449789047241211e-01 8.104251623153686523e-01
4.174173474311828613e-01 2.762523889541625977e-01 2.778349816799163818e-01 8.001903295516967773e-01 8.144453167915344238e-01
4.234233498573303223e-01 2.811559736728668213e-01 2.826527655124664307e-01 8.041197061538696289e-01 8.184443712234497070e-01
4.294293522834777832e-01 2.860834896564483643e-01 2.874940633773803711e-01 8.080328702926635742e-01 8.224221467971801758e-01
4.354353845119476318e-01 2.910349071025848389e-01 2.923588454723358154e-01 8.119295239448547363e-01 8.263784646987915039e-01
4.414413869380950928e-01 2.960099279880523682e-01 2.972469627857208252e-01 8.158096075057983398e-01 8.303129673004150391e-01
4.474473893642425537e-01 3.010085821151733398e-01 3.021582961082458496e-01 8.196728229522705078e-01 8.342257142066955566e-01
4.534533917903900146e-01 3.060306310653686523e-01 3.070928752422332764e-01 8.235191106796264648e-01 8.381161689758300781e-01
4.594593942165374756e-01 3.110760152339935303e-01 3.120504617691040039e-01 8.273482322692871094e-01 8.419843316078186035e-01
4.654653966426849365e-01 3.161444962024688721e-01 3.170309066772460938e-01 8.311600089073181152e-01 8.458299040794372559e-01
4.714713990688323975e-01 3.212360441684722900e-01 3.220342695713043213e-01 8.349541425704956055e-01 8.496528267860412598e-01
4.774774312973022461e-01 3.263505399227142334e-01 3.270604610443115234e-01 8.387305736541748047e-01 8.534527420997619629e-01
4.834834337234497070e-01 3.314876854419708252e-01 3.321091532707214355e-01 8.424891233444213867e-01 8.572295308113098145e-01
4.894894361495971680e-01 3.366475403308868408e-01 3.371803164482116699e-01 8.462295532226562500e-01 8.609831333160400391e-01
4.954954385757446289e-01 3.418298065662384033e-01 3.422739505767822266e-01 8.499515652656555176e-01 8.647130727767944336e-01
5.015014410018920898e-01 3.470344245433807373e-01 3.473899066448211670e-01 8.536552786827087402e-01 8.684194684028625488e-01
5.075074434280395508e-01 3.522612750530242920e-01 3.525280356407165527e-01 8.573402762413024902e-01 8.721019625663757324e-01
5.135134458541870117e-01 3.575100600719451904e-01 3.576883077621459961e-01 8.610064983367919922e-01 8.757603168487548828e-01
5.195194482803344727e-01 3.627808392047882080e-01 3.628704547882080078e-01 8.646535873413085938e-01 8.793945908546447754e-01
5.255254507064819336e-01 3.680732846260070801e-01 3.680744469165802002e-01 8.682816624641418457e-01 8.830044269561767578e-01
5.315314531326293945e-01 3.733874559402465820e-01 3.733001351356506348e-01 8.718903064727783203e-01 8.865898251533508301e-01
5.375374555587768555e-01 3.787229657173156738e-01 3.785475492477416992e-01 8.754795789718627930e-01 8.901503682136535645e-01
5.435434579849243164e-01 3.840798735618591309e-01 3.838164210319519043e-01 8.790490627288818359e-01 8.936862945556640625e-01
5.495494604110717773e-01 3.894579410552978516e-01 3.891066908836364746e-01 8.825987577438354492e-01 8.971971273422241211e-01
5.555555224418640137e-01 3.948570191860198975e-01 3.944182097911834717e-01 8.861284852027893066e-01 9.006828069686889648e-01
5.615615248680114746e-01 4.002769291400909424e-01 3.997508287429809570e-01 8.896380066871643066e-01 9.041431546211242676e-01
5.675675272941589355e-01 4.057174921035766602e-01 4.051045179367065430e-01 8.931272625923156738e-01 9.075780510902404785e-01
5.735735297203063965e-01 4.111787378787994385e-01 4.104790687561035156e-01 8.965960144996643066e-01 9.109874963760375977e-01
5.795795321464538574e-01 4.166602790355682373e-01 4.158743619918823242e-01 9.000440239906311035e-01 9.143711924552917480e-01
5.855855345726013184e-01 4.221621155738830566e-01 4.212903380393981934e-01 9.034712910652160645e-01 9.177290201187133789e-01
5.915915369987487793e-01 4.276839792728424072e-01 4.267267584800720215e-01 9.068776965141296387e-01 9.210608005523681641e-01
5.975975394248962402e-01 4.332257807254791260e-01 4.321836829185485840e-01 9.102630019187927246e-01 9.243665337562561035e-01
6.036035418510437012e-01 4.387874603271484375e-01 4.376609325408935547e-01 9.136269688606262207e-01 9.276462793350219727e-01
6.096095442771911621e-01 4.443687200546264648e-01 4.431582093238830566e-01 9.169697165489196777e-01 9.308995604515075684e-01
6.156155467033386230e-01 4.499693512916564941e-01 4.486754536628723145e-01 9.202907085418701172e-01 9.341263175010681152e-01
6.216215491294860840e-01 4.555893838405609131e-01 4.542126655578613281e-01 9.235901236534118652e-01 9.373266100883483887e-01
6.276275515556335449e-01 4.612284898757934570e-01 4.597696065902709961e-01 9.268677234649658203e-01 9.405002593994140625e-01
6.336335539817810059e-01 4.668866097927093506e-01 4.653461575508117676e-01 9.301233291625976562e-01 9.436471462249755859e-01
6.396395564079284668e-01 4.725635051727294922e-01 4.709422588348388672e-01 9.333569407463073730e-01 9.467671513557434082e-01
6.456456184387207031e-01 4.782591462135314941e-01 4.765576124191284180e-01 9.365682601928710938e-01 9.498603343963623047e-01
6.516516208648681641e-01 4.839732348918914795e-01 4.821923375129699707e-01 9.397572875022888184e-01 9.529263973236083984e-01
6.576576232910156250e-01 4.897056519985198975e-01 4.878459572792053223e-01 9.429236054420471191e-01 9.559653997421264648e-01
6.636636257171630859e-01 4.954562485218048096e-01 4.935186505317687988e-01 9.460673332214355469e-01 9.589771032333374023e-01
6.696696281433105469e-01 5.012248754501342773e-01 4.992101788520812988e-01 9.491884112358093262e-01 9.619616866111755371e-01
6.756756305694580078e-01 5.070112943649291992e-01 5.049202442169189453e-01 9.522865414619445801e-01 9.649187922477722168e-01
6.816816329956054688e-01 5.128154158592224121e-01 5.106489062309265137e-01 9.553617238998413086e-01 9.678485393524169922e-01
6.876876354217529297e-01 5.186370611190795898e-01 5.163959860801696777e-01 9.584137797355651855e-01 9.707507491111755371e-01
6.936936378479003906e-01 5.244759917259216309e-01 5.221614241600036621e-01 9.614425897598266602e-01 9.736254215240478516e-01
6.996996402740478516e-01 5.303321480751037598e-01 5.279448628425598145e-01 9.644479751586914062e-01 9.764724373817443848e-01
7.057056427001953125e-01 5.362053513526916504e-01 5.337463021278381348e-01 9.674298763275146484e-01 9.792919158935546875e-01
7.117116451263427734e-01 5.420954227447509766e-01 5.395655035972595215e-01 9.703882336616516113e-01 9.820836186408996582e-01
7.177176475524902344e-01 5.480020642280578613e-01 5.454024672508239746e-01 9.733229279518127441e-01 9.848474264144897461e-01
7.237236499786376953e-01 5.539253354072570801e-01 5.512570142745971680e-01 9.762337207794189453e-01 9.875835180282592773e-01
7.297296524047851562e-01 5.598648786544799805e-01 5.571290850639343262e-01 9.791205525398254395e-01 9.902917146682739258e-01
7.357356548309326172e-01 5.658206343650817871e-01 5.630182027816772461e-01 9.819834232330322266e-01 9.929720163345336914e-01
7.417416572570800781e-01 5.717923641204833984e-01 5.689244866371154785e-01 9.848221540451049805e-01 9.956243634223937988e-01
7.477477192878723145e-01 5.777800679206848145e-01 5.748479366302490234e-01 9.876366853713989258e-01 9.982488155364990234e-01
7.537537217140197754e-01 5.837833881378173828e-01 5.807880759239196777e-01 9.904268383979797363e-01 1.000845313072204590e+00
7.597597241401672363e-01 5.898021459579467773e-01 5.867448449134826660e-01 9.931927323341369629e-01 1.003413558006286621e+00
7.657657265663146973e-01 5.958363413810729980e-01 5.927181839942932129e-01 9.959339499473571777e-01 1.005954027175903320e+00
7.717717289924621582e-01 6.018856167793273926e-01 5.987079143524169922e-01 9.986504316329956055e-01 1.008466243743896484e+00
7.777777314186096191e-01 6.079499721527099609e-01 6.047139763832092285e-01 1.001342535018920898e+00 1.010950446128845215e+00
7.837837338447570801e-01 6.140291690826416016e-01 6.107360720634460449e-01 1.004009604454040527e+00 1.013406634330749512e+00
7.897897362709045410e-01 6.201229691505432129e-01 6.167742013931274414e-01 1.006651878356933594e+00 1.015834569931030273e+00
7.957957386970520020e-01 6.262313127517700195e-01 6.228279471397399902e-01 1.009269118309020996e+00 1.018234610557556152e+00
8.018017411231994629e-01 6.323539018630981445e-01 6.288973689079284668e-01 1.011861562728881836e+00 1.020606517791748047e+00
8.078077435493469238e-01 6.384907960891723633e-01 6.349823474884033203e-01 1.014428615570068359e+00 1.022950291633605957e+00
8.138137459754943848e-01 6.446416378021240234e-01 6.410826444625854492e-01 1.016970634460449219e+00 1.025265932083129883e+00
8.198197484016418457e-01 6.508061885833740234e-01 6.471982002258300781e-01 1.019487380981445312e+00 1.027553558349609375e+00
8.258257508277893066e-01 6.569845080375671387e-01 6.533287167549133301e-01 1.021978735923767090e+00 1.029813170433044434e+00
8.318317532539367676e-01 6.631762981414794922e-01 6.594741940498352051e-01 1.024444699287414551e+00 1.032044649124145508e+00
8.378378152847290039e-01 6.693814396858215332e-01 6.656343340873718262e-01 1.026885271072387695e+00 1.034248232841491699e+00
8.438438177108764648e-01 6.755996942520141602e-01 6.718090772628784180e-01 1.029300212860107422e+00 1.036423802375793457e+00
8.498498201370239258e-01 6.818308830261230469e-01 6.779983043670654297e-01 1.031689524650573730e+00 1.038571238517761230e+00
8.558558225631713867e-01 6.880749464035034180e-01 6.842017173767089844e-01 1.034053325653076172e+00 1.040690898895263672e+00
8.618618249893188477e-01 6.943315863609313965e-01 6.904192566871643066e-01 1.036391377449035645e+00 1.042782545089721680e+00
8.678678274154663086e-01 7.006008028984069824e-01 6.966506838798522949e-01 1.038703441619873047e+00 1.044846534729003906e+00
8.738738298416137695e-01 7.068822979927062988e-01 7.028961181640625000e-01 1.040989995002746582e+00 1.046882510185241699e+00
8.798798322677612305e-01 7.131758332252502441e-01 7.091551423072814941e-01 1.043250560760498047e+00 1.048890709877014160e+00
8.858858346939086914e-01 7.194815278053283691e-01 7.154275774955749512e-01 1.045485258102416992e+00 1.050871253013610840e+00
8.918918371200561523e-01 7.257989048957824707e-01 7.217134237289428711e-01 1.047693967819213867e+00 1.052824139595031738e+00
8.978978395462036133e-01 7.321279644966125488e-01 7.280124425888061523e-01 1.049876451492309570e+00 1.054749250411987305e+00
9.039038419723510742e-01 7.384684085845947266e-01 7.343245744705200195e-01 1.052033185958862305e+00 1.056646823883056641e+00
9.099098443984985352e-01 7.448203563690185547e-01 7.406494021415710449e-01 1.054163694381713867e+00 1.058516979217529297e+00
9.159158468246459961e-01 7.511833310127258301e-01 7.469871044158935547e-01 1.056267976760864258e+00 1.060359716415405273e+00
9.219218492507934570e-01 7.575573325157165527e-01 7.533372640609741211e-01 1.058346271514892578e+00 1.062174916267395020e+00
9.279278516769409180e-01 7.639421820640563965e-01 7.596998810768127441e-01 1.060398340225219727e+00 1.063962936401367188e+00
9.339338541030883789e-01 7.703375816345214844e-01 7.660746574401855469e-01 1.062424302101135254e+00 1.065723538398742676e+00
9.399399161338806152e-01 7.767435908317565918e-01 7.724617719650268555e-01 1.064423799514770508e+00 1.067457079887390137e+00
9.459459185600280762e-01 7.831599116325378418e-01 7.788605690002441406e-01 1.066397070884704590e+00 1.069163441658020020e+00
9.519519209861755371e-01 7.895863056182861328e-01 7.852712273597717285e-01 1.068344116210937500e+00 1.070842742919921875e+00
9.579579234123229980e-01 7.960228323936462402e-01 7.916934490203857422e-01 1.070264816284179688e+00 1.072495222091674805e+00
9.639639258384704590e-01 8.024690747261047363e-01 7.981271743774414062e-01 1.072159290313720703e+00 1.074120759963989258e+00
9.699699282646179199e-01 8.089250922203063965e-01 8.045721650123596191e-01 1.074027419090270996e+00 1.075719594955444336e+00
9.759759306907653809e-01 8.153905868530273438e-01 8.110283613204956055e-01 1.075869083404541016e+00 1.077291727066040039e+00
9.819819331169128418e-01 8.218654394149780273e-01 8.174955248832702637e-01 1.077684640884399414e+00 1.078837275505065918e+00
9.879879355430603027e-01 8.283495306968688965e-01 8.239734768867492676e-01 1.079473495483398438e+00 1.080356359481811523e+00
9.939939379692077637e-01 8.348426222801208496e-01 8.304620385169982910e-01 1.081236124038696289e+00 1.081848978996276855e+00
9.999999403953552246e-01 8.413446545600891113e-01 8.369612693786621094e-01 1.082972407341003418e+00 1.083315372467041016e+00
1.006006002426147461e+00 8.478555083274841309e-01 8.434708118438720703e-01 1.084682345390319824e+00 1.084755659103393555e+00
1.012012004852294922e+00 8.543747663497924805e-01 8.499904274940490723e-01 1.086365938186645508e+00 1.086169719696044922e+00
1.018018007278442383e+00 8.609024882316589355e-01 8.565202355384826660e-01 1.088023066520690918e+00 1.087557911872863770e+00
1.024024009704589844e+00 8.674384355545043945e-01 8.630598187446594238e-01 1.089653968811035156e+00 1.088920235633850098e+00
1.030030012130737305e+00 8.739825487136840820e-01 8.696089982986450195e-01 1.091258406639099121e+00 1.090256690979003906e+00
1.036036014556884766e+00 8.805345296859741211e-01 8.761678934097290039e-01 1.092836499214172363e+00 1.091567635536193848e+00
1.042042016983032227e+00 8.870943784713745117e-01 8.827361464500427246e-01 1.094388365745544434e+00 1.092853069305419922e+00
1.048048019409179688e+00 8.936619162559509277e-01 8.893136382102966309e-01 1.095913887023925781e+00 1.094113111495971680e+00
1.054054021835327148e+00 9.002368450164794922e-01 8.959002494812011719e-01 1.097413182258605957e+00 1.095347762107849121e+00
1.060060024261474609e+00 9.068191647529602051e-01 9.024956822395324707e-01 1.098886370658874512e+00 1.096557497978210449e+00
1.066066026687622070e+00 9.134086370468139648e-01 9.090999960899353027e-01 1.100333094596862793e+00 1.097741961479187012e+00
1.072072029113769531e+00 9.200052022933959961e-01 9.157129526138305664e-01 1.101753711700439453e+00 1.098901748657226562e+00
1.078078031539916992e+00 9.266086220741271973e-01 9.223341345787048340e-01 1.103148221969604492e+00 1.100036621093750000e+00
1.084084033966064453e+00 9.332187771797180176e-01 9.289638996124267578e-01 1.104516506195068359e+00 1.101146936416625977e+00
1.090090036392211914e+00 9.398355484008789062e-01 9.356015920639038086e-01 1.105858683586120605e+00 1.102232813835144043e+00
1.096096038818359375e+00 9.464587569236755371e-01 9.422473907470703125e-01 1.107174992561340332e+00 1.103294253349304199e+00
1.102102041244506836e+00 9.530882835388183594e-01 9.489009976387023926e-01 1.108464956283569336e+00 1.104331612586975098e+00
1.108108043670654297e+00 9.597238898277282715e-01 9.555622935295104980e-01 1.109729170799255371e+00 1.105344772338867188e+00
1.114114046096801758e+00 9.663656353950500488e-01 9.622310400009155273e-01 1.110967397689819336e+00 1.106334090232849121e+00
1.120120048522949219e+00 9.730131626129150391e-01 9.689071178436279297e-01 1.112179994583129883e+00 1.107299566268920898e+00
1.126126050949096680e+00 9.796664118766784668e-01 9.755904078483581543e-01 1.113366484642028809e+00 1.108241438865661621e+00
1.132132053375244141e+00 9.863253235816955566e-01 9.822808504104614258e-01 1.114527225494384766e+00 1.109159827232360840e+00
1.138138055801391602e+00 9.929895997047424316e-01 9.889780879020690918e-01 1.115662217140197754e+00 1.110054850578308105e+00
1.144144058227539062e+00 9.996592402458190918e-01 9.956820607185363770e-01 1.116771697998046875e+00 1.110926747322082520e+00
1.150150060653686523e+00 1.006334066390991211e+00 1.002392768859863281e+00 1.117855548858642578e+00 1.111775636672973633e+00
1.156156063079833984e+00 1.013013839721679688e+00 1.009109735488891602e+00 1.118913650512695312e+00 1.112601637840270996e+00
1.162162065505981445e+00 1.019698619842529297e+00 1.015833020210266113e+00 1.119946599006652832e+00 1.113404870033264160e+00
1.168168067932128906e+00 1.026388049125671387e+00 1.022562503814697266e+00 1.120954036712646484e+00 1.114185571670532227e+00
1.174174070358276367e+00 1.033082127571105957e+00 1.029297947883605957e+00 1.121936082839965820e+00 1.114943981170654297e+00
1.180180191993713379e+00 1.039780855178833008e+00 1.036039233207702637e+00 1.122892856597900391e+00 1.115680098533630371e+00
1.186186194419860840e+00 1.046483755111694336e+00 1.042786240577697754e+00 1.123824477195739746e+00 1.116394042968750000e+00
1.192192196846008301e+00 1.053190946578979492e+00 1.049538612365722656e+00 1.124731063842773438e+00 1.117086172103881836e+00
1.198198199272155762e+00 1.059902191162109375e+00 1.056296467781066895e+00 1.125612497329711914e+00 1.117756605148315430e+00
1.204204201698303223e+00 1.066617369651794434e+00 1.063059449195861816e+00 1.126469135284423828e+00 1.118405461311340332e+00
1.210210204124450684e+00 1.073336362838745117e+00 1.069827556610107422e+00 1.127300620079040527e+00 1.119032859802246094e+00
1.216216206550598145e+00 1.080059170722961426e+00 1.076600551605224609e+00 1.128107547760009766e+00 1.119639039039611816e+00
1.222222208976745605e+00 1.086785435676574707e+00 1.083378314971923828e+00 1.128889918327331543e+00 1.120224237442016602e+00
1.228228211402893066e+00 1.093515276908874512e+00 1.090160727500915527e+00 1.129647731781005859e+00 1.120788455009460449e+00
1.234234213829040527e+00 1.100248336791992188e+00 1.096947550773620605e+00 1.130380749702453613e+00 1.121331930160522461e+00
1.240240216255187988e+00 1.106984615325927734e+00 1.103738784790039062e+00 1.131089448928833008e+00 1.121854901313781738e+00
1.246246218681335449e+00 1.113723993301391602e+00 1.110534191131591797e+00 1.131774067878723145e+00 1.122357606887817383e+00
1.252252221107482910e+00 1.120466351509094238e+00 1.117333650588989258e+00 1.132434368133544922e+00 1.122840046882629395e+00
1.258258223533630371e+00 1.127211570739746094e+00 1.124137043952941895e+00 1.133070707321166992e+00 1.123302459716796875e+00
1.264264225959777832e+00 1.133959412574768066e+00 1.130944013595581055e+00 1.133682847023010254e+00 1.123745083808898926e+00
1.270270228385925293e+00 1.140709877014160156e+00 1.137754678726196289e+00 1.134271383285522461e+00 1.124168157577514648e+00
1.276276230812072754e+00 1.147462964057922363e+00 1.144568800926208496e+00 1.134835958480834961e+00 1.124571561813354492e+00
1.282282233238220215e+00 1.154218316078186035e+00 1.151386260986328125e+00 1.135376930236816406e+00 1.124955773353576660e+00
1.288288235664367676e+00 1.160975813865661621e+00 1.158206939697265625e+00 1.135894298553466797e+00 1.125320911407470703e+00
1.294294238090515137e+00 1.167735695838928223e+00 1.165030717849731445e+00 1.136388301849365234e+00 1.125667095184326172e+00
1.300300240516662598e+00 1.174497365951538086e+00 1.171857118606567383e+00 1.136859059333801270e+00 1.125994443893432617e+00
1.306306242942810059e+00 1.181261062622070312e+00 1.178686618804931641e+00 1.137306809425354004e+00 1.126303434371948242e+00
1.312312245368957520e+00 1.188026428222656250e+00 1.185518503189086914e+00 1.137731432914733887e+00 1.126593947410583496e+00
1.318318247795104980e+00 1.194793701171875000e+00 1.192352890968322754e+00 1.138132929801940918e+00 1.126866340637207031e+00
1.324324250221252441e+00 1.201562404632568359e+00 1.199189662933349609e+00 1.138511896133422852e+00 1.127120614051818848e+00
1.330330252647399902e+00 1.208332538604736328e+00 1.206028699874877930e+00 1.138868093490600586e+00 1.127357125282287598e+00
1.336336255073547363e+00 1.215104103088378906e+00 1.212869763374328613e+00 1.139201879501342773e+00 1.127576112747192383e+00
1.342342257499694824e+00 1.221876978874206543e+00 1.219712734222412109e+00 1.139513134956359863e+00 1.127777576446533203e+00
1.348348259925842285e+00 1.228651046752929688e+00 1.226557493209838867e+00 1.139802336692810059e+00 1.127961754798889160e+00
1.354354262351989746e+00 1.235426068305969238e+00 1.233404040336608887e+00 1.140069603919982910e+00 1.128128886222839355e+00
1.360360264778137207e+00 1.242202043533325195e+00 1.240252017974853516e+00 1.140314698219299316e+00 1.128279209136962891e+00
1.366366386413574219e+00 1.248979091644287109e+00 1.247101545333862305e+00 1.140537858009338379e+00 1.128412842750549316e+00
1.372372388839721680e+00 1.255756616592407227e+00 1.253952264785766602e+00 1.140739560127258301e+00 1.128530025482177734e+00
1.378378391265869141e+00 1.262534856796264648e+00 1.260804176330566406e+00 1.140919804573059082e+00 1.128630876541137695e+00
1.384384393692016602e+00 1.269313693046569824e+00 1.267656922340393066e+00 1.141078591346740723e+00 1.128715515136718750e+00
1.390390396118164062e+00 1.276093006134033203e+00 1.274510741233825684e+00 1.141216158866882324e+00 1.128784298896789551e+00
1.396396398544311523e+00 1.282872676849365234e+00 1.281365156173706055e+00 1.141332864761352539e+00 1.128837347030639648e+00
1.402402400970458984e+00 1.289652585983276367e+00 1.288220286369323730e+00 1.141428589820861816e+00 1.128874897956848145e+00
1.408408403396606445e+00 1.296432733535766602e+00 1.295076012611389160e+00 1.141503572463989258e+00 1.128897070884704590e+00
1.414414405822753906e+00 1.303212881088256836e+00 1.301932096481323242e+00 1.141558051109313965e+00 1.128904104232788086e+00
1.420420408248901367e+00 1.309993028640747070e+00 1.308788418769836426e+00 1.141592264175415039e+00 1.128896117210388184e+00
1.426426410675048828e+00 1.316773176193237305e+00 1.315644860267639160e+00 1.141606211662292480e+00 1.128873348236083984e+00
1.432432413101196289e+00 1.323553085327148438e+00 1.322501301765441895e+00 1.141600012779235840e+00 1.128836154937744141e+00
1.438438415527343750e+00 1.330332756042480469e+00 1.329357743263244629e+00 1.141573786735534668e+00 1.128784418106079102e+00
1.444444417953491211e+00 1.337111949920654297e+00 1.336213827133178711e+00 1.141528248786926270e+00 1.128718495368957520e+00
1.450450420379638672e+00 1.343890905380249023e+00 1.343069791793823242e+00 1.141463041305541992e+00 1.128638505935668945e+00
1.456456422805786133e+00 1.350669145584106445e+00 1.349925041198730469e+00 1.141378402709960938e+00 1.128544807434082031e+00
1.462462425231933594e+00 1.357446908950805664e+00 1.356779932975769043e+00 1.141274690628051758e+00 1.128437399864196777e+00
1.468468427658081055e+00 1.364223957061767578e+00 1.363633990287780762e+00 1.141152024269104004e+00 1.128316640853881836e+00
1.474474430084228516e+00 1.371000289916992188e+00 1.370487332344055176e+00 1.141010522842407227e+00 1.128182530403137207e+00
1.480480432510375977e+00 1.377775669097900391e+00 1.377339839935302734e+00 1.140850424766540527e+00 1.128035306930541992e+00
1.486486434936523438e+00 1.384550213813781738e+00 1.384191155433654785e+00 1.140671849250793457e+00 1.127875328063964844e+00
1.492492437362670898e+00 1.391323685646057129e+00 1.391041517257690430e+00 1.140475153923034668e+00 1.127702593803405762e+00
1.498498439788818359e+00 1.398096203804016113e+00 1.397890448570251465e+00 1.140260219573974609e+00 1.127517342567443848e+00
1.504504442214965820e+00 1.404867410659790039e+00 1.404738306999206543e+00 1.140027642250061035e+00 1.127319812774658203e+00
1.510510444641113281e+00 1.411637425422668457e+00 1.411584615707397461e+00 1.139777302742004395e+00 1.127110242843627930e+00
1.516516447067260742e+00 1.418406248092651367e+00 1.418429255485534668e+00 1.139509558677673340e+00 1.126888632774353027e+00
1.522522449493408203e+00 1.425173640251159668e+00 1.425272464752197266e+00 1.139224529266357422e+00 1.126655340194702148e+00
1.528528451919555664e+00 1.431939721107482910e+00 1.432113647460937500e+00 1.138922452926635742e+00 1.126410484313964844e+00
1.534534454345703125e+00 1.438704013824462891e+00 1.438953161239624023e+00 1.138603568077087402e+00 1.126154184341430664e+00
1.540540456771850586e+00 1.445466995239257812e+00 1.445790529251098633e+00 1.138268232345581055e+00 1.125886678695678711e+00
1.546546459197998047e+00 1.452228307723999023e+00 1.452625870704650879e+00 1.137915968894958496e+00 1.125608205795288086e+00
1.552552461624145508e+00 1.458987832069396973e+00 1.459459066390991211e+00 1.137547731399536133e+00 1.125318884849548340e+00
1.558558464050292969e+00 1.465745568275451660e+00 1.466290235519409180e+00 1.137163519859313965e+00 1.125018954277038574e+00
1.564564585685729980e+00 1.472501635551452637e+00 1.473118782043457031e+00 1.136763572692871094e+00 1.124708533287048340e+00
1.570570588111877441e+00 1.479255676269531250e+00 1.479944944381713867e+00 1.136347889900207520e+00 1.124387860298156738e+00
1.576576590538024902e+00 1.486007809638977051e+00 1.486768603324890137e+00 1.135916948318481445e+00 1.124057054519653320e+00
1.582582592964172363e+00 1.492757916450500488e+00 1.493589758872985840e+00 1.135470628738403320e+00 1.123716473579406738e+00
1.588588595390319824e+00 1.499505877494812012e+00 1.500407934188842773e+00 1.135009407997131348e+00 1.123365998268127441e+00
1.594594597816467285e+00 1.506251692771911621e+00 1.507223367691040039e+00 1.134533524513244629e+00 1.123006105422973633e+00
1.600600600242614746e+00 1.512995481491088867e+00 1.514035940170288086e+00 1.134043216705322266e+00 1.122636675834655762e+00
1.606606602668762207e+00 1.519736766815185547e+00 1.520845532417297363e+00 1.133538484573364258e+00 1.122258186340332031e+00
1.612612605094909668e+00 1.526475906372070312e+00 1.527652025222778320e+00 1.133019685745239258e+00 1.121870517730712891e+00
1.618618607521057129e+00 1.533212661743164062e+00 1.534455299377441406e+00 1.132487058639526367e+00 1.121474146842956543e+00
1.624624609947204590e+00 1.539947152137756348e+00 1.541255354881286621e+00 1.131940841674804688e+00 1.121068954467773438e+00
1.630630612373352051e+00 1.546679019927978516e+00 1.548052072525024414e+00 1.131381273269653320e+00 1.120655417442321777e+00
1.636636614799499512e+00 1.553408384323120117e+00 1.554845333099365234e+00 1.130808472633361816e+00 1.120233535766601562e+00
1.642642617225646973e+00 1.560135245323181152e+00 1.561635375022888184e+00 1.130222797393798828e+00 1.119803309440612793e+00
1.648648619651794434e+00 1.566859483718872070e+00 1.568421602249145508e+00 1.129624366760253906e+00 1.119365334510803223e+00
1.654654622077941895e+00 1.573581099510192871e+00 1.575204372406005859e+00 1.129013538360595703e+00 1.118919491767883301e+00
1.660660624504089355e+00 1.580299973487854004e+00 1.581983327865600586e+00 1.128390312194824219e+00 1.118465900421142578e+00
1.666666626930236816e+00 1.587016105651855469e+00 1.588758587837219238e+00 1.127755165100097656e+00 1.118004798889160156e+00
1.672672629356384277e+00 1.593729376792907715e+00 1.595530033111572266e+00 1.127108573913574219e+00 1.117536544799804688e+00
1.678678631782531738e+00 1.600439906120300293e+00 1.602297306060791016e+00 1.126450181007385254e+00 1.117061138153076172e+00
1.684684634208679199e+00 1.607147455215454102e+00 1.609060764312744141e+00 1.125780582427978516e+00 1.116578698158264160e+00
1.690690636634826660e+00 1.613852262496948242e+00 1.615820407867431641e+00 1.125099778175354004e+00 1.116089463233947754e+00
1.696696639060974121e+00 1.620553970336914062e+00 1.622575521469116211e+00 1.124408245086669922e+00 1.115593433380126953e+00
1.702702641487121582e+00 1.627252817153930664e+00 1.629326701164245605e+00 1.123706221580505371e+00 1.115091085433959961e+00
1.708708643913269043e+00 1.633948445320129395e+00 1.636073350906372070e+00 1.122993826866149902e+00 1.114582419395446777e+00
1.714714646339416504e+00 1.640641093254089355e+00 1.642816185951232910e+00 1.122271418571472168e+00 1.114067435264587402e+00
1.720720648765563965e+00 1.647330641746520996e+00 1.649554014205932617e+00 1.121539115905761719e+00 1.113546609878540039e+00
1.726726651191711426e+00 1.654016971588134766e+00 1.656287908554077148e+00 1.120797395706176758e+00 1.113019824028015137e+00
1.732732653617858887e+00 1.660700201988220215e+00 1.663017272949218750e+00 1.120046257972717285e+00 1.112487316131591797e+00
1.738738656044006348e+00 1.667380213737487793e+00 1.669741868972778320e+00 1.119285941123962402e+00 1.111949324607849121e+00
1.744744658470153809e+00 1.674057006835937500e+00 1.676462173461914062e+00 1.118516921997070312e+00 1.111405968666076660e+00
1.750750780105590820e+00 1.680730581283569336e+00 1.683177590370178223e+00 1.117738962173461914e+00 1.110857367515563965e+00
1.756756782531738281e+00 1.687400698661804199e+00 1.689888358116149902e+00 1.116953134536743164e+00 1.110303640365600586e+00
1.762762784957885742e+00 1.694067597389221191e+00 1.696594715118408203e+00 1.116158962249755859e+00 1.109744906425476074e+00
1.768768787384033203e+00 1.700731039047241211e+00 1.703295588493347168e+00 1.115357041358947754e+00 1.109181523323059082e+00
1.774774789810180664e+00 1.707391023635864258e+00 1.709992170333862305e+00 1.114547491073608398e+00 1.108613371849060059e+00
1.780780792236328125e+00 1.714047670364379883e+00 1.716683626174926758e+00 1.113730788230895996e+00 1.108040809631347656e+00
1.786786794662475586e+00 1.720700860023498535e+00 1.723370313644409180e+00 1.112906575202941895e+00 1.107463836669921875e+00
1.792792797088623047e+00 1.727350473403930664e+00 1.730051994323730469e+00 1.112075686454772949e+00 1.106882691383361816e+00
1.798798799514770508e+00 1.733996748924255371e+00 1.736728429794311523e+00 1.111238479614257812e+00 1.106297492980957031e+00
1.804804801940917969e+00 1.740639328956604004e+00 1.743400096893310547e+00 1.110394716262817383e+00 1.105708360671997070e+00
1.810810804367065430e+00 1.747278451919555664e+00 1.750066518783569336e+00 1.109545230865478516e+00 1.105115413665771484e+00
1.816816806793212891e+00 1.753913998603820801e+00 1.756727933883666992e+00 1.108689427375793457e+00 1.104518890380859375e+00
1.822822809219360352e+00 1.760545969009399414e+00 1.763383984565734863e+00 1.107828497886657715e+00 1.103918790817260742e+00
1.828828811645507812e+00 1.767174243927001953e+00 1.770035147666931152e+00 1.106962203979492188e+00 1.103315353393554688e+00
1.834834814071655273e+00 1.773798942565917969e+00 1.776681065559387207e+00 1.106090545654296875e+00 1.102708697319030762e+00
1.840840816497802734e+00 1.780419945716857910e+00 1.783321619033813477e+00 1.105214238166809082e+00 1.102098941802978516e+00
1.846846818923950195e+00 1.787037372589111328e+00 1.789956569671630859e+00 1.104333519935607910e+00 1.101486206054687500e+00
1.852852821350097656e+00 1.793651103973388672e+00 1.796586632728576660e+00 1.103448510169982910e+00 1.100870609283447266e+00
1.858858823776245117e+00 1.800261020660400391e+00 1.803211331367492676e+00 1.102559447288513184e+00 1.100252151489257812e+00
1.864864826202392578e+00 1.806867241859436035e+00 1.809830665588378906e+00 1.101666569709777832e+00 1.099631309509277344e+00
1.870870828628540039e+00 1.813469886779785156e+00 1.816444396972656250e+00 1.100770473480224609e+00 1.099007844924926758e+00
1.876876831054687500e+00 1.820068597793579102e+00 1.823053240776062012e+00 1.099870800971984863e+00 1.098382234573364258e+00
1.882882833480834961e+00 1.826663613319396973e+00 1.829656243324279785e+00 1.098968267440795898e+00 1.097754240036010742e+00
1.888888835906982422e+00 1.833254814147949219e+00 1.836254000663757324e+00 1.098062992095947266e+00 1.097124218940734863e+00
1.894894838333129883e+00 1.839842200279235840e+00 1.842846274375915527e+00 1.097155094146728516e+00 1.096492171287536621e+00
1.900900840759277344e+00 1.846425890922546387e+00 1.849432945251464844e+00 1.096245169639587402e+00 1.095858335494995117e+00
1.906906843185424805e+00 1.853005766868591309e+00 1.856014251708984375e+00 1.095333218574523926e+00 1.095222711563110352e+00
1.912912845611572266e+00 1.859581708908081055e+00 1.862590074539184570e+00 1.094419598579406738e+00 1.094585657119750977e+00
1.918918848037719727e+00 1.866153836250305176e+00 1.869160413742065430e+00 1.093504548072814941e+00 1.093946933746337891e+00
1.924924850463867188e+00 1.872722268104553223e+00 1.875725388526916504e+00 1.092588424682617188e+00 1.093306779861450195e+00
1.930930852890014648e+00 1.879286646842956543e+00 1.882284522056579590e+00 1.091671228408813477e+00 1.092665314674377441e+00
1.936936855316162109e+00 1.885847330093383789e+00 1.888838529586791992e+00 1.090753197669982910e+00 1.092022776603698730e+00
1.942942857742309570e+00 1.892404079437255859e+00 1.895386695861816406e+00 1.089834928512573242e+00 1.091379165649414062e+00
1.948948979377746582e+00 1.898957133293151855e+00 1.901929616928100586e+00 1.088916301727294922e+00 1.090734481811523438e+00
1.954954981803894043e+00 1.905506134033203125e+00 1.908467054367065430e+00 1.087997913360595703e+00 1.090089082717895508e+00
1.960960984230041504e+00 1.912051200866699219e+00 1.914998650550842285e+00 1.087079763412475586e+00 1.089442968368530273e+00
1.966966986656188965e+00 1.918592453002929688e+00 1.921525001525878906e+00 1.086162090301513672e+00 1.088796138763427734e+00
1.972972989082336426e+00 1.925129890441894531e+00 1.928045630455017090e+00 1.085245490074157715e+00 1.088148832321166992e+00
1.978978991508483887e+00 1.931663393974304199e+00 1.934560894966125488e+00 1.084329605102539062e+00 1.087501049041748047e+00
1.984984993934631348e+00 1.938192963600158691e+00 1.941070914268493652e+00 1.083415269851684570e+00 1.086852908134460449e+00
1.990990996360778809e+00 1.944718599319458008e+00 1.947574853897094727e+00 1.082502603530883789e+00 1.086204528808593750e+00
1.996996998786926270e+00 1.951240420341491699e+00 1.954073667526245117e+00 1.081591844558715820e+00 1.085556149482727051e+00
2.003002882003784180e+00 1.957758188247680664e+00 1.960566997528076172e+00 1.080682873725891113e+00 1.084907531738281250e+00
2.009008884429931641e+00 1.964272260665893555e+00 1.967054605484008789e+00 1.079776287078857422e+00 1.084259152412414551e+00
2.015014886856079102e+00 1.970782399177551270e+00 1.973537206649780273e+00 1.078872323036193848e+00 1.083610773086547852e+00
2.021020889282226562e+00 1.977288603782653809e+00 1.980014324188232422e+00 1.077971220016479492e+00 1.082962632179260254e+00
2.027026891708374023e+00 1.983790874481201172e+00 1.986485838890075684e+00 1.077072858810424805e+00 1.082314848899841309e+00
2.033032894134521484e+00 1.990289330482482910e+00 1.992951869964599609e+00 1.076177835464477539e+00 1.081667423248291016e+00
2.039039134979248047e+00 1.996784210205078125e+00 1.999413013458251953e+00 1.075286626815795898e+00 1.081020593643188477e+00
2.045045137405395508e+00 2.003274917602539062e+00 2.005868673324584961e+00 1.074398756027221680e+00 1.080374240875244141e+00
2.051051139831542969e+00 2.009761571884155273e+00 2.012319087982177734e+00 1.073515415191650391e+00 1.079728603363037109e+00
2.057057142257690430e+00 2.016244411468505859e+00 2.018763542175292969e+00 1.072635889053344727e+00 1.079083681106567383e+00
2.063063144683837891e+00 2.022723674774169922e+00 2.025203227996826172e+00 1.071760892868041992e+00 1.078439474105834961e+00
2.069069147109985352e+00 2.029198646545410156e+00 2.031637668609619141e+00 1.070890665054321289e+00 1.077796339988708496e+00
2.075075149536132812e+00 2.035670042037963867e+00 2.038066864013671875e+00 1.070025324821472168e+00 1.077154159545898438e+00
2.081081151962280273e+00 2.042137622833251953e+00 2.044490814208984375e+00 1.069165229797363281e+00 1.076513051986694336e+00
2.087087154388427734e+00 2.048601150512695312e+00 2.050909757614135742e+00 1.068310022354125977e+00 1.075872898101806641e+00
2.093093156814575195e+00 2.055060863494873047e+00 2.057323455810546875e+00 1.067461013793945312e+00 1.075234174728393555e+00
2.099099159240722656e+00 2.061516761779785156e+00 2.063731908798217773e+00 1.066617488861083984e+00 1.074596643447875977e+00
2.105105161666870117e+00 2.067969083786010742e+00 2.070135593414306641e+00 1.065780162811279297e+00 1.073960542678833008e+00
2.111111164093017578e+00 2.074417352676391602e+00 2.076534271240234375e+00 1.064949035644531250e+00 1.073325872421264648e+00
2.117117166519165039e+00 2.080861806869506836e+00 2.082927703857421875e+00 1.064124345779418945e+00 1.072692632675170898e+00
2.123123168945312500e+00 2.087302446365356445e+00 2.089316368103027344e+00 1.063306570053100586e+00 1.072060942649841309e+00
2.129129171371459961e+00 2.093739271163940430e+00 2.095700263977050781e+00 1.062495350837707520e+00 1.071430802345275879e+00
2.135135173797607422e+00 2.100172519683837891e+00 2.102079391479492188e+00 1.061691403388977051e+00 1.070802569389343262e+00
2.141141176223754883e+00 2.106601715087890625e+00 2.108453273773193359e+00 1.060894846916198730e+00 1.070175886154174805e+00
2.147147178649902344e+00 2.113027572631835938e+00 2.114822626113891602e+00 1.060105800628662109e+00 1.069551229476928711e+00
2.153153181076049805e+00 2.119449377059936523e+00 2.121187448501586914e+00 1.059324264526367188e+00 1.068928241729736328e+00
2.159159183502197266e+00 2.125867366790771484e+00 2.127547264099121094e+00 1.058550834655761719e+00 1.068307280540466309e+00
2.165165185928344727e+00 2.132281780242919922e+00 2.133902549743652344e+00 1.057785511016845703e+00 1.067688345909118652e+00
2.171171188354492188e+00 2.138692378997802734e+00 2.140253543853759766e+00 1.057028532028198242e+00 1.067071437835693359e+00
2.177177190780639648e+00 2.145099401473999023e+00 2.146599769592285156e+00 1.056280136108398438e+00 1.066456675529479980e+00
2.183183193206787109e+00 2.151502847671508789e+00 2.152941465377807617e+00 1.055540442466735840e+00 1.065844058990478516e+00
2.189189195632934570e+00 2.157902479171752930e+00 2.159278869628906250e+00 1.054809331893920898e+00 1.065233707427978516e+00
2.195195198059082031e+00 2.164298295974731445e+00 2.165611743927001953e+00 1.054087638854980469e+00 1.064625501632690430e+00
2.201201200485229492e+00 2.170690774917602539e+00 2.171940565109252930e+00 1.053375244140625000e+00 1.064019680023193359e+00
2.207207202911376953e+00 2.177079439163208008e+00 2.178265094757080078e+00 1.052672266960144043e+00 1.063416242599487305e+00
2.213213205337524414e+00 2.183464527130126953e+00 2.184585332870483398e+00 1.051978588104248047e+00 1.062815308570861816e+00
2.219219207763671875e+00 2.189845800399780273e+00 2.190901279449462891e+00 1.051295042037963867e+00 1.062216758728027344e+00
2.225225210189819336e+00 2.196223735809326172e+00 2.197213411331176758e+00 1.050621271133422852e+00 1.061620712280273438e+00
2.231231212615966797e+00 2.202598094940185547e+00 2.203521490097045898e+00 1.049957513809204102e+00 1.061027288436889648e+00
2.237237215042114258e+00 2.208968877792358398e+00 2.209825754165649414e+00 1.049304485321044922e+00 1.060436487197875977e+00
2.243243217468261719e+00 2.215336084365844727e+00 2.216125965118408203e+00 1.048661351203918457e+00 1.059848308563232422e+00
2.249249219894409180e+00 2.221699714660644531e+00 2.222422122955322266e+00 1.048029065132141113e+00 1.059262752532958984e+00
2.255255222320556641e+00 2.228060007095336914e+00 2.228714466094970703e+00 1.047407865524291992e+00 1.058680057525634766e+00
2.261261224746704102e+00 2.234416723251342773e+00 2.235003471374511719e+00 1.046797037124633789e+00 1.058099985122680664e+00
2.267267227172851562e+00 2.240769863128662109e+00 2.241288661956787109e+00 1.046197414398193359e+00 1.057522773742675781e+00
2.273273229598999023e+00 2.247119665145874023e+00 2.247570753097534180e+00 1.045608997344970703e+00 1.056948423385620117e+00
2.279279232025146484e+00 2.253465890884399414e+00 2.253848552703857422e+00 1.045032024383544922e+00 1.056377053260803223e+00
2.285285234451293945e+00 2.259808778762817383e+00 2.260123491287231445e+00 1.044466137886047363e+00 1.055808544158935547e+00
2.291291236877441406e+00 2.266148328781127930e+00 2.266395092010498047e+00 1.043912291526794434e+00 1.055242896080017090e+00
2.297297239303588867e+00 2.272484540939331055e+00 2.272662878036499023e+00 1.043369770050048828e+00 1.054680347442626953e+00
2.303303241729736328e+00 2.278817176818847656e+00 2.278928041458129883e+00 1.042839288711547852e+00 1.054120659828186035e+00
2.309309244155883789e+00 2.285146474838256836e+00 2.285189628601074219e+00 1.042320966720581055e+00 1.053564190864562988e+00
2.315315246582031250e+00 2.291472673416137695e+00 2.291448354721069336e+00 1.041814327239990234e+00 1.053010702133178711e+00
2.321321249008178711e+00 2.297795295715332031e+00 2.297703742980957031e+00 1.041319966316223145e+00 1.052460432052612305e+00
2.327327251434326172e+00 2.304114580154418945e+00 2.303956747055053711e+00 1.040838003158569336e+00 1.051913142204284668e+00
2.333333253860473633e+00 2.310430765151977539e+00 2.310206651687622070e+00 1.040368437767028809e+00 1.051369071006774902e+00
2.339339256286621094e+00 2.316743850708007812e+00 2.316453695297241211e+00 1.039911270141601562e+00 1.050828218460083008e+00
2.345345258712768555e+00 2.323053359985351562e+00 2.322698116302490234e+00 1.039466381072998047e+00 1.050290584564208984e+00
2.351351261138916016e+00 2.329359769821166992e+00 2.328939914703369141e+00 1.039034366607666016e+00 1.049756169319152832e+00
2.357357263565063477e+00 2.335663080215454102e+00 2.335178852081298828e+00 1.038615226745605469e+00 1.049225091934204102e+00
2.363363265991210938e+00 2.341963291168212891e+00 2.341415405273437500e+00 1.038208723068237305e+00 1.048697113990783691e+00
2.369369268417358398e+00 2.348259925842285156e+00 2.347649812698364258e+00 1.037814974784851074e+00 1.048172593116760254e+00
2.375375270843505859e+00 2.354553699493408203e+00 2.353881835937500000e+00 1.037434339523315430e+00 1.047651290893554688e+00
2.381381273269653320e+00 2.360844373703002930e+00 2.360111474990844727e+00 1.037066459655761719e+00 1.047133445739746094e+00
2.387387275695800781e+00 2.367131948471069336e+00 2.366338968276977539e+00 1.036712169647216797e+00 1.046618938446044922e+00
2.393393278121948242e+00 2.373416423797607422e+00 2.372564554214477539e+00 1.036370277404785156e+00 1.046107769012451172e+00
2.399399280548095703e+00 2.379697799682617188e+00 2.378787994384765625e+00 1.036041975021362305e+00 1.045599937438964844e+00
2.405405282974243164e+00 2.385976076126098633e+00 2.385009527206420898e+00 1.035727143287658691e+00 1.045095562934875488e+00
2.411411285400390625e+00 2.392251491546630859e+00 2.391229152679443359e+00 1.035425066947937012e+00 1.044594645500183105e+00
2.417417287826538086e+00 2.398523807525634766e+00 2.397447109222412109e+00 1.035136461257934570e+00 1.044097185134887695e+00
2.423423290252685547e+00 2.404793262481689453e+00 2.403663158416748047e+00 1.034860968589782715e+00 1.043603181838989258e+00
2.429429531097412109e+00 2.411059856414794922e+00 2.409878015518188477e+00 1.034598708152770996e+00 1.043112516403198242e+00
2.435435533523559570e+00 2.417323350906372070e+00 2.416091203689575195e+00 1.034349918365478516e+00 1.042625427246093750e+00
2.441441535949707031e+00 2.423583984375000000e+00 2.422302722930908203e+00 1.034114599227905273e+00 1.042141795158386230e+00
2.447447538375854492e+00 2.429841518402099609e+00 2.428513050079345703e+00 1.033892154693603516e+00 1.041661739349365234e+00
2.453453540802001953e+00 2.436096429824829102e+00 2.434722185134887695e+00 1.033683300018310547e+00 1.041185140609741211e+00
2.459459543228149414e+00 2.442348241806030273e+00 2.440929412841796875e+00 1.033487796783447266e+00 1.040711998939514160e+00
2.465465545654296875e+00 2.448597431182861328e+00 2.447136163711547852e+00 1.033305287361145020e+00 1.040242433547973633e+00
2.471471548080444336e+00 2.454843759536743164e+00 2.453341722488403320e+00 1.033136129379272461e+00 1.039776325225830078e+00
2.477477550506591797e+00 2.461087226867675781e+00 2.459546566009521484e+00 1.032980442047119141e+00 1.039313793182373047e+00
2.483483552932739258e+00 2.467327833175659180e+00 2.465750217437744141e+00 1.032837629318237305e+00 1.038854956626892090e+00
2.489489555358886719e+00 2.473565816879272461e+00 2.471952915191650391e+00 1.032707929611206055e+00 1.038399457931518555e+00
2.495495557785034180e+00 2.479801177978515625e+00 2.478154897689819336e+00 1.032591342926025391e+00 1.037947654724121094e+00
2.501501560211181641e+00 2.486033678054809570e+00 2.484356164932250977e+00 1.032487154006958008e+00 1.037499308586120605e+00
2.507507562637329102e+00 2.492263555526733398e+00 2.490557193756103516e+00 1.032397031784057617e+00 1.037054538726806641e+00
2.513513565063476562e+00 2.498490810394287109e+00 2.496757507324218750e+00 1.032319068908691406e+00 1.036613345146179199e+00
2.519519567489624023e+00 2.504715442657470703e+00 2.502957344055175781e+00 1.032254219055175781e+00 1.036175727844238281e+00
2.525525569915771484e+00 2.510937452316284180e+00 2.509156703948974609e+00 1.032202005386352539e+00 1.035741686820983887e+00
2.531531572341918945e+00 2.517156839370727539e+00 2.515356302261352539e+00 1.032162189483642578e+00 1.035311222076416016e+00
2.537537574768066406e+00 2.523373603820800781e+00 2.521555423736572266e+00 1.032134771347045898e+00 1.034884214401245117e+00
2.543543577194213867e+00 2.529587745666503906e+00 2.527754306793212891e+00 1.032120227813720703e+00 1.034460783004760742e+00
2.549549579620361328e+00 2.535799503326416016e+00 2.533953428268432617e+00 1.032117724418640137e+00 1.034040927886962891e+00
2.555555582046508789e+00 2.542008638381958008e+00 2.540152072906494141e+00 1.032127499580383301e+00 1.033624649047851562e+00
2.561561584472656250e+00 2.548215389251708984e+00 2.546350955963134766e+00 1.032148838043212891e+00 1.033211946487426758e+00
2.567567586898803711e+00 2.554419517517089844e+00 2.552550315856933594e+00 1.032182455062866211e+00 1.032802820205688477e+00
2.573573589324951172e+00 2.560621500015258789e+00 2.558749675750732422e+00 1.032227516174316406e+00 1.032397270202636719e+00
2.579579591751098633e+00 2.566820859909057617e+00 2.564949512481689453e+00 1.032285094261169434e+00 1.031995177268981934e+00
2.585585594177246094e+00 2.573017835617065430e+00 2.571149587631225586e+00 1.032352805137634277e+00 1.031596541404724121e+00
2.591591596603393555e+00 2.579212427139282227e+00 2.577350139617919922e+00 1.032432556152343750e+00 1.031201601028442383e+00
2.597597599029541016e+00 2.585404634475708008e+00 2.583550930023193359e+00 1.032522439956665039e+00 1.030810117721557617e+00
2.603603601455688477e+00 2.591594457626342773e+00 2.589752674102783203e+00 1.032624125480651855e+00 1.030422210693359375e+00
2.609609603881835938e+00 2.597782135009765625e+00 2.595954895019531250e+00 1.032736063003540039e+00 1.030037641525268555e+00
2.615615606307983398e+00 2.603967189788818359e+00 2.602158069610595703e+00 1.032858848571777344e+00 1.029656767845153809e+00
2.621621608734130859e+00 2.610150337219238281e+00 2.608362197875976562e+00 1.032991290092468262e+00 1.029279232025146484e+00
2.627627611160278320e+00 2.616331100463867188e+00 2.614566564559936523e+00 1.033133745193481445e+00 1.028905391693115234e+00
2.633633613586425781e+00 2.622509479522705078e+00 2.620771884918212891e+00 1.033287048339843750e+00 1.028534889221191406e+00
2.639639616012573242e+00 2.628685712814331055e+00 2.626978158950805664e+00 1.033448338508605957e+00 1.028167843818664551e+00
2.645645618438720703e+00 2.634859800338745117e+00 2.633185386657714844e+00 1.033620119094848633e+00 1.027804255485534668e+00
2.651651620864868164e+00 2.641031742095947266e+00 2.639394283294677734e+00 1.033800601959228516e+00 1.027444124221801758e+00
2.657657623291015625e+00 2.647201538085937500e+00 2.645603656768798828e+00 1.033989548683166504e+00 1.027087450027465820e+00
2.663663625717163086e+00 2.653369188308715820e+00 2.651814460754394531e+00 1.034187316894531250e+00 1.026734232902526855e+00
2.669669628143310547e+00 2.659534692764282227e+00 2.658026218414306641e+00 1.034393072128295898e+00 1.026384353637695312e+00
2.675675630569458008e+00 2.665698051452636719e+00 2.664239645004272461e+00 1.034606695175170898e+00 1.026037931442260742e+00
2.681681632995605469e+00 2.671859502792358398e+00 2.670454263687133789e+00 1.034827232360839844e+00 1.025694847106933594e+00
2.687687635421752930e+00 2.678018808364868164e+00 2.676669836044311523e+00 1.035055875778198242e+00 1.025355339050292969e+00
2.693693637847900391e+00 2.684175968170166016e+00 2.682887077331542969e+00 1.035290956497192383e+00 1.025018930435180664e+00
2.699699640274047852e+00 2.690331220626831055e+00 2.689105987548828125e+00 1.035532712936401367e+00 1.024686098098754883e+00
2.705705642700195312e+00 2.696484565734863281e+00 2.695326089859008789e+00 1.035780906677246094e+00 1.024356484413146973e+00
2.711711645126342773e+00 2.702635765075683594e+00 2.701548099517822266e+00 1.036034941673278809e+00 1.024030208587646484e+00
2.717717647552490234e+00 2.708785295486450195e+00 2.707771062850952148e+00 1.036294341087341309e+00 1.023707270622253418e+00
2.723723649978637695e+00 2.714932680130004883e+00 2.713995933532714844e+00 1.036559104919433594e+00 1.023387670516967773e+00
2.729729652404785156e+00 2.721078157424926758e+00 2.720221996307373047e+00 1.036828160285949707e+00 1.023071289062500000e+00
2.735735654830932617e+00 2.727221727371215820e+00 2.726449966430664062e+00 1.037101745605468750e+00 1.022758126258850098e+00
2.741741657257080078e+00 2.733363389968872070e+00 2.732679843902587891e+00 1.037379026412963867e+00 1.022448301315307617e+00
2.747747659683227539e+00 2.739503383636474609e+00 2.738911151885986328e+00 1.037660121917724609e+00 1.022141695022583008e+00
2.753753662109375000e+00 2.745641469955444336e+00 2.745144367218017578e+00 1.037944078445434570e+00 1.021838188171386719e+00
2.759759664535522461e+00 2.751777648925781250e+00 2.751379013061523438e+00 1.038230895996093750e+00 1.021538019180297852e+00
2.765765666961669922e+00 2.757912158966064453e+00 2.757615566253662109e+00 1.038519144058227539e+00 1.021241068840026855e+00
2.771771669387817383e+00 2.764045000076293945e+00 2.763853788375854492e+00 1.038809776306152344e+00 1.020947217941284180e+00
2.777777671813964844e+00 2.770175933837890625e+00 2.770093441009521484e+00 1.039101600646972656e+00 1.020656466484069824e+00
2.783783674240112305e+00 2.776304960250854492e+00 2.776335239410400391e+00 1.039393424987792969e+00 1.020368933677673340e+00
2.789789676666259766e+00 2.782432556152343750e+00 2.782578468322753906e+00 1.039685726165771484e+00 1.020084500312805176e+00
2.795795679092407227e+00 2.788558244705200195e+00 2.788824081420898438e+00 1.039978027343750000e+00 1.019803166389465332e+00
2.801801681518554688e+00 2.794682264328002930e+00 2.795071125030517578e+00 1.040269374847412109e+00 1.019524931907653809e+00
2.807807922363281250e+00 2.800805091857910156e+00 2.801320314407348633e+00 1.040558457374572754e+00 1.019249677658081055e+00
2.813813924789428711e+00 2.806926012039184570e+00 2.807570219039916992e+00 1.040846824645996094e+00 1.018977642059326172e+00
2.819819927215576172e+00 2.813045024871826172e+00 2.813822746276855469e+00 1.041131496429443359e+00 1.018708467483520508e+00
2.825825929641723633e+00 2.819162607192993164e+00 2.820075988769531250e+00 1.041413545608520508e+00 1.018442392349243164e+00
2.831831932067871094e+00 2.825278520584106445e+00 2.826332092285156250e+00 1.041692018508911133e+00 1.018179297447204590e+00
2.837837934494018555e+00 2.831393003463745117e+00 2.832588911056518555e+00 1.041966676712036133e+00 1.017919063568115234e+00
2.843843936920166016e+00 2.837505817413330078e+00 2.838848114013671875e+00 1.042235255241394043e+00 1.017661929130554199e+00
2.849849939346313477e+00 2.843617200851440430e+00 2.845108985900878906e+00 1.042499423027038574e+00 1.017407655715942383e+00
2.855855941772460938e+00 2.849726915359497070e+00 2.851370811462402344e+00 1.042756199836730957e+00 1.017156362533569336e+00
2.861861944198608398e+00 2.855835199356079102e+00 2.857634782791137695e+00 1.043007254600524902e+00 1.016907930374145508e+00
2.867867946624755859e+00 2.861942052841186523e+00 2.863898992538452148e+00 1.043249726295471191e+00 1.016662359237670898e+00
2.873873949050903320e+00 2.868047475814819336e+00 2.870165586471557617e+00 1.043484568595886230e+00 1.016419529914855957e+00
2.879879951477050781e+00 2.874151229858398438e+00 2.876433849334716797e+00 1.043709874153137207e+00 1.016179680824279785e+00
2.885885953903198242e+00 2.880253791809082031e+00 2.882702827453613281e+00 1.043925762176513672e+00 1.015942573547363281e+00
2.891891956329345703e+00 2.886354923248291016e+00 2.888973236083984375e+00 1.044131994247436523e+00 1.015708327293395996e+00
2.897897958755493164e+00 2.892454385757446289e+00 2.895245075225830078e+00 1.044326066970825195e+00 1.015476822853088379e+00
2.903903961181640625e+00 2.898552656173706055e+00 2.901517152786254883e+00 1.044508934020996094e+00 1.015248060226440430e+00
2.909909963607788086e+00 2.904649734497070312e+00 2.907791614532470703e+00 1.044679403305053711e+00 1.015022039413452148e+00
2.915915966033935547e+00 2.910745143890380859e+00 2.914066791534423828e+00 1.044835567474365234e+00 1.014798760414123535e+00
2.921921968460083008e+00 2.916839361190795898e+00 2.920341968536376953e+00 1.044978380203247070e+00 1.014578104019165039e+00
2.927927970886230469e+00 2.922932386398315430e+00 2.926619052886962891e+00 1.045105576515197754e+00 1.014360189437866211e+00
2.933933973312377930e+00 2.929023981094360352e+00 2.932895660400390625e+00 1.045217752456665039e+00 1.014144897460937500e+00
2.939939975738525391e+00 2.935114145278930664e+00 2.939173698425292969e+00 1.045312166213989258e+00 1.013932228088378906e+00
2.945945978164672852e+00 2.941203117370605469e+00 2.945451736450195312e+00 1.045389413833618164e+00 1.013722181320190430e+00
2.951951980590820312e+00 2.947291135787963867e+00 2.951731204986572266e+00 1.045448303222656250e+00 1.013514757156372070e+00
2.957957983016967773e+00 2.953377485275268555e+00 2.958009719848632812e+00 1.045487046241760254e+00 1.013309836387634277e+00
2.963963985443115234e+00 2.959462881088256836e+00 2.964289426803588867e+00 1.045507192611694336e+00 1.013107419013977051e+00
2.969969987869262695e+00 2.965547084808349609e+00 2.970568180084228516e+00 1.045504927635192871e+00 1.012907624244689941e+00
2.975975990295410156e+00 2.971629858016967773e+00 2.976848125457763672e+00 1.045481204986572266e+00 1.012710332870483398e+00
2.981981992721557617e+00 2.977711677551269531e+00 2.983126640319824219e+00 1.045433998107910156e+00 1.012515425682067871e+00
2.987987995147705078e+00 2.983792304992675781e+00 2.989405393600463867e+00 1.045362234115600586e+00 1.012323141098022461e+00
2.993993997573852539e+00 2.989871740341186523e+00 2.995683670043945312e+00 1.045266628265380859e+00 1.012133121490478516e+00
3.000000000000000000e+00 2.995950222015380859e+00 3.001961231231689453e+00 1.045144677162170410e+00 1.011945605278015137e+00


==> figs/tropical_rational_6.txt <==
x GELU Tropical_rational Tropical_rational_deriv GELU_deriv
-6.000000000000000000e+00 0.000000000000000000e+00 9.450912475585937500e-04 -1.268863677978515625e-03 -2.980232238769531250e-08
-5.987987995147705078e+00 0.000000000000000000e+00 9.298324584960937500e-04 -1.268863677978515625e-03 -2.980232238769531250e-08
-5.975975990295410156e+00 0.000000000000000000e+00 9.145736694335937500e-04 -1.268863677978515625e-03 -2.980232238769531250e-08
-5.963963985443115234e+00 0.000000000000000000e+00 8.993148803710937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.951951980590820312e+00 0.000000000000000000e+00 8.840560913085937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.939939975738525391e+00 0.000000000000000000e+00 8.687973022460937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.927927970886230469e+00 0.000000000000000000e+00 8.535385131835937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.915915966033935547e+00 0.000000000000000000e+00 8.382797241210937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.903903961181640625e+00 0.000000000000000000e+00 8.230209350585937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.891891956329345703e+00 0.000000000000000000e+00 8.077621459960937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.879879951477050781e+00 0.000000000000000000e+00 7.925033569335937500e-04 -1.268863677978515625e-03 -5.960464477539062500e-08
-5.867867946624755859e+00 0.000000000000000000e+00 7.781982421875000000e-04 -1.268863677978515625e-03 -8.940696716308593750e-08
-5.855855941772460938e+00 0.000000000000000000e+00 7.619857788085937500e-04 -1.268863677978515625e-03 -8.940696716308593750e-08
-5.843843936920166016e+00 0.000000000000000000e+00 7.467269897460937500e-04 -1.268863677978515625e-03 -8.940696716308593750e-08
-5.831831932067871094e+00 0.000000000000000000e+00 7.324218750000000000e-04 -1.268863677978515625e-03 -8.940696716308593750e-08
-5.819819927215576172e+00 0.000000000000000000e+00 7.162094116210937500e-04 -1.268863677978515625e-03 -8.940696716308593750e-08
-5.807807922363281250e+00 0.000000000000000000e+00 7.009506225585937500e-04 -1.268863677978515625e-03 -1.192092895507812500e-07
-5.795795917510986328e+00 0.000000000000000000e+00 6.866455078125000000e-04 -1.268863677978515625e-03 -1.192092895507812500e-07
-5.783783912658691406e+00 0.000000000000000000e+00 6.704330444335937500e-04 -1.268863677978515625e-03 -1.192092895507812500e-07
-5.771771907806396484e+00 0.000000000000000000e+00 6.551742553710937500e-04 -1.268863677978515625e-03 -1.490116119384765625e-07
-5.759759902954101562e+00 0.000000000000000000e+00 6.408691406250000000e-04 -1.268863677978515625e-03 -1.490116119384765625e-07
-5.747747898101806641e+00 0.000000000000000000e+00 6.246566772460937500e-04 -1.268863677978515625e-03 -1.490116119384765625e-07
-5.735735893249511719e+00 0.000000000000000000e+00 6.093978881835937500e-04 -1.268863677978515625e-03 -1.788139343261718750e-07
-5.723723888397216797e+00 0.000000000000000000e+00 5.950927734375000000e-04 -1.268863677978515625e-03 -1.788139343261718750e-07
-5.711711883544921875e+00 0.000000000000000000e+00 5.788803100585937500e-04 -1.268863677978515625e-03 -1.788139343261718750e-07
-5.699699878692626953e+00 0.000000000000000000e+00 5.636215209960937500e-04 -1.268863677978515625e-03 -2.086162567138671875e-07
-5.687687873840332031e+00 0.000000000000000000e+00 5.493164062500000000e-04 -1.268863677978515625e-03 -2.086162567138671875e-07
-5.675675868988037109e+00 0.000000000000000000e+00 5.340576171875000000e-04 -1.268863677978515625e-03 -2.384185791015625000e-07
-5.663663864135742188e+00 0.000000000000000000e+00 5.178451538085937500e-04 -1.268863677978515625e-03 -2.384185791015625000e-07
-5.651651859283447266e+00 0.000000000000000000e+00 5.035400390625000000e-04 -1.268863677978515625e-03 -2.682209014892578125e-07
-5.639639854431152344e+00 0.000000000000000000e+00 4.882812500000000000e-04 -1.268863677978515625e-03 -2.682209014892578125e-07
-5.627627849578857422e+00 0.000000000000000000e+00 4.720687866210937500e-04 -1.268863677978515625e-03 -2.980232238769531250e-07
-5.615615844726562500e+00 0.000000000000000000e+00 4.577636718750000000e-04 -1.268863677978515625e-03 -3.278255462646484375e-07
-5.603603363037109375e+00 0.000000000000000000e+00 4.425048828125000000e-04 -1.268863677978515625e-03 -3.278255462646484375e-07
-5.591591358184814453e+00 0.000000000000000000e+00 4.262924194335937500e-04 -1.268863677978515625e-03 -3.576278686523437500e-07
-5.579579353332519531e+00 0.000000000000000000e+00 4.119873046875000000e-04 -1.268863677978515625e-03 -3.874301910400390625e-07
-5.567567348480224609e+00 0.000000000000000000e+00 3.967285156250000000e-04 -1.268863677978515625e-03 -4.172325134277343750e-07
-5.555555343627929688e+00 0.000000000000000000e+00 3.805160522460937500e-04 -1.268863677978515625e-03 -4.470348358154296875e-07
-5.543543338775634766e+00 0.000000000000000000e+00 3.662109375000000000e-04 -1.268863677978515625e-03 -4.768371582031250000e-07
-5.531531333923339844e+00 -1.648524801112216664e-07 3.509521484375000000e-04 -1.268863677978515625e-03 -4.768371582031250000e-07
-5.519519329071044922e+00 -1.644944944700910128e-07 3.356933593750000000e-04 -1.268863677978515625e-03 -5.066394805908203125e-07
-5.507507324218750000e+00 -1.641365088289603591e-07 3.204345703125000000e-04 -1.268863677978515625e-03 -5.364418029785156250e-07
-5.495495319366455078e+00 -1.637785231878297054e-07 3.051757812500000000e-04 -1.268863677978515625e-03 -5.662441253662109375e-07
-5.483483314514160156e+00 -1.634205375466990517e-07 2.899169921875000000e-04 -1.268863677978515625e-03 -6.258487701416015625e-07
-5.471471309661865234e+00 -1.630625519055683981e-07 2.746582031250000000e-04 -1.268863677978515625e-03 -6.556510925292968750e-07
-5.459459304809570312e+00 -1.627045662644377444e-07 2.593994140625000000e-04 -1.268863677978515625e-03 -7.152557373046875000e-07
-5.447447299957275391e+00 -1.623465806233070907e-07 2.441406250000000000e-04 -1.268863677978515625e-03 -7.450580596923828125e-07
-5.435435295104980469e+00 -1.619885949821764370e-07 2.288818359375000000e-04 -1.268863677978515625e-03 -8.046627044677734375e-07
-5.423423290252685547e+00 -1.616306093410457834e-07 2.136230468750000000e-04 -1.268863677978515625e-03 -8.642673492431640625e-07
-5.411411285400390625e+00 -1.612726236999151297e-07 1.983642578125000000e-04 -1.268863677978515625e-03 -9.238719940185546875e-07
-5.399399280548095703e+00 -1.609146380587844760e-07 1.821517944335937500e-04 -1.268863677978515625e-03 -9.834766387939453125e-07
-5.387387275695800781e+00 -1.605566524176538223e-07 1.678466796875000000e-04 -1.268863677978515625e-03 -1.043081283569335938e-06
-5.375375270843505859e+00 -1.601986667765231687e-07 1.525878906250000000e-04 -1.268863677978515625e-03 -1.102685928344726562e-06
-5.363363265991210938e+00 -1.598406811353925150e-07 1.363754272460937500e-04 -1.268863677978515625e-03 -1.192092895507812500e-06
-5.351351261138916016e+00 -1.594826954942618613e-07 1.220703125000000000e-04 -1.268863677978515625e-03 -1.251697540283203125e-06
-5.339339256286621094e+00 -3.182494197062624153e-07 1.068115234375000000e-04 -1.268863677978515625e-03 -1.311302185058593750e-06
-5.327327251434326172e+00 -3.175334484240011079e-07 9.155273437500000000e-05 -1.268863677978515625e-03 -1.400709152221679688e-06
-5.315315246582031250e+00 -3.168174771417398006e-07 7.629394531250000000e-05 -1.268863677978515625e-03 -1.490116119384765625e-06
-5.303303241729736328e+00 -3.161015058594784932e-07 6.103515625000000000e-05 -1.268863677978515625e-03 -1.579523086547851562e-06
-5.291291236877441406e+00 -3.153855345772171859e-07 4.577636718750000000e-05 -1.268863677978515625e-03 -1.698732376098632812e-06
-5.279279232025146484e+00 -3.146695632949558785e-07 3.051757812500000000e-05 -1.268863677978515625e-03 -1.817941665649414062e-06
-5.267267227172851562e+00 -3.139535920126945712e-07 1.525878906250000000e-05 -1.268863677978515625e-03 -1.937150955200195312e-06
-5.255255222320556641e+00 -3.132376207304332638e-07 0.000000000000000000e+00 -1.268863677978515625e-03 -2.056360244750976562e-06
-5.243243217468261719e+00 -4.687824741722579347e-07 -1.525878906250000000e-05 -1.268863677978515625e-03 -2.145767211914062500e-06
-5.231231212615966797e+00 -4.677085030380112585e-07 -3.051757812500000000e-05 -1.268863677978515625e-03 -2.294778823852539062e-06
-5.219219207763671875e+00 -4.666345603254740126e-07 -4.577636718750000000e-05 -1.268863677978515625e-03 -2.443790435791015625e-06
-5.207207202911376953e+00 -4.655606176129367668e-07 -6.103515625000000000e-05 -1.268863677978515625e-03 -2.592802047729492188e-06
-5.195195198059082031e+00 -4.644866464786900906e-07 -7.629394531250000000e-05 -1.268863677978515625e-03 -2.771615982055664062e-06
-5.183183193206787109e+00 -6.178835860737308394e-07 -9.155273437500000000e-05 -1.268863677978515625e-03 -2.920627593994140625e-06
-5.171171188354492188e+00 -6.164516435092082247e-07 -1.068115234375000000e-04 -1.268863677978515625e-03 -3.099441528320312500e-06
-5.159159183502197266e+00 -6.150197009446856100e-07 -1.220703125000000000e-04 -1.268863677978515625e-03 -3.308057785034179688e-06
-5.147147178649902344e+00 -6.135877583801629953e-07 -1.373291015625000000e-04 -1.268863677978515625e-03 -3.516674041748046875e-06
-5.135135173797607422e+00 -7.651947839804051910e-07 -1.516342163085937500e-04 -1.268863677978515625e-03 -3.695487976074218750e-06
-5.123123168945312500e+00 -7.634048415638972074e-07 -1.678466796875000000e-04 -1.268863677978515625e-03 -3.933906555175781250e-06
-5.111111164093017578e+00 -7.616148991473892238e-07 -1.831054687500000000e-04 -1.268863677978515625e-03 -4.172325134277343750e-06
-5.099099159240722656e+00 -9.117899821831088047e-07 -1.974105834960937500e-04 -1.268863677978515625e-03 -4.410743713378906250e-06
-5.087087154388427734e+00 -9.096420399146154523e-07 -2.136230468750000000e-04 -1.268863677978515625e-03 -4.708766937255859375e-06
-5.075075149536132812e+00 -1.058743237081216648e-06 -2.288818359375000000e-04 -1.268863677978515625e-03 -4.947185516357421875e-06
-5.063063144683837891e+00 -1.056237238117319066e-06 -2.431869506835937500e-04 -1.268863677978515625e-03 -5.275011062622070312e-06
-5.051051139831542969e+00 -1.053731352840259206e-06 -2.593994140625000000e-04 -1.268863677978515625e-03 -5.602836608886718750e-06
-5.039039134979248047e+00 -1.201400550598918926e-06 -2.746582031250000000e-04 -1.268863677978515625e-03 -5.930662155151367188e-06
-5.027027130126953125e+00 -1.198536665469873697e-06 -2.889633178710937500e-04 -1.268863677978515625e-03 -6.288290023803710938e-06
-5.015015125274658203e+00 -1.345131863672577310e-06 -3.051757812500000000e-04 -1.268863677978515625e-03 -6.645917892456054688e-06
-5.003003120422363281e+00 -1.341909978691546712e-06 -3.204345703125000000e-04 -1.268863677978515625e-03 -7.063150405883789062e-06
-4.990991115570068359e+00 -1.487431291025131941e-06 -3.347396850585937500e-04 -1.268863677978515625e-03 -7.450580596923828125e-06
-4.978979110717773438e+00 -1.632236489967908710e-06 -3.509521484375000000e-04 -1.268863677978515625e-03 -7.897615432739257812e-06
-4.966967105865478516e+00 -1.628298718969745096e-06 -3.662109375000000000e-04 -1.268863677978515625e-03 -8.374452590942382812e-06
-4.954955101013183594e+00 -1.772030032043403480e-06 -3.805160522460937500e-04 -1.268863677978515625e-03 -8.851289749145507812e-06
-4.942943096160888672e+00 -1.915045459099928848e-06 -3.967285156250000000e-04 -1.268863677978515625e-03 -9.357929229736328125e-06
-4.930931091308593750e+00 -2.057344772765645757e-06 -4.119873046875000000e-04 -1.268863677978515625e-03 -9.924173355102539062e-06
-4.918919086456298828e+00 -2.198928086727391928e-06 -4.262924194335937500e-04 -1.268863677978515625e-03 -1.049041748046875000e-05
-4.906907081604003906e+00 -2.339795628358842805e-06 -4.415512084960937500e-04 -1.268863677978515625e-03 -1.108646392822265625e-05
-4.894895076751708984e+00 -2.479947170286322944e-06 -4.577636718750000000e-04 -1.268863677978515625e-03 -1.174211502075195312e-05
-4.882883071899414062e+00 -2.619382485136156902e-06 -4.720687866210937500e-04 -1.268863677978515625e-03 -1.242756843566894531e-05
-4.870871067047119141e+00 -2.758102027655695565e-06 -4.873275756835937500e-04 -1.268863677978515625e-03 -1.314282417297363281e-05
-4.858859062194824219e+00 -2.896105797844938934e-06 -5.035400390625000000e-04 -1.268863677978515625e-03 -1.388788223266601562e-05
-4.846846580505371094e+00 -3.033392886209185235e-06 -5.178451538085937500e-04 -1.268863677978515625e-03 -1.469254493713378906e-05
-4.834834575653076172e+00 -3.169964656990487128e-06 -5.331039428710937500e-04 -1.268863677978515625e-03 -1.552700996398925781e-05
-4.822822570800781250e+00 -3.449551513767801225e-06 -5.493164062500000000e-04 -1.268863677978515625e-03 -1.639127731323242188e-05
-4.810810565948486328e+00 -3.584333171602338552e-06 -5.636215209960937500e-04 -1.268863677978515625e-03 -1.734495162963867188e-05
-4.798798561096191406e+00 -3.861414370476268232e-06 -5.788803100585937500e-04 -1.268863677978515625e-03 -1.832842826843261719e-05
-4.786786556243896484e+00 -3.994406142737716436e-06 -5.950927734375000000e-04 -1.268863677978515625e-03 -1.937150955200195312e-05
-4.774774551391601562e+00 -4.268981228960910812e-06 -6.093978881835937500e-04 -1.268863677978515625e-03 -2.044439315795898438e-05
-4.762762546539306641e+00 -4.542124315776163712e-06 -6.246566772460937500e-04 -1.268863677978515625e-03 -2.157688140869140625e-05
-4.750750541687011719e+00 -4.813835403183475137e-06 -6.399154663085937500e-04 -1.268863677978515625e-03 -2.279877662658691406e-05
-4.738738536834716797e+00 -5.084114945930195972e-06 -6.551742553710937500e-04 -1.268863677978515625e-03 -2.408027648925781250e-05
-4.726726531982421875e+00 -5.352962034521624446e-06 -6.704330444335937500e-04 -1.268863677978515625e-03 -2.542138099670410156e-05
-4.714714527130126953e+00 -5.760887233918765560e-06 -6.856918334960937500e-04 -1.268863677978515625e-03 -2.679228782653808594e-05
-4.702702522277832031e+00 -6.026512437529163435e-06 -7.009506225585937500e-04 -1.268863677978515625e-03 -2.828240394592285156e-05
-4.690690517425537109e+00 -6.430499524867627770e-06 -7.162094116210937500e-04 -1.268863677978515625e-03 -2.983212471008300781e-05
-4.678678512573242188e+00 -6.692903298244345933e-06 -7.314682006835937500e-04 -1.268863677978515625e-03 -3.150105476379394531e-05
-4.666666507720947266e+00 -7.092952273524133489e-06 -7.467269897460937500e-04 -1.268863677978515625e-03 -3.322958946228027344e-05
-4.654654502868652344e+00 -7.629573701706249267e-06 -7.619857788085937500e-04 -1.268863677978515625e-03 -3.501772880554199219e-05
-4.642642498016357422e+00 -8.024968337849713862e-06 -7.772445678710937500e-04 -1.268863677978515625e-03 -3.692507743835449219e-05
-4.630630493164062500e+00 -8.418215657002292573e-06 -7.925033569335937500e-04 -1.268863677978515625e-03 -3.895163536071777344e-05
-4.618618488311767578e+00 -8.946961315814405680e-06 -8.077621459960937500e-04 -1.268863677978515625e-03 -4.103779792785644531e-05
-4.606606483459472656e+00 -9.472842066315934062e-06 -8.230209350585937500e-04 -1.268863677978515625e-03 -4.327297210693359375e-05
-4.594594478607177734e+00 -9.995859727496281266e-06 -8.382797241210937500e-04 -1.268863677978515625e-03 -4.559755325317382812e-05
-4.582582473754882812e+00 -1.051601338986074552e-05 -8.535385131835937500e-04 -1.268863677978515625e-03 -4.804134368896484375e-05
-4.570570468902587891e+00 -1.116951625590445474e-05 -8.687973022460937500e-04 -1.268863677978515625e-03 -5.060434341430664062e-05
-4.558558464050292969e+00 -1.168358448921935633e-05 -8.831024169921875000e-04 -1.268863677978515625e-03 -5.331635475158691406e-05
-4.546546459197998047e+00 -1.246578358404804021e-05 -8.993148803710937500e-04 -1.268863677978515625e-03 -5.611777305603027344e-05
-4.534534454345703125e+00 -1.310854713665321469e-05 -9.145736694335937500e-04 -1.268863677978515625e-03 -5.912780761718750000e-05
-4.522522449493408203e+00 -1.388251257594674826e-05 -9.288787841796875000e-04 -1.268863677978515625e-03 -6.222724914550781250e-05
-4.510510444641113281e+00 -1.465218156226910651e-05 -9.450912475585937500e-04 -1.268863677978515625e-03 -6.550550460815429688e-05
-4.498498439788818359e+00 -1.541755591460969299e-05 -9.603500366210937500e-04 -1.268863677978515625e-03 -6.896257400512695312e-05
-4.486486434936523438e+00 -1.631234044907614589e-05 -9.746551513671875000e-04 -1.268863677978515625e-03 -7.256865501403808594e-05
-4.474474430084228516e+00 -1.720211548672523350e-05 -9.908676147460937500e-04 -1.268863677978515625e-03 -7.635354995727539062e-05
-4.462462425231933594e+00 -1.808687738957814872e-05 -1.006126403808593750e-03 -1.268863677978515625e-03 -8.034706115722656250e-05
-4.450450420379638672e+00 -1.909926140797324479e-05 -1.020431518554687500e-03 -1.268863677978515625e-03 -8.448958396911621094e-05
-4.438438415527343750e+00 -2.010591742873657495e-05 -1.036643981933593750e-03 -1.268863677978515625e-03 -8.887052536010742188e-05
-4.426426410675048828e+00 -2.123876402038149536e-05 -1.051902770996093750e-03 -1.268863677978515625e-03 -9.346008300781250000e-05
-4.414414405822753906e+00 -2.236516593256965280e-05 -1.066207885742187500e-03 -1.268863677978515625e-03 -9.825825691223144531e-05
-4.402402400970458984e+00 -2.361632687097880989e-05 -1.082420349121093750e-03 -1.268863677978515625e-03 -1.032948493957519531e-04
-4.390390396118164062e+00 -2.486032826709561050e-05 -1.097679138183593750e-03 -1.268863677978515625e-03 -1.085698604583740234e-04
-4.378378391265869141e+00 -2.622765532578341663e-05 -1.111984252929687500e-03 -1.268863677978515625e-03 -1.140832901000976562e-04
-4.366366386413574219e+00 -2.758710616035386920e-05 -1.127243041992187500e-03 -1.268863677978515625e-03 -1.198947429656982422e-04
-4.354354381561279297e+00 -2.906845111283473670e-05 -1.143455505371093750e-03 -1.268863677978515625e-03 -1.259446144104003906e-04
-4.342342376708984375e+00 -3.067061697947792709e-05 -1.157760620117187500e-03 -1.268863677978515625e-03 -1.322925090789794922e-04
-4.330330371856689453e+00 -3.226347689633257687e-05 -1.173019409179687500e-03 -1.268863677978515625e-03 -1.389384269714355469e-04
-4.318318367004394531e+00 -3.397572072572074831e-05 -1.189231872558593750e-03 -1.268863677978515625e-03 -1.459121704101562500e-04
-4.306306362152099609e+00 -3.580628253985196352e-05 -1.203536987304687500e-03 -1.268863677978515625e-03 -1.531839370727539062e-04
-4.294294357299804688e+00 -3.762610504054464400e-05 -1.218795776367187500e-03 -1.268863677978515625e-03 -1.608133316040039062e-04
-4.282282352447509766e+00 -3.969042882090434432e-05 -1.235008239746093750e-03 -1.268863677978515625e-03 -1.688003540039062500e-04
-4.270270347595214844e+00 -4.174258356215432286e-05 -1.249313354492187500e-03 -1.268863677978515625e-03 -1.771450042724609375e-04
-4.258258342742919922e+00 -4.390947287902235985e-05 -1.264572143554687500e-03 -1.268863677978515625e-03 -1.858770847320556641e-04
-4.246246337890625000e+00 -4.619001992978155613e-05 -1.280784606933593750e-03 -1.268863677978515625e-03 -1.949965953826904297e-04
-4.234234333038330078e+00 -4.858315514866262674e-05 -1.295089721679687500e-03 -1.268863677978515625e-03 -2.045631408691406250e-04
-4.222222328186035156e+00 -5.108780533191747963e-05 -1.310348510742187500e-03 -1.268863677978515625e-03 -2.145469188690185547e-04
-4.210210323333740234e+00 -5.370288999984040856e-05 -1.326560974121093750e-03 -1.268863677978515625e-03 -2.249777317047119141e-04
-4.198198318481445312e+00 -5.655246059177443385e-05 -1.340866088867187500e-03 -1.268863677978515625e-03 -2.358555793762207031e-04
-4.186186313629150391e+00 -5.938484173384495080e-05 -1.356124877929687500e-03 -1.268863677978515625e-03 -2.472698688507080078e-04
-4.174174308776855469e+00 -6.244884571060538292e-05 -1.371383666992187500e-03 -1.268863677978515625e-03 -2.591609954833984375e-04
-4.162162303924560547e+00 -6.561827467521652579e-05 -1.386642456054687500e-03 -1.268863677978515625e-03 -2.716183662414550781e-04
-4.150150299072265625e+00 -6.901573942741379142e-05 -1.401901245117187500e-03 -1.268863677978515625e-03 -2.845823764801025391e-04
-4.138138294219970703e+00 -7.251576607814058661e-05 -1.417160034179687500e-03 -1.268863677978515625e-03 -2.981424331665039062e-04
-4.126126289367675781e+00 -7.611728506162762642e-05 -1.432418823242187500e-03 -1.268863677978515625e-03 -3.123283386230468750e-04
-4.114114284515380859e+00 -7.994182669790461659e-05 -1.447677612304687500e-03 -1.268863677978515625e-03 -3.271102905273437500e-04
-4.102102279663085938e+00 -8.398724457947537303e-05 -1.462936401367187500e-03 -1.268863677978515625e-03 -3.425478935241699219e-04
-4.090090274810791016e+00 -8.825139229884371161e-05 -1.478195190429687500e-03 -1.268863677978515625e-03 -3.586411476135253906e-04
-4.078078269958496094e+00 -9.261058585252612829e-05 -1.493453979492187500e-03 -1.268863677978515625e-03 -3.754496574401855469e-04
-4.066065788269042969e+00 -9.730609599500894547e-05 -1.508712768554687500e-03 -1.268863677978515625e-03 -3.929436206817626953e-04
-4.054053783416748047e+00 -1.020930867525748909e-04 -1.524925231933593750e-03 -1.268863677978515625e-03 -4.112422466278076172e-04
-4.042041778564453125e+00 -1.070909274858422577e-04 -1.539230346679687500e-03 -1.268863677978515625e-03 -4.303157329559326172e-04
-4.030029773712158203e+00 -1.124175760196521878e-04 -1.554489135742187500e-03 -1.268863677978515625e-03 -4.501938819885253906e-04
-4.018017768859863281e+00 -1.179500686703249812e-04 -1.569747924804687500e-03 -1.268863677978515625e-03 -4.709064960479736328e-04
-4.006005764007568359e+00 -1.238056429428979754e-04 -1.585006713867187500e-03 -1.268863677978515625e-03 -4.924833774566650391e-04
-3.993993997573852539e+00 -1.298620481975376606e-04 -1.600265502929687500e-03 -1.268863677978515625e-03 -5.149841308593750000e-04
-3.981981992721557617e+00 -1.361171453027054667e-04 -1.615524291992187500e-03 -1.268863677978515625e-03 -5.384683609008789062e-04
-3.969969987869262695e+00 -1.428053947165608406e-04 -1.630783081054687500e-03 -1.268863677978515625e-03 -5.628764629364013672e-04
-3.957957983016967773e+00 -1.496865879744291306e-04 -1.646041870117187500e-03 -1.268863677978515625e-03 -5.883276462554931641e-04
-3.945945978164672852e+00 -1.568762090755626559e-04 -1.661300659179687500e-03 -1.268863677978515625e-03 -6.148517131805419922e-04
-3.933933973312377930e+00 -1.644882431719452143e-04 -1.676559448242187500e-03 -1.268863677978515625e-03 -6.424188613891601562e-04
-3.921921968460083008e+00 -1.722846354823559523e-04 -1.691818237304687500e-03 -1.268863677978515625e-03 -6.711781024932861328e-04
-3.909909963607788086e+00 -1.806128129828721285e-04 -1.707077026367187500e-03 -1.268863677978515625e-03 -7.010400295257568359e-04
-3.897897958755493164e+00 -1.892350846901535988e-04 -1.722335815429687500e-03 -1.268863677978515625e-03 -7.321536540985107422e-04
-3.885885715484619141e+00 -1.981482055271044374e-04 -1.737594604492187500e-03 -1.268863677978515625e-03 -7.645785808563232422e-04
-3.873873710632324219e+00 -2.075798838632181287e-04 -1.752853393554687500e-03 -1.268863677978515625e-03 -7.982254028320312500e-04
-3.861861705780029297e+00 -2.174096298404037952e-04 -1.768112182617187500e-03 -1.268863677978515625e-03 -8.332729339599609375e-04
-3.849849700927734375e+00 -2.276331651955842972e-04 -1.783370971679687500e-03 -1.268863677978515625e-03 -8.697211742401123047e-04
-3.837837696075439453e+00 -2.382461971137672663e-04 -1.798629760742187500e-03 -1.268863677978515625e-03 -9.076297283172607422e-04
-3.825825691223144531e+00 -2.493584470357745886e-04 -1.813888549804687500e-03 -1.268863677978515625e-03 -9.470283985137939453e-04
-3.813813686370849609e+00 -2.610781812109053135e-04 -1.829147338867187500e-03 -1.268863677978515625e-03 -9.879469871520996094e-04
-3.801801681518554688e+00 -2.731723652686923742e-04 -1.844406127929687500e-03 -1.268863677978515625e-03 -1.030504703521728516e-03
-3.789789676666259766e+00 -2.857496729120612144e-04 -1.858711242675781250e-03 -1.268863677978515625e-03 -1.074731349945068359e-03
-3.777777671813964844e+00 -2.990298671647906303e-04 -1.874923706054687500e-03 -1.268863677978515625e-03 -1.120626926422119141e-03
-3.765765666961669922e+00 -3.127809904981404543e-04 -1.890182495117187500e-03 -1.268863677978515625e-03 -1.168340444564819336e-03
-3.753753662109375000e+00 -3.271095629315823317e-04 -1.904487609863281250e-03 -1.268863677978515625e-03 -1.217901706695556641e-03
-3.741741657257080078e+00 -3.420091234147548676e-04 -1.920700073242187500e-03 -1.268863677978515625e-03 -1.269370317459106445e-03
-3.729729652404785156e+00 -3.575843584258109331e-04 -1.935958862304687500e-03 -1.268863677978515625e-03 -1.322776079177856445e-03
-3.717717647552490234e+00 -3.738277882803231478e-04 -1.950263977050781250e-03 -1.268863677978515625e-03 -1.378208398818969727e-03
-3.705705642700195312e+00 -3.907318750862032175e-04 -1.965522766113281250e-03 -1.268863677978515625e-03 -1.435756683349609375e-03
-3.693693637847900391e+00 -4.082891391590237617e-04 -1.980781555175781250e-03 -1.268863677978515625e-03 -1.495480537414550781e-03
-3.681681632995605469e+00 -4.266017058398574591e-04 -1.996040344238281250e-03 -1.268863677978515625e-03 -1.557439565658569336e-03
-3.669669628143310547e+00 -4.457704199012368917e-04 -2.011299133300781250e-03 -1.268863677978515625e-03 -1.621663570404052734e-03
-3.657657623291015625e+00 -4.655675729736685753e-04 -2.026557922363281250e-03 -1.268863677978515625e-03 -1.688301563262939453e-03
-3.645645618438720703e+00 -4.863116191700100899e-04 -2.041816711425781250e-03 -1.268863677978515625e-03 -1.757383346557617188e-03
-3.633633613586425781e+00 -5.078834947198629379e-04 -2.057075500488281250e-03 -1.268863677978515625e-03 -1.828998327255249023e-03
-3.621621608734130859e+00 -5.302735371515154839e-04 -2.072334289550781250e-03 -1.268863677978515625e-03 -1.903235912322998047e-03
-3.609609603881835938e+00 -5.535796517506241798e-04 -2.087593078613281250e-03 -1.268863677978515625e-03 -1.980155706405639648e-03
-3.597597599029541016e+00 -5.778983468189835548e-04 -2.102851867675781250e-03 -1.268863677978515625e-03 -2.059847116470336914e-03
-3.585585594177246094e+00 -6.031109369359910488e-04 -2.118110656738281250e-03 -1.268863677978515625e-03 -2.142429351806640625e-03
-3.573573589324951172e+00 -6.293131737038493156e-04 -2.133369445800781250e-03 -1.268863677978515625e-03 -2.227991819381713867e-03
-3.561561584472656250e+00 -6.565994117408990860e-04 -2.148628234863281250e-03 -1.268863677978515625e-03 -2.316564321517944336e-03
-3.549549579620361328e+00 -6.850624922662973404e-04 -2.162933349609375000e-03 -1.268863677978515625e-03 -2.408236265182495117e-03
-3.537537574768066406e+00 -7.144776755012571812e-04 -2.179145812988281250e-03 -1.268863677978515625e-03 -2.503186464309692383e-03
-3.525525569915771484e+00 -7.451482815667986870e-04 -2.194404602050781250e-03 -1.268863677978515625e-03 -2.601444721221923828e-03
-3.513513565063476562e+00 -7.770592928864061832e-04 -2.208709716796875000e-03 -1.268863677978515625e-03 -2.703100442886352539e-03
-3.501501560211181641e+00 -8.100913837552070618e-04 -2.224922180175781250e-03 -1.268863677978515625e-03 -2.808332443237304688e-03
-3.489489316940307617e+00 -8.445424609817564487e-04 -2.239227294921875000e-03 -1.268863677978515625e-03 -2.917140722274780273e-03
-3.477477312088012695e+00 -8.801881922408938408e-04 -2.255439758300781250e-03 -1.268863677978515625e-03 -3.029704093933105469e-03
-3.465465307235717773e+00 -9.173233411274850368e-04 -2.270698547363281250e-03 -1.268863677978515625e-03 -3.146082162857055664e-03
-3.453453302383422852e+00 -9.558266610838472843e-04 -2.285003662109375000e-03 -1.268863677978515625e-03 -3.266394138336181641e-03
-3.441441297531127930e+00 -9.957836009562015533e-04 -2.301216125488281250e-03 -1.268863677978515625e-03 -3.390789031982421875e-03
-3.429429292678833008e+00 -1.037278096191585064e-03 -2.316474914550781250e-03 -1.268863677978515625e-03 -3.519326448440551758e-03
-3.417417287826538086e+00 -1.080392627045512199e-03 -2.330780029296875000e-03 -1.268863677978515625e-03 -3.652125597000122070e-03
-3.405405282974243164e+00 -1.125106937251985073e-03 -2.346992492675781250e-03 -1.268863677978515625e-03 -3.789335489273071289e-03
-3.393393278121948242e+00 -1.171400421299040318e-03 -2.362251281738281250e-03 -1.268863677978515625e-03 -3.931105136871337891e-03
-3.381381273269653320e+00 -1.219555037096142769e-03 -2.376556396484375000e-03 -1.268863677978515625e-03 -4.077464342117309570e-03
-3.369369268417358398e+00 -1.269446802325546741e-03 -2.392768859863281250e-03 -1.268863677978515625e-03 -4.228591918945312500e-03
-3.357357263565063477e+00 -1.321153249591588974e-03 -2.408027648925781250e-03 -1.268863677978515625e-03 -4.384607076644897461e-03
-3.345345258712768555e+00 -1.374750281684100628e-03 -2.422332763671875000e-03 -1.268863677978515625e-03 -4.545658826828002930e-03
-3.333333253860473633e+00 -1.430412055924534798e-03 -2.438545227050781250e-03 -1.268863677978515625e-03 -4.711806774139404297e-03
-3.321321249008178711e+00 -1.488012727349996567e-03 -2.453804016113281250e-03 -1.268863677978515625e-03 -4.883259534835815430e-03
-3.309309244155883789e+00 -1.547723659314215183e-03 -2.468109130859375000e-03 -1.268863677978515625e-03 -5.060136318206787109e-03
-3.297297239303588867e+00 -1.609615399502217770e-03 -2.484321594238281250e-03 -1.268863677978515625e-03 -5.242526531219482422e-03
-3.285285234451293945e+00 -1.673658611252903938e-03 -2.499580383300781250e-03 -1.268863677978515625e-03 -5.430638790130615234e-03
-3.273273229598999023e+00 -1.740117324516177177e-03 -2.513885498046875000e-03 -1.268863677978515625e-03 -5.624502897262573242e-03
-3.261261224746704102e+00 -1.808861852623522282e-03 -2.529144287109375000e-03 -1.268863677978515625e-03 -5.824387073516845703e-03
-3.249249219894409180e+00 -1.880054827779531479e-03 -2.545356750488281250e-03 -1.268863677978515625e-03 -6.030380725860595703e-03
-3.237237215042114258e+00 -1.953759463503956795e-03 -2.559661865234375000e-03 -1.268863677978515625e-03 -6.242603063583374023e-03
-3.225225210189819336e+00 -2.030037576332688332e-03 -2.574920654296875000e-03 -1.268863677978515625e-03 -6.461262702941894531e-03
-3.213213205337524414e+00 -2.109044929966330528e-03 -2.591133117675781250e-03 -1.268863677978515625e-03 -6.686419248580932617e-03
-3.201201200485229492e+00 -2.190744271501898766e-03 -2.605438232421875000e-03 -1.268863677978515625e-03 -6.918311119079589844e-03
-3.189189195632934570e+00 -2.275288105010986328e-03 -2.620697021484375000e-03 -1.268863677978515625e-03 -7.157057523727416992e-03
-3.177177190780639648e+00 -2.362731145694851875e-03 -2.636909484863281250e-03 -1.268863677978515625e-03 -7.402807474136352539e-03
-3.165165185928344727e+00 -2.453127177432179451e-03 -2.651214599609375000e-03 -1.268863677978515625e-03 -7.655709981918334961e-03
-3.153153181076049805e+00 -2.546621952205896378e-03 -2.666473388671875000e-03 -1.268863677978515625e-03 -7.915973663330078125e-03
-3.141141176223754883e+00 -2.643358893692493439e-03 -2.682685852050781250e-03 -1.268863677978515625e-03 -8.183658123016357422e-03
-3.129129171371459961e+00 -2.743291668593883514e-03 -2.696990966796875000e-03 -1.268863677978515625e-03 -8.459031581878662109e-03
-3.117116928100585938e+00 -2.846559742465615273e-03 -2.713203430175781250e-03 -1.268863677978515625e-03 -8.742183446884155273e-03
-3.105104923248291016e+00 -2.953300485387444496e-03 -2.727508544921875000e-03 -1.268863677978515625e-03 -9.033322334289550781e-03
-3.093092918395996094e+00 -3.063647309318184853e-03 -2.742767333984375000e-03 -1.268863677978515625e-03 -9.332537651062011719e-03
-3.081080913543701172e+00 -3.177547594532370567e-03 -2.758979797363281250e-03 -1.268863677978515625e-03 -9.640097618103027344e-03
-3.069068908691406250e+00 -3.295314731076359749e-03 -2.773284912109375000e-03 -1.268863677978515625e-03 -9.956061840057373047e-03
-3.057056903839111328e+00 -3.416800638660788536e-03 -2.788543701171875000e-03 -1.268863677978515625e-03 -1.028069853782653809e-02
-3.045044898986816406e+00 -3.542312420904636383e-03 -2.804756164550781250e-03 -1.268863677978515625e-03 -1.061409711837768555e-02
-3.033032894134521484e+00 -3.671880345791578293e-03 -2.819061279296875000e-03 -1.268863677978515625e-03 -1.095646619796752930e-02
-3.021020889282226562e+00 -3.805533284321427345e-03 -2.834320068359375000e-03 -1.268863677978515625e-03 -1.130798459053039551e-02
-3.009008884429931641e+00 -3.943567629903554916e-03 -2.849578857421875000e-03 -1.268863677978515625e-03 -1.166877150535583496e-02
-2.996996879577636719e+00 -4.085917025804519653e-03 -2.864837646484375000e-03 -1.268863677978515625e-03 -1.203903555870056152e-02
-2.984984874725341797e+00 -4.232781007885932922e-03 -2.880096435546875000e-03 -1.268863677978515625e-03 -1.241895556449890137e-02
-2.972972869873046875e+00 -4.384267609566450119e-03 -2.895355224609375000e-03 -1.268863677978515625e-03 -1.280865073204040527e-02
-2.960960865020751953e+00 -4.540569614619016647e-03 -2.910614013671875000e-03 -1.268863677978515625e-03 -1.320829987525939941e-02
-2.948948860168457031e+00 -4.701699595898389816e-03 -2.925872802734375000e-03 -1.268863677978515625e-03 -1.361811161041259766e-02
-2.936936855316162109e+00 -4.867756739258766174e-03 -2.941131591796875000e-03 -1.268863677978515625e-03 -1.403823494911193848e-02
-2.924924850463867188e+00 -5.038923118263483047e-03 -2.956390380859375000e-03 -1.268863677978515625e-03 -1.446884870529174805e-02
-2.912912845611572266e+00 -5.215378478169441223e-03 -2.971649169921875000e-03 -1.268863677978515625e-03 -1.491007208824157715e-02
-2.900900840759277344e+00 -5.397210828959941864e-03 -2.986907958984375000e-03 -1.268863677978515625e-03 -1.536211371421813965e-02
-2.888888835906982422e+00 -5.584504920989274979e-03 -3.002166748046875000e-03 -1.268863677978515625e-03 -1.582515239715576172e-02
-2.876876831054687500e+00 -5.777428857982158661e-03 -3.017425537109375000e-03 -1.268863677978515625e-03 -1.629930734634399414e-02
-2.864864826202392578e+00 -5.976147018373012543e-03 -3.032684326171875000e-03 -1.268863677978515625e-03 -1.678472757339477539e-02
-2.852852821350097656e+00 -6.180732976645231247e-03 -3.047943115234375000e-03 -1.268863677978515625e-03 -1.728162169456481934e-02
-2.840840816497802734e+00 -6.391344126313924789e-03 -3.063201904296875000e-03 -1.268863677978515625e-03 -1.779013872146606445e-02
-2.828828811645507812e+00 -6.608131341636180878e-03 -3.078460693359375000e-03 -1.268863677978515625e-03 -1.831045746803283691e-02
-2.816816806793212891e+00 -6.831242702901363373e-03 -3.093719482421875000e-03 -1.268863677978515625e-03 -1.884266734123229980e-02
-2.804804801940917969e+00 -7.060821633785963058e-03 -3.108978271484375000e-03 -1.268863677978515625e-03 -1.938694715499877930e-02
-2.792792797088623047e+00 -7.297090720385313034e-03 -3.124237060546875000e-03 -1.268863677978515625e-03 -1.994344592094421387e-02
-2.780780792236328125e+00 -7.540017366409301758e-03 -3.138542175292968750e-03 -1.268863677978515625e-03 -2.051231265068054199e-02
-2.768768787384033203e+00 -7.789898663759231567e-03 -3.154754638671875000e-03 -1.268863677978515625e-03 -2.109369635581970215e-02
-2.756756782531738281e+00 -8.046858943998813629e-03 -3.170013427734375000e-03 -1.268863677978515625e-03 -2.168771624565124512e-02
-2.744744777679443359e+00 -8.310938253998756409e-03 -3.184318542480468750e-03 -1.268863677978515625e-03 -2.229455113410949707e-02
-2.732732772827148438e+00 -8.582497946918010712e-03 -2.428054809570312500e-03 -8.236086368560791016e-02 -2.291423082351684570e-02
-2.720720529556274414e+00 -8.861484937369823456e-03 2.873897552490234375e-03 -8.236086368560791016e-02 -2.354702353477478027e-02
-2.708708524703979492e+00 -9.148171171545982361e-03 1.884937286376953125e-03 -8.236086368560791016e-02 -2.419292926788330078e-02
-2.696696519851684570e+00 -9.442736394703388214e-03 8.955001831054687500e-04 -8.236086368560791016e-02 -2.485212683677673340e-02
-2.684684514999389648e+00 -9.745277464389801025e-03 -9.346008300781250000e-05 -8.236086368560791016e-02 -2.552470564842224121e-02
-2.672672510147094727e+00 -1.005604583770036697e-02 -1.082897186279296875e-03 -8.236086368560791016e-02 -2.621075510978698730e-02
-2.660660505294799805e+00 -1.037504710257053375e-02 -2.072334289550781250e-03 -8.236086368560791016e-02 -2.691042423248291016e-02
-2.648648500442504883e+00 -1.070252060890197754e-02 -3.061771392822265625e-03 -8.236086368560791016e-02 -2.762377262115478516e-02
-2.636636495590209961e+00 -1.103870104998350143e-02 -4.051208496093750000e-03 -8.236086368560791016e-02 -2.835088968276977539e-02
-2.624624490737915039e+00 -1.138373371213674545e-02 -5.040645599365234375e-03 -8.236086368560791016e-02 -2.909183502197265625e-02
-2.612612485885620117e+00 -1.173768471926450729e-02 -6.029605865478515625e-03 -8.236086368560791016e-02 -2.984675765037536621e-02
-2.600600481033325195e+00 -1.210076641291379929e-02 -7.019042968750000000e-03 -8.236086368560791016e-02 -3.061568737030029297e-02
-2.588588476181030273e+00 -1.247318834066390991e-02 -8.008480072021484375e-03 -8.236086368560791016e-02 -3.139868378639221191e-02
-2.576576471328735352e+00 -1.285514980554580688e-02 -8.997917175292968750e-03 -8.236086368560791016e-02 -3.219574689865112305e-02
-2.564564466476440430e+00 -1.324676722288131714e-02 -9.986877441406250000e-03 -8.236086368560791016e-02 -3.300699591636657715e-02
-2.552552461624145508e+00 -1.364815235137939453e-02 -1.097631454467773438e-02 -8.236086368560791016e-02 -3.383243083953857422e-02
-2.540540456771850586e+00 -1.405956130474805832e-02 -1.196575164794921875e-02 -8.236086368560791016e-02 -3.467211127281188965e-02
-2.528528451919555664e+00 -1.448116637766361237e-02 -1.295518875122070312e-02 -8.236086368560791016e-02 -3.552600741386413574e-02
-2.516516447067260742e+00 -1.491313427686691284e-02 -1.394462585449218750e-02 -8.236086368560791016e-02 -3.639411926269531250e-02
-2.504504442214965820e+00 -1.535554789006710052e-02 -1.493358612060546875e-02 -8.236086368560791016e-02 -3.727650642395019531e-02
-2.492492437362670898e+00 -1.580863445997238159e-02 -1.592302322387695312e-02 -8.236086368560791016e-02 -3.817313909530639648e-02
-2.480480432510375977e+00 -1.627268455922603607e-02 -1.691246032714843750e-02 -8.236086368560791016e-02 -3.908392786979675293e-02
-2.468468427658081055e+00 -1.674768887460231781e-02 -1.790189743041992188e-02 -8.236086368560791016e-02 -4.000896215438842773e-02
-2.456456422805786133e+00 -1.723384670913219452e-02 -1.889085769653320312e-02 -8.236086368560791016e-02 -4.094809293746948242e-02
-2.444444417953491211e+00 -1.773142814636230469e-02 -1.988029479980468750e-02 -8.236086368560791016e-02 -4.190132021903991699e-02
-2.432432413101196289e+00 -1.824054308235645294e-02 -2.086973190307617188e-02 -8.236086368560791016e-02 -4.286855459213256836e-02
-2.420420408248901367e+00 -1.876137033104896545e-02 -2.185869216918945312e-02 -8.236086368560791016e-02 -4.384967684745788574e-02
-2.408408403396606445e+00 -1.929407939314842224e-02 -2.284836769104003906e-02 -8.236086368560791016e-02 -4.484465718269348145e-02
-2.396396398544311523e+00 -1.983875595033168793e-02 -2.383756637573242188e-02 -8.236086368560791016e-02 -4.585340619087219238e-02
-2.384384393692016602e+00 -2.039569616317749023e-02 -2.482676506042480469e-02 -8.236086368560791016e-02 -4.687571525573730469e-02
-2.372372388839721680e+00 -2.096497267484664917e-02 -2.581620216369628906e-02 -8.236086368560791016e-02 -4.791149497032165527e-02
-2.360360383987426758e+00 -2.154671587049961090e-02 -2.680563926696777344e-02 -8.236086368560791016e-02 -4.896065592765808105e-02
-2.348348140716552734e+00 -2.214126288890838623e-02 -2.779483795166015625e-02 -8.236086368560791016e-02 -5.002295970916748047e-02
-2.336336135864257812e+00 -2.274852246046066284e-02 -2.878427505493164062e-02 -8.236086368560791016e-02 -5.109828710556030273e-02
-2.324324131011962891e+00 -2.336887456476688385e-02 -2.977347373962402344e-02 -8.236086368560791016e-02 -5.218636989593505859e-02
-2.312312126159667969e+00 -2.400228194892406464e-02 -3.076291084289550781e-02 -8.236086368560791016e-02 -5.328708887100219727e-02
-2.300300121307373047e+00 -2.464903704822063446e-02 -3.175234794616699219e-02 -8.236086368560791016e-02 -5.440011620521545410e-02
-2.288288116455078125e+00 -2.530928328633308411e-02 -3.274154663085937500e-02 -8.236086368560791016e-02 -5.552530288696289062e-02
-2.276276111602783203e+00 -2.598302438855171204e-02 -3.373074531555175781e-02 -8.236086368560791016e-02 -5.666241049766540527e-02
-2.264264106750488281e+00 -2.667052112519741058e-02 -3.472018241882324219e-02 -8.236086368560791016e-02 -5.781108140945434570e-02
-2.252252101898193359e+00 -2.737195417284965515e-02 -3.570938110351562500e-02 -8.236086368560791016e-02 -5.897104740142822266e-02
-2.240240097045898438e+00 -2.808729745447635651e-02 -3.669881820678710938e-02 -8.236086368560791016e-02 -6.014207005500793457e-02
-2.228228092193603516e+00 -2.881684526801109314e-02 -3.768801689147949219e-02 -8.236086368560791016e-02 -6.132373213768005371e-02
-2.216216087341308594e+00 -2.956061623990535736e-02 -3.867745399475097656e-02 -8.236086368560791016e-02 -6.251573562622070312e-02
-2.204204082489013672e+00 -3.031874820590019226e-02 -3.966689109802246094e-02 -8.236086368560791016e-02 -6.371772289276123047e-02
-2.192192077636718750e+00 -3.109136968851089478e-02 -4.065608978271484375e-02 -8.236086368560791016e-02 -6.492930650711059570e-02
-2.180180072784423828e+00 -3.187859803438186646e-02 -4.164528846740722656e-02 -8.236086368560791016e-02 -6.615009903907775879e-02
-2.168168067932128906e+00 -3.268060460686683655e-02 -4.263472557067871094e-02 -8.236086368560791016e-02 -6.737962365150451660e-02
-2.156156063079833984e+00 -3.349735587835311890e-02 -4.362392425537109375e-02 -8.236086368560791016e-02 -6.861755251884460449e-02
-2.144144058227539062e+00 -3.432906046509742737e-02 -4.461336135864257812e-02 -8.236086368560791016e-02 -6.986331939697265625e-02
-2.132132053375244141e+00 -3.517578542232513428e-02 -4.560279846191406250e-02 -8.236086368560791016e-02 -7.111647725105285645e-02
-2.120120048522949219e+00 -3.603759780526161194e-02 -4.659199714660644531e-02 -8.236086368560791016e-02 -7.237654924392700195e-02
-2.108108043670654297e+00 -3.691459819674491882e-02 -4.758143424987792969e-02 -8.236086368560791016e-02 -7.364296913146972656e-02
-2.096096038818359375e+00 -3.780682757496833801e-02 -4.857063293457031250e-02 -8.236086368560791016e-02 -7.491528987884521484e-02
-2.084084033966064453e+00 -3.871437162160873413e-02 -4.955983161926269531e-02 -8.236086368560791016e-02 -7.619288563728332520e-02
-2.072072029113769531e+00 -3.963730111718177795e-02 -5.054926872253417969e-02 -8.236086368560791016e-02 -7.747513055801391602e-02
-2.060060024261474609e+00 -4.057561233639717102e-02 -5.153846740722656250e-02 -8.236086368560791016e-02 -7.876148819923400879e-02
-2.048048019409179688e+00 -4.152947664260864258e-02 -5.252790451049804688e-02 -8.236086368560791016e-02 -8.005127310752868652e-02
-2.036036014556884766e+00 -4.249880835413932800e-02 -5.351734161376953125e-02 -8.236086368560791016e-02 -8.134391903877258301e-02
-2.024024009704589844e+00 -4.348368570208549500e-02 -5.450654029846191406e-02 -8.236086368560791016e-02 -8.263868093490600586e-02
-2.012012004852294922e+00 -4.448411613702774048e-02 -5.549597740173339844e-02 -8.236086368560791016e-02 -8.393490314483642578e-02
-1.999999880790710449e+00 -4.550015553832054138e-02 -5.648517608642578125e-02 -8.236086368560791016e-02 -8.523187041282653809e-02
-1.987987875938415527e+00 -4.653172940015792847e-02 -5.747437477111816406e-02 -8.236086368560791016e-02 -8.652883768081665039e-02
-1.975975871086120605e+00 -4.757892340421676636e-02 -5.846405029296875000e-02 -8.236086368560791016e-02 -8.782503008842468262e-02
-1.963963866233825684e+00 -4.864163324236869812e-02 -5.945324897766113281e-02 -8.236086368560791016e-02 -8.911964297294616699e-02
-1.951951861381530762e+00 -4.971991479396820068e-02 -6.044244766235351562e-02 -8.236086368560791016e-02 -9.041196107864379883e-02
-1.939939856529235840e+00 -5.081369727849960327e-02 -6.143188476562500000e-02 -8.236086368560791016e-02 -9.170109033584594727e-02
-1.927927851676940918e+00 -5.192289873957633972e-02 -6.242108345031738281e-02 -8.236086368560791016e-02 -9.298619627952575684e-02
-1.915915846824645996e+00 -5.304758623242378235e-02 -6.341028213500976562e-02 -8.236086368560791016e-02 -9.426638484001159668e-02
-1.903903841972351074e+00 -5.418759211897850037e-02 -6.439971923828125000e-02 -8.236086368560791016e-02 -9.554079174995422363e-02
-1.891891837120056152e+00 -5.534284561872482300e-02 -6.538891792297363281e-02 -8.236086368560791016e-02 -9.680843353271484375e-02
-1.879879832267761230e+00 -5.651326477527618408e-02 -6.637859344482421875e-02 -8.236086368560791016e-02 -9.806850552558898926e-02
-1.867867708206176758e+00 -5.769880115985870361e-02 -6.736779212951660156e-02 -8.236086368560791016e-02 -9.931990504264831543e-02
-1.855855703353881836e+00 -5.889929085969924927e-02 -6.835699081420898438e-02 -8.236086368560791016e-02 -1.005617082118988037e-01
-1.843843698501586914e+00 -6.011466309428215027e-02 -6.934618949890136719e-02 -8.236086368560791016e-02 -1.017929315567016602e-01
-1.831831693649291992e+00 -6.134477257728576660e-02 -7.033562660217285156e-02 -8.236086368560791016e-02 -1.030124425888061523e-01
-1.819819688796997070e+00 -6.258940696716308594e-02 -7.132482528686523438e-02 -8.236086368560791016e-02 -1.042193174362182617e-01
-1.807807683944702148e+00 -6.384845077991485596e-02 -7.231450080871582031e-02 -8.236086368560791016e-02 -1.054124236106872559e-01
-1.795795679092407227e+00 -6.512177735567092896e-02 -7.330369949340820312e-02 -8.236086368560791016e-02 -1.065906286239624023e-01
-1.783783674240112305e+00 -6.640912592411041260e-02 -7.429289817810058594e-02 -8.236086368560791016e-02 -1.077529191970825195e-01
-1.771771669387817383e+00 -6.771038472652435303e-02 -7.528233528137207031e-02 -8.236086368560791016e-02 -1.088980138301849365e-01
-1.759759664535522461e+00 -6.902523338794708252e-02 -7.627153396606445312e-02 -8.236086368560791016e-02 -1.100248992443084717e-01
-1.747747659683227539e+00 -7.035351544618606567e-02 -7.726073265075683594e-02 -8.236086368560791016e-02 -1.111322939395904541e-01
-1.735735654830932617e+00 -7.169498503208160400e-02 -7.825016975402832031e-02 -8.236086368560791016e-02 -1.122190654277801514e-01
-1.723723649978637695e+00 -7.304941117763519287e-02 -7.923960685729980469e-02 -8.236086368560791016e-02 -1.132839322090148926e-01
-1.711711645126342773e+00 -7.441646605730056763e-02 -8.022904396057128906e-02 -8.236086368560791016e-02 -1.143257021903991699e-01
-1.699699640274047852e+00 -7.579588145017623901e-02 -8.121824264526367188e-02 -8.236086368560791016e-02 -1.153431236743927002e-01
-1.687687635421752930e+00 -7.718735188245773315e-02 -8.220744132995605469e-02 -8.236086368560791016e-02 -1.163348853588104248e-01
-1.675675630569458008e+00 -7.859059423208236694e-02 -8.319687843322753906e-02 -8.236086368560791016e-02 -1.172997653484344482e-01
-1.663663506507873535e+00 -8.000534772872924805e-02 -8.418607711791992188e-02 -8.236086368560791016e-02 -1.182363033294677734e-01
-1.651651501655578613e+00 -8.143102377653121948e-02 -8.517551422119140625e-02 -8.236086368560791016e-02 -1.191433668136596680e-01
-1.639639496803283691e+00 -8.286748081445693970e-02 -8.616495132446289062e-02 -8.236086368560791016e-02 -1.200194656848907471e-01
-1.627627491950988770e+00 -8.431427925825119019e-02 -8.715415000915527344e-02 -8.236086368560791016e-02 -1.208632290363311768e-01
-1.615615487098693848e+00 -8.577096462249755859e-02 -8.814334869384765625e-02 -8.236086368560791016e-02 -1.216734349727630615e-01
-1.603603482246398926e+00 -8.723721653223037720e-02 -8.913278579711914062e-02 -8.236086368560791016e-02 -1.224485039710998535e-01
-1.591591477394104004e+00 -8.871250599622726440e-02 -9.012198448181152344e-02 -8.236086368560791016e-02 -1.231872141361236572e-01
-1.579579472541809082e+00 -9.019657224416732788e-02 -9.111118316650390625e-02 -8.236086368560791016e-02 -1.238879859447479248e-01
-1.567567467689514160e+00 -9.168871492147445679e-02 -9.210062026977539062e-02 -8.236086368560791016e-02 -1.245494782924652100e-01
-1.555555462837219238e+00 -9.318855404853820801e-02 -9.309005737304687500e-02 -8.236086368560791016e-02 -1.251702606678009033e-01
-1.543543457984924316e+00 -9.469563513994216919e-02 -9.407949447631835938e-02 -8.236086368560791016e-02 -1.257488131523132324e-01
-1.531531453132629395e+00 -9.620936959981918335e-02 -9.506869316101074219e-02 -8.236086368560791016e-02 -1.262836754322052002e-01
-1.519519448280334473e+00 -9.772928059101104736e-02 -9.605789184570312500e-02 -8.236086368560791016e-02 -1.267734169960021973e-01
-1.507507443428039551e+00 -9.925479441881179810e-02 -9.704732894897460938e-02 -8.236086368560791016e-02 -1.272165477275848389e-01
-1.495495438575744629e+00 -1.007853522896766663e-01 -9.803652763366699219e-02 -8.236086368560791016e-02 -1.276115477085113525e-01
-1.483483314514160156e+00 -1.023203879594802856e-01 -9.902596473693847656e-02 -8.236086368560791016e-02 -1.279569566249847412e-01
-1.471471309661865234e+00 -1.038592159748077393e-01 -1.000154018402099609e-01 -8.236086368560791016e-02 -1.282512247562408447e-01
-1.459459304809570312e+00 -1.054013222455978394e-01 -1.010046005249023438e-01 -8.236086368560791016e-02 -1.284928023815155029e-01
-1.447447299957275391e+00 -1.069459691643714905e-01 -1.019937992095947266e-01 -8.236086368560791016e-02 -1.286801993846893311e-01
-1.435435295104980469e+00 -1.084924712777137756e-01 -1.029832363128662109e-01 -8.236086368560791016e-02 -1.288120150566101074e-01
-1.423423290252685547e+00 -1.100403070449829102e-01 -1.039724349975585938e-01 -8.236086368560791016e-02 -1.288865804672241211e-01
-1.411411285400390625e+00 -1.115886420011520386e-01 -1.049616336822509766e-01 -8.236086368560791016e-02 -1.289024353027343750e-01
-1.399399280548095703e+00 -1.131368130445480347e-01 -1.059513092041015625e-01 -8.236086368560791016e-02 -1.288580596446990967e-01
-1.387387275695800781e+00 -1.146840676665306091e-01 -1.069405078887939453e-01 -8.236086368560791016e-02 -1.287519037723541260e-01
-1.375375270843505859e+00 -1.162297204136848450e-01 -1.079299449920654297e-01 -8.236086368560791016e-02 -1.285823881626129150e-01
-1.363363265991210938e+00 -1.177729293704032898e-01 -1.089191436767578125e-01 -8.236086368560791016e-02 -1.283480823040008545e-01
-1.351351261138916016e+00 -1.193129047751426697e-01 -1.099083423614501953e-01 -8.236086368560791016e-02 -1.280474364757537842e-01
-1.339339256286621094e+00 -1.208488419651985168e-01 -1.108977794647216797e-01 -8.236086368560791016e-02 -1.276789605617523193e-01
-1.327327251434326172e+00 -1.223799437284469604e-01 -1.118869781494140625e-01 -8.236086368560791016e-02 -1.272411048412322998e-01
-1.315315246582031250e+00 -1.239053830504417419e-01 -1.128764152526855469e-01 -8.236086368560791016e-02 -1.267323791980743408e-01
-1.303303241729736328e+00 -1.254243254661560059e-01 -1.138656139373779297e-01 -8.236086368560791016e-02 -1.261512339115142822e-01
-1.291291236877441406e+00 -1.269357949495315552e-01 -1.148550510406494141e-01 -8.236086368560791016e-02 -1.254962980747222900e-01
-1.279279112815856934e+00 -1.284389346837997437e-01 -1.158442497253417969e-01 -8.236086368560791016e-02 -1.247660815715789795e-01
-1.267267107963562012e+00 -1.299328655004501343e-01 -1.168336868286132812e-01 -8.236086368560791016e-02 -1.239590346813201904e-01
-1.255255103111267090e+00 -1.314166039228439331e-01 -1.178228855133056641e-01 -8.236086368560791016e-02 -1.230737864971160889e-01
-1.243243098258972168e+00 -1.328892856836318970e-01 -1.188123226165771484e-01 -8.236086368560791016e-02 -1.221087872982025146e-01
-1.231231093406677246e+00 -1.343498229980468750e-01 -1.198015213012695312e-01 -8.236086368560791016e-02 -1.210627853870391846e-01
-1.219219088554382324e+00 -1.357973664999008179e-01 -1.207909584045410156e-01 -8.236086368560791016e-02 -1.199342310428619385e-01
-1.207207083702087402e+00 -1.372308135032653809e-01 -1.217803955078125000e-01 -8.236086368560791016e-02 -1.187218129634857178e-01
-1.195195078849792480e+00 -1.386491805315017700e-01 -1.227695941925048828e-01 -8.236086368560791016e-02 -1.174241304397583008e-01
-1.183183073997497559e+00 -1.400514394044876099e-01 -1.237590312957763672e-01 -8.236086368560791016e-02 -1.160398125648498535e-01
-1.171171069145202637e+00 -1.414365470409393311e-01 -1.247482299804687500e-01 -8.236086368560791016e-02 -1.145676076412200928e-01
-1.159159064292907715e+00 -1.428034901618957520e-01 -1.257374286651611328e-01 -8.236086368560791016e-02 -1.130060553550720215e-01
-1.147147059440612793e+00 -1.441510766744613647e-01 -1.267267465591430664e-01 -8.236086368560791016e-02 -1.113540232181549072e-01
-1.135135054588317871e+00 -1.454782634973526001e-01 -1.277163028717041016e-01 -8.236086368560791016e-02 -1.096102297306060791e-01
-1.123123049736022949e+00 -1.467839032411575317e-01 -1.287055015563964844e-01 -8.236086368560791016e-02 -1.077734529972076416e-01
-1.111111044883728027e+00 -1.480669975280761719e-01 -1.296948194503784180e-01 -8.236086368560791016e-02 -1.058424115180969238e-01
-1.099098920822143555e+00 -1.493263244628906250e-01 -1.306840181350708008e-01 -8.236086368560791016e-02 -1.038159430027008057e-01
-1.087086915969848633e+00 -1.505607068538665771e-01 -1.316733360290527344e-01 -8.236086368560791016e-02 -1.016929149627685547e-01
-1.075074911117553711e+00 -1.517689973115921021e-01 -1.326627731323242188e-01 -8.236086368560791016e-02 -9.947225451469421387e-02
-1.063062906265258789e+00 -1.529500186443328857e-01 -1.336522102355957031e-01 -8.236086368560791016e-02 -9.715282917022705078e-02
-1.051050901412963867e+00 -1.541025787591934204e-01 -1.346414089202880859e-01 -8.236086368560791016e-02 -9.473356604576110840e-02
-1.039038896560668945e+00 -1.552255004644393921e-01 -1.356307268142700195e-01 -8.236086368560791016e-02 -9.221348166465759277e-02
-1.027026891708374023e+00 -1.563175171613693237e-01 -1.366200447082519531e-01 -8.236086368560791016e-02 -8.959168195724487305e-02
-1.015014886856079102e+00 -1.573774367570877075e-01 -1.376094818115234375e-01 -8.236086368560791016e-02 -8.686703443527221680e-02
-1.003002882003784180e+00 -1.584039926528930664e-01 -1.385986804962158203e-01 -8.236086368560791016e-02 -8.403876423835754395e-02
-9.909908771514892578e-01 -1.593959331512451172e-01 -1.395879983901977539e-01 -8.236086368560791016e-02 -8.110597729682922363e-02
-9.789788722991943359e-01 -1.603520363569259644e-01 -1.405773162841796875e-01 -8.236086368560791016e-02 -7.806780934333801270e-02
-9.669668674468994141e-01 -1.612709909677505493e-01 -1.415667533874511719e-01 -8.236086368560791016e-02 -7.492357492446899414e-02
-9.549548625946044922e-01 -1.621516048908233643e-01 -1.425559520721435547e-01 -8.236086368560791016e-02 -7.167232036590576172e-02
-9.429427981376647949e-01 -1.629924476146697998e-01 -1.435452699661254883e-01 -8.236086368560791016e-02 -6.831359863281250000e-02
-9.309307932853698730e-01 -1.637922972440719604e-01 -1.445347070693969727e-01 -8.236086368560791016e-02 -6.484657526016235352e-02
-9.189187884330749512e-01 -1.645498871803283691e-01 -1.455239057540893555e-01 -8.236086368560791016e-02 -6.127068400382995605e-02
-9.069067835807800293e-01 -1.652638316154479980e-01 -1.465132236480712891e-01 -8.236086368560791016e-02 -5.758538842201232910e-02
-8.948947787284851074e-01 -1.659328937530517578e-01 -1.475026607513427734e-01 -8.236086368560791016e-02 -5.379012227058410645e-02
-8.828827738761901855e-01 -1.665556877851486206e-01 -1.484919786453247070e-01 -8.236086368560791016e-02 -4.988440871238708496e-02
-8.708707690238952637e-01 -1.671308577060699463e-01 -1.494811773300170898e-01 -8.236086368560791016e-02 -4.586791992187500000e-02
-8.588587045669555664e-01 -1.676571220159530640e-01 -1.504706144332885742e-01 -8.236086368560791016e-02 -4.174023866653442383e-02
-8.468466997146606445e-01 -1.681331247091293335e-01 -1.514599323272705078e-01 -8.236086368560791016e-02 -3.750100731849670410e-02
-8.348346948623657227e-01 -1.685576140880584717e-01 -1.524491310119628906e-01 -8.236086368560791016e-02 -3.314986824989318848e-02
-8.228226900100708008e-01 -1.689290851354598999e-01 -1.534384489059448242e-01 -8.236086368560791016e-02 -2.868685126304626465e-02
-8.108106851577758789e-01 -1.692463308572769165e-01 -1.544278860092163086e-01 -8.236086368560791016e-02 -2.411159873008728027e-02
-7.987986803054809570e-01 -1.695079058408737183e-01 -1.554172039031982422e-01 -8.236086368560791016e-02 -1.942405104637145996e-02
-7.867866754531860352e-01 -1.697125136852264404e-01 -1.564064025878906250e-01 -8.236086368560791016e-02 -1.462408900260925293e-02
-7.747746706008911133e-01 -1.698587685823440552e-01 -1.573957204818725586e-01 -8.236086368560791016e-02 -9.711891412734985352e-03
-7.627626657485961914e-01 -1.699454039335250854e-01 -1.583851575851440430e-01 -8.236086368560791016e-02 -4.687249660491943359e-03
-7.507506012916564941e-01 -1.699709594249725342e-01 -1.593743562698364258e-01 -8.236086368560791016e-02 4.495680332183837891e-04
-7.387385964393615723e-01 -1.699341237545013428e-01 -1.603636741638183594e-01 -8.236086368560791016e-02 5.698353052139282227e-03
-7.267265915870666504e-01 -1.698336303234100342e-01 -1.613531112670898438e-01 -8.236086368560791016e-02 1.105895638465881348e-02
-7.147145867347717285e-01 -1.696679741144180298e-01 -1.623424291610717773e-01 -8.236086368560791016e-02 1.653102040290832520e-02
-7.027025818824768066e-01 -1.694359928369522095e-01 -1.633316278457641602e-01 -8.236086368560791016e-02 2.211436629295349121e-02
-6.906905770301818848e-01 -1.691362857818603516e-01 -1.643210649490356445e-01 -8.236086368560791016e-02 2.780848741531372070e-02
-6.786785721778869629e-01 -1.687674969434738159e-01 -1.653103828430175781e-01 -8.236086368560791016e-02 3.361293673515319824e-02
-6.666665077209472656e-01 -1.683283001184463501e-01 -1.662995815277099609e-01 -8.236086368560791016e-02 3.952723741531372070e-02
-6.546545028686523438e-01 -1.678174585103988647e-01 -1.672888994216918945e-01 -8.236086368560791016e-02 4.555080831050872803e-02
-6.426424980163574219e-01 -1.672335416078567505e-01 -1.682783365249633789e-01 -8.236086368560791016e-02 5.168285965919494629e-02
-6.306304931640625000e-01 -1.665754169225692749e-01 -1.692676544189453125e-01 -8.236086368560791016e-02 5.792303383350372314e-02
-6.186184883117675781e-01 -1.658415943384170532e-01 -1.702569723129272461e-01 -8.236086368560791016e-02 6.427025794982910156e-02
-6.066064834594726562e-01 -1.650309264659881592e-01 -1.712461709976196289e-01 -8.236086368560791016e-02 7.072383165359497070e-02
-5.945944786071777344e-01 -1.641421169042587280e-01 -1.722356081008911133e-01 -8.236086368560791016e-02 7.728302478790283203e-02
-5.825824737548828125e-01 -1.631738692522048950e-01 -1.732249259948730469e-01 -8.236086368560791016e-02 8.394668996334075928e-02
-5.705704689025878906e-01 -1.621249318122863770e-01 -1.742142438888549805e-01 -8.236086368560791016e-02 9.071397781372070312e-02
-5.585584044456481934e-01 -1.609941720962524414e-01 -1.752035617828369141e-01 -8.236086368560791016e-02 9.758397936820983887e-02
-5.465463995933532715e-01 -1.597802191972732544e-01 -1.761928796768188477e-01 -8.236086368560791016e-02 1.045552492141723633e-01
-5.345343947410583496e-01 -1.584818810224533081e-01 -1.771821975708007812e-01 -8.236086368560791016e-02 1.116267591714859009e-01
-5.225223898887634277e-01 -1.570980846881866455e-01 -1.781713962554931641e-01 -8.236086368560791016e-02 1.187974363565444946e-01
-5.105103850364685059e-01 -1.556275337934494019e-01 -1.791608333587646484e-01 -8.236086368560791016e-02 1.260659098625183105e-01
-4.984983801841735840e-01 -1.540690660476684570e-01 -1.801501512527465820e-01 -8.236086368560791016e-02 1.334307193756103516e-01
-4.864863455295562744e-01 -1.524216383695602417e-01 -1.811394691467285156e-01 -8.236086368560791016e-02 1.408908516168594360e-01
-4.744743406772613525e-01 -1.506839543581008911e-01 -1.821287870407104492e-01 -8.236086368560791016e-02 1.484443694353103638e-01
-4.624623358249664307e-01 -1.488550156354904175e-01 -1.831181049346923828e-01 -8.236086368560791016e-02 1.560900658369064331e-01
-4.504503011703491211e-01 -1.469336897134780884e-01 -1.841074228286743164e-01 -8.236086368560791016e-02 1.638263165950775146e-01
-4.384382963180541992e-01 -1.449188888072967529e-01 -1.850967407226562500e-01 -8.236086368560791016e-02 1.716515421867370605e-01
-4.264262914657592773e-01 -1.428095847368240356e-01 -1.860860586166381836e-01 -8.236086368560791016e-02 1.795640736818313599e-01
-4.144142866134643555e-01 -1.406047195196151733e-01 -1.870753765106201172e-01 -8.236086368560791016e-02 1.875622123479843140e-01
-4.024022817611694336e-01 -1.383032798767089844e-01 -1.880646944046020508e-01 -8.236086368560791016e-02 1.956441253423690796e-01
-3.903902471065521240e-01 -1.359042227268218994e-01 -1.890540122985839844e-01 -8.236086368560791016e-02 2.038079500198364258e-01
-3.783782422542572021e-01 -1.334066540002822876e-01 -1.900434494018554688e-01 -8.236086368560791016e-02 2.120519429445266724e-01
-3.663662374019622803e-01 -1.308095902204513550e-01 -1.895512342453002930e-01 5.889064073562622070e-01 2.203741222620010376e-01
-3.543542027473449707e-01 -1.281121075153350830e-01 -1.824772357940673828e-01 5.889064073562622070e-01 2.287726253271102905e-01
-3.423421978950500488e-01 -1.253132522106170654e-01 -1.754032969474792480e-01 5.889064073562622070e-01 2.372451722621917725e-01
-3.303301930427551270e-01 -1.224122121930122375e-01 -1.683293581008911133e-01 5.889064073562622070e-01 2.457899451255798340e-01
-3.183181881904602051e-01 -1.194081082940101624e-01 -1.612554192543029785e-01 5.889064073562622070e-01 2.544047832489013672e-01
-3.063061833381652832e-01 -1.163001060485839844e-01 -1.541814804077148438e-01 5.889064073562622070e-01 2.630874812602996826e-01
-2.942941486835479736e-01 -1.130873933434486389e-01 -1.471074819564819336e-01 5.889064073562622070e-01 2.718358635902404785e-01
-2.822821438312530518e-01 -1.097692921757698059e-01 -1.400335431098937988e-01 5.889064073562622070e-01 2.806479930877685547e-01
-2.702701389789581299e-01 -1.063448935747146606e-01 -1.329596042633056641e-01 5.889064073562622070e-01 2.895210683345794678e-01
-2.582581043243408203e-01 -1.028135716915130615e-01 -1.258856058120727539e-01 5.889064073562622070e-01 2.984531521797180176e-01
-2.462460994720458984e-01 -9.917461127042770386e-02 -1.188116073608398438e-01 5.889064073562622070e-01 3.074416518211364746e-01
-2.342340946197509766e-01 -9.542735666036605835e-02 -1.117377281188964844e-01 5.889064073562622070e-01 3.164844214916229248e-01
-2.222220897674560547e-01 -9.157118946313858032e-02 -1.046637892723083496e-01 5.889064073562622070e-01 3.255789875984191895e-01
-2.102100700139999390e-01 -8.760546892881393433e-02 -9.758985042572021484e-02 5.889064073562622070e-01 3.347228467464447021e-01
-1.981980502605438232e-01 -8.352960646152496338e-02 -9.051585197448730469e-02 5.889064073562622070e-01 3.439134359359741211e-01
-1.861860454082489014e-01 -7.934307307004928589e-02 -8.344191312789916992e-02 5.889064073562622070e-01 3.531482815742492676e-01
-1.741740405559539795e-01 -7.504538446664810181e-02 -7.636797428131103516e-02 5.889064073562622070e-01 3.624249994754791260e-01
-1.621620208024978638e-01 -7.063600420951843262e-02 -6.929403543472290039e-02 5.889064073562622070e-01 3.717408180236816406e-01
-1.501500010490417480e-01 -6.611452251672744751e-02 -6.222003698348999023e-02 5.889064073562622070e-01 3.810934424400329590e-01
-1.381379961967468262e-01 -6.148049235343933105e-02 -5.514609813690185547e-02 5.889064073562622070e-01 3.904799818992614746e-01
-1.261259913444519043e-01 -5.673349276185035706e-02 -4.807215929031372070e-02 5.889064073562622070e-01 3.998976945877075195e-01
-1.141139715909957886e-01 -5.187320336699485779e-02 -4.099819064140319824e-02 5.889064073562622070e-01 4.093441963195800781e-01
-1.021019592881202698e-01 -4.689928889274597168e-02 -3.392428159713745117e-02 5.889064073562622070e-01 4.188167750835418701e-01
-9.008994698524475098e-02 -4.181143641471862793e-02 -2.685031294822692871e-02 5.889064073562622070e-01 4.283125400543212891e-01
-7.807793468236923218e-02 -3.660941869020462036e-02 -1.977637410163879395e-02 5.889064073562622070e-01 4.378292262554168701e-01
-6.606592237949371338e-02 -3.129295632243156433e-02 -1.270240545272827148e-02 5.889064073562622070e-01 4.473635554313659668e-01
-5.405391007661819458e-02 -2.586187981069087982e-02 -5.628466606140136719e-03 5.889064073562622070e-01 4.569131731986999512e-01
-4.204189777374267578e-02 -2.031601592898368835e-02 1.445502042770385742e-03 5.889064073562622070e-01 4.664751291275024414e-01
-3.002988547086715698e-02 -1.465522870421409607e-02 8.519440889358520508e-03 5.889064073562622070e-01 4.760466814041137695e-01
-1.801787316799163818e-02 -8.879430592060089111e-03 1.559337973594665527e-02 5.889064073562622070e-01 4.856254458427429199e-01
-6.005860865116119385e-03 -2.988540567457675934e-03 2.266734838485717773e-02 5.889064073562622070e-01 4.952080547809600830e-01
6.005860865116119385e-03 3.017320297658443451e-03 2.974110841751098633e-02 5.889064073562622070e-01 5.047919154167175293e-01
1.801787316799163818e-02 9.138442575931549072e-03 3.681507706642150879e-02 5.889064073562622070e-01 5.143746137619018555e-01
3.002988547086715698e-02 1.537465676665306091e-02 4.388901591300964355e-02 5.889064073562622070e-01 5.239533782005310059e-01
4.204189777374267578e-02 2.172588184475898743e-02 5.096295475959777832e-02 5.889064073562622070e-01 5.335248708724975586e-01
5.405391007661819458e-02 2.819203026592731476e-02 5.803692340850830078e-02 5.889064073562622070e-01 5.430868268013000488e-01
6.606592237949371338e-02 3.477296605706214905e-02 6.511086225509643555e-02 5.889064073562622070e-01 5.526364445686340332e-01
7.807793468236923218e-02 4.146851599216461182e-02 7.218483090400695801e-02 5.889064073562622070e-01 5.621707439422607422e-01
9.008994698524475098e-02 4.827851057052612305e-02 7.925878465175628662e-02 5.889064073562622070e-01 5.716874599456787109e-01
1.021019592881202698e-01 5.520267039537429810e-02 8.633273839950561523e-02 5.889064073562622070e-01 5.811832547187805176e-01
1.141139715909957886e-01 6.224076822400093079e-02 9.340667724609375000e-02 5.889064073562622070e-01 5.906558036804199219e-01
1.261259913444519043e-01 6.939249485731124878e-02 1.004806458950042725e-01 5.889064073562622070e-01 6.001023054122924805e-01
1.381379961967468262e-01 7.665750384330749512e-02 1.075545698404312134e-01 5.889064073562622070e-01 6.095200777053833008e-01
1.501500010490417480e-01 8.403547853231430054e-02 1.146285235881805420e-01 5.889064073562622070e-01 6.189065575599670410e-01
1.621620208024978638e-01 9.152601659297943115e-02 1.217024922370910645e-01 5.889064073562622070e-01 6.282591819763183594e-01
1.741740405559539795e-01 9.912865608930587769e-02 1.287764310836791992e-01 5.889064073562622070e-01 6.375750303268432617e-01
1.861860454082489014e-01 1.068429723381996155e-01 1.358503848314285278e-01 5.889064073562622070e-01 6.468517184257507324e-01
1.981980502605438232e-01 1.146684437990188599e-01 1.429243385791778564e-01 5.889064073562622070e-01 6.560865640640258789e-01
2.102100700139999390e-01 1.226046010851860046e-01 1.499982923269271851e-01 5.889064073562622070e-01 6.652771234512329102e-01
2.222220897674560547e-01 1.306509077548980713e-01 1.570722311735153198e-01 5.889064073562622070e-01 6.744210124015808105e-01
2.342340946197509766e-01 1.388067305088043213e-01 1.641461849212646484e-01 5.889064073562622070e-01 6.835155487060546875e-01
2.462460994720458984e-01 1.470714956521987915e-01 1.712201237678527832e-01 5.889064073562622070e-01 6.925583481788635254e-01
2.582581043243408203e-01 1.554445326328277588e-01 1.782940775156021118e-01 5.889064073562622070e-01 7.015468478202819824e-01
2.702701389789581299e-01 1.639252454042434692e-01 1.853680610656738281e-01 5.889064073562622070e-01 7.104789614677429199e-01
2.822821438312530518e-01 1.725128591060638428e-01 1.924419999122619629e-01 5.889064073562622070e-01 7.193520069122314453e-01
2.942941486835479736e-01 1.812067478895187378e-01 1.995159387588500977e-01 5.889064073562622070e-01 7.281640768051147461e-01
3.063061833381652832e-01 1.900060772895812988e-01 2.065899074077606201e-01 5.889064073562622070e-01 7.369124889373779297e-01
3.183181881904602051e-01 1.989100724458694458e-01 2.136638462543487549e-01 5.889064073562622070e-01 7.455952167510986328e-01
3.303301930427551270e-01 2.079179733991622925e-01 2.207378149032592773e-01 5.889064073562622070e-01 7.542100548744201660e-01
3.423421978950500488e-01 2.170289456844329834e-01 2.278117239475250244e-01 5.889064073562622070e-01 7.627547979354858398e-01
3.543542027473449707e-01 2.262420952320098877e-01 2.348856925964355469e-01 5.889064073562622070e-01 7.712273597717285156e-01
3.663662374019622803e-01 2.355566471815109253e-01 2.419596612453460693e-01 5.889064073562622070e-01 7.796258926391601562e-01
3.783782422542572021e-01 2.449715882539749146e-01 2.490336298942565918e-01 5.889064073562622070e-01 7.879480719566345215e-01
3.903902471065521240e-01 2.544860243797302246e-01 2.561075389385223389e-01 5.889064073562622070e-01 7.961920499801635742e-01
4.024022817611694336e-01 2.640990018844604492e-01 2.631815075874328613e-01 5.889064073562622070e-01 8.043558597564697266e-01
4.144142866134643555e-01 2.738095521926879883e-01 2.702554762363433838e-01 5.889064073562622070e-01 8.124377727508544922e-01
4.264262914657592773e-01 2.836167216300964355e-01 2.773293852806091309e-01 5.889064073562622070e-01 8.204359412193298340e-01
4.384382963180541992e-01 2.935194075107574463e-01 2.844033837318420410e-01 5.889064073562622070e-01 8.283484578132629395e-01
4.504503011703491211e-01 3.035166263580322266e-01 2.914772927761077881e-01 5.889064073562622070e-01 8.361736536026000977e-01
4.624623358249664307e-01 3.136073052883148193e-01 2.985512316226959229e-01 5.889064073562622070e-01 8.439099192619323730e-01
4.744743406772613525e-01 3.237903714179992676e-01 3.056252300739288330e-01 5.889064073562622070e-01 8.515556454658508301e-01
4.864863455295562744e-01 3.340647220611572266e-01 3.126991391181945801e-01 5.889064073562622070e-01 8.591091632843017578e-01
4.984983801841735840e-01 3.444293141365051270e-01 3.197731375694274902e-01 5.889064073562622070e-01 8.665692806243896484e-01
5.105103850364685059e-01 3.548828661441802979e-01 3.268470764160156250e-01 5.889064073562622070e-01 8.739340901374816895e-01
5.225223898887634277e-01 3.654243052005767822e-01 3.339209854602813721e-01 5.889064073562622070e-01 8.812025785446166992e-01
5.345343947410583496e-01 3.760524988174438477e-01 3.409949541091918945e-01 5.889064073562622070e-01 8.883732557296752930e-01
5.465463995933532715e-01 3.867661952972412109e-01 3.480688929557800293e-01 5.889064073562622070e-01 8.954447507858276367e-01
5.585584044456481934e-01 3.975642323493957520e-01 3.551428020000457764e-01 5.889064073562622070e-01 9.024159908294677734e-01
5.705704689025878906e-01 4.084455370903015137e-01 3.622168600559234619e-01 5.889064073562622070e-01 9.092860221862792969e-01
5.825824737548828125e-01 4.194085896015167236e-01 3.692907392978668213e-01 5.889064073562622070e-01 9.160532951354980469e-01
5.945944786071777344e-01 4.304523766040802002e-01 3.763647377490997314e-01 5.889064073562622070e-01 9.227169752120971680e-01
6.066064834594726562e-01 4.415755569934844971e-01 3.848868012428283691e-01 5.889064073562622070e-01 9.292761683464050293e-01
6.186184883117675781e-01 4.527768790721893311e-01 4.153403639793395996e-01 1.099118232727050781e+00 9.357297420501708984e-01
6.306304931640625000e-01 4.640550911426544189e-01 4.438433051109313965e-01 1.099118232727050781e+00 9.420769214630126953e-01
6.426424980163574219e-01 4.754089713096618652e-01 4.570459127426147461e-01 1.099118232727050781e+00 9.483171701431274414e-01
6.546545028686523438e-01 4.868370294570922852e-01 4.702485203742980957e-01 1.099118232727050781e+00 9.544491767883300781e-01
6.666665077209472656e-01 4.983381927013397217e-01 4.834511280059814453e-01 1.099118232727050781e+00 9.604727029800415039e-01
6.786785721778869629e-01 5.099110603332519531e-01 4.966537952423095703e-01 1.099118232727050781e+00 9.663870334625244141e-01
6.906905770301818848e-01 5.215542912483215332e-01 5.098564028739929199e-01 1.099118232727050781e+00 9.721915125846862793e-01
7.027025818824768066e-01 5.332666039466857910e-01 5.230590105056762695e-01 1.099118232727050781e+00 9.778856039047241211e-01
7.147145867347717285e-01 5.450466275215148926e-01 5.362616777420043945e-01 1.099118232727050781e+00 9.834690093994140625e-01
7.267265915870666504e-01 5.568929910659790039e-01 5.494642257690429688e-01 1.099118232727050781e+00 9.889410734176635742e-01
7.387385964393615723e-01 5.688044428825378418e-01 5.626668930053710938e-01 1.099118232727050781e+00 9.943016767501831055e-01
7.507506012916564941e-01 5.807796716690063477e-01 5.758695006370544434e-01 1.099118232727050781e+00 9.995504617691040039e-01
7.627626657485961914e-01 5.928172469139099121e-01 5.890721678733825684e-01 1.099118232727050781e+00 1.004687309265136719e+00
7.747746706008911133e-01 6.049159169197082520e-01 6.022747755050659180e-01 1.099118232727050781e+00 1.009711861610412598e+00
7.867866754531860352e-01 6.170741915702819824e-01 6.154773831367492676e-01 1.099118232727050781e+00 1.014624118804931641e+00
7.987986803054809570e-01 6.292907595634460449e-01 6.286799907684326172e-01 1.099118232727050781e+00 1.019424080848693848e+00
8.108106851577758789e-01 6.415643692016601562e-01 6.418825984001159668e-01 1.099118232727050781e+00 1.024111628532409668e+00
8.228226900100708008e-01 6.538935899734497070e-01 6.550852656364440918e-01 1.099118232727050781e+00 1.028686881065368652e+00
8.348346948623657227e-01 6.662771105766296387e-01 6.682878136634826660e-01 1.099118232727050781e+00 1.033149838447570801e+00
8.468466997146606445e-01 6.787135601043701172e-01 6.814904808998107910e-01 1.099118232727050781e+00 1.037500977516174316e+00
8.588587045669555664e-01 6.912015676498413086e-01 6.946930885314941406e-01 1.099118232727050781e+00 1.041740179061889648e+00
8.708707690238952637e-01 7.037398815155029297e-01 7.078957557678222656e-01 1.099118232727050781e+00 1.045867919921875000e+00
8.828827738761901855e-01 7.163270711898803711e-01 7.210983633995056152e-01 1.099118232727050781e+00 1.049884319305419922e+00
8.948947787284851074e-01 7.289618849754333496e-01 7.343010306358337402e-01 1.099118232727050781e+00 1.053790092468261719e+00
9.069067835807800293e-01 7.416429519653320312e-01 7.475035786628723145e-01 1.099118232727050781e+00 1.057585477828979492e+00
9.189187884330749512e-01 7.543689012527465820e-01 7.607061862945556641e-01 1.099118232727050781e+00 1.061270713806152344e+00
9.309307932853698730e-01 7.671384811401367188e-01 7.739088535308837891e-01 1.099118232727050781e+00 1.064846515655517578e+00
9.429427981376647949e-01 7.799503207206726074e-01 7.871114015579223633e-01 1.099118232727050781e+00 1.068313598632812500e+00
9.549548625946044922e-01 7.928032875061035156e-01 8.003141283988952637e-01 1.099118232727050781e+00 1.071672320365905762e+00
9.669668674468994141e-01 8.056958913803100586e-01 8.135167360305786133e-01 1.099118232727050781e+00 1.074923634529113770e+00
9.789788722991943359e-01 8.186268210411071777e-01 8.267193436622619629e-01 1.099118232727050781e+00 1.078067779541015625e+00
9.909908771514892578e-01 8.315949440002441406e-01 8.399219512939453125e-01 1.099118232727050781e+00 1.081105947494506836e+00
1.003002882003784180e+00 8.445988893508911133e-01 8.531245589256286621e-01 1.099118232727050781e+00 1.084038734436035156e+00
1.015014886856079102e+00 8.576374650001525879e-01 8.663272261619567871e-01 1.099118232727050781e+00 1.086867094039916992e+00
1.027026891708374023e+00 8.707093596458435059e-01 8.795298337936401367e-01 1.099118232727050781e+00 1.089591741561889648e+00
1.039038896560668945e+00 8.838133811950683594e-01 8.927324414253234863e-01 1.099118232727050781e+00 1.092213511466979980e+00
1.051050901412963867e+00 8.969483375549316406e-01 9.059349894523620605e-01 1.099118232727050781e+00 1.094733595848083496e+00
1.063062906265258789e+00 9.101129174232482910e-01 9.191375970840454102e-01 1.099118232727050781e+00 1.097152829170227051e+00
1.075074911117553711e+00 9.233059287071228027e-01 9.323403239250183105e-01 1.099118232727050781e+00 1.099472284317016602e+00
1.087086915969848633e+00 9.365262389183044434e-01 9.455428719520568848e-01 1.099118232727050781e+00 1.101692914962768555e+00
1.099098920822143555e+00 9.497725963592529297e-01 9.587454795837402344e-01 1.099118232727050781e+00 1.103815913200378418e+00
1.111111044883728027e+00 9.630440473556518555e-01 9.719482064247131348e-01 1.099118232727050781e+00 1.105842351913452148e+00
1.123123049736022949e+00 9.763391613960266113e-01 9.851509332656860352e-01 1.099118232727050781e+00 1.107773423194885254e+00
1.135135054588317871e+00 9.896568059921264648e-01 9.983534812927246094e-01 1.099118232727050781e+00 1.109610199928283691e+00
1.147147059440612793e+00 1.002995967864990234e+00 1.011556148529052734e+00 1.099118232727050781e+00 1.111353993415832520e+00
1.159159064292907715e+00 1.016355514526367188e+00 1.024758696556091309e+00 1.099118232727050781e+00 1.113006114959716797e+00
1.171171069145202637e+00 1.029734492301940918e+00 1.037961244583129883e+00 1.099118232727050781e+00 1.114567637443542480e+00
1.183183073997497559e+00 1.043131589889526367e+00 1.051163911819458008e+00 1.099118232727050781e+00 1.116039752960205078e+00
1.195195078849792480e+00 1.056545853614807129e+00 1.064366579055786133e+00 1.099118232727050781e+00 1.117424130439758301e+00
1.207207083702087402e+00 1.069976329803466797e+00 1.077569127082824707e+00 1.099118232727050781e+00 1.118721842765808105e+00
1.219219088554382324e+00 1.083421707153320312e+00 1.090771675109863281e+00 1.099118232727050781e+00 1.119934201240539551e+00
1.231231093406677246e+00 1.096881270408630371e+00 1.103974461555480957e+00 1.099118232727050781e+00 1.121062755584716797e+00
1.243243098258972168e+00 1.110353827476501465e+00 1.117177009582519531e+00 1.099118232727050781e+00 1.122108817100524902e+00
1.255255103111267090e+00 1.123838543891906738e+00 1.130379676818847656e+00 1.099118232727050781e+00 1.123073816299438477e+00
1.267267107963562012e+00 1.137334227561950684e+00 1.143582224845886230e+00 1.099118232727050781e+00 1.123959064483642578e+00
1.279279112815856934e+00 1.150840163230895996e+00 1.156784772872924805e+00 1.099118232727050781e+00 1.124766111373901367e+00
1.291291236877441406e+00 1.164355397224426270e+00 1.169987678527832031e+00 1.099118232727050781e+00 1.125496268272399902e+00
1.303303241729736328e+00 1.177878856658935547e+00 1.183190226554870605e+00 1.099118232727050781e+00 1.126151204109191895e+00
1.315315246582031250e+00 1.191409826278686523e+00 1.196392774581909180e+00 1.099118232727050781e+00 1.126732349395751953e+00
1.327327251434326172e+00 1.204947352409362793e+00 1.209595441818237305e+00 1.099118232727050781e+00 1.127241134643554688e+00
1.339339256286621094e+00 1.218490362167358398e+00 1.222798109054565430e+00 1.099118232727050781e+00 1.127678990364074707e+00
1.351351261138916016e+00 1.232038378715515137e+00 1.236000657081604004e+00 1.099118232727050781e+00 1.128047466278076172e+00
1.363363265991210938e+00 1.245590329170227051e+00 1.249203205108642578e+00 1.099118232727050781e+00 1.128348112106323242e+00
1.375375270843505859e+00 1.259145498275756836e+00 1.262405872344970703e+00 1.099118232727050781e+00 1.128582477569580078e+00
1.387387275695800781e+00 1.272703170776367188e+00 1.275608420372009277e+00 1.099118232727050781e+00 1.128751873970031738e+00
1.399399280548095703e+00 1.286262512207031250e+00 1.288811206817626953e+00 1.099118232727050781e+00 1.128858089447021484e+00
1.411411285400390625e+00 1.299822688102722168e+00 1.302013754844665527e+00 1.099118232727050781e+00 1.128902435302734375e+00
1.423423290252685547e+00 1.313382983207702637e+00 1.315216302871704102e+00 1.099118232727050781e+00 1.128886580467224121e+00
1.435435295104980469e+00 1.326942801475524902e+00 1.328418970108032227e+00 1.099118232727050781e+00 1.128812074661254883e+00
1.447447299957275391e+00 1.340501308441162109e+00 1.341621637344360352e+00 1.099118232727050781e+00 1.128680229187011719e+00
1.459459304809570312e+00 1.354058027267456055e+00 1.354824185371398926e+00 1.099118232727050781e+00 1.128492832183837891e+00
1.471471309661865234e+00 1.367612123489379883e+00 1.368026733398437500e+00 1.099118232727050781e+00 1.128251194953918457e+00
1.483483314514160156e+00 1.381162881851196289e+00 1.381229400634765625e+00 1.099118232727050781e+00 1.127956986427307129e+00
1.495495438575744629e+00 1.394710063934326172e+00 1.394432306289672852e+00 1.099118232727050781e+00 1.127611517906188965e+00
1.507507443428039551e+00 1.408252596855163574e+00 1.407634735107421875e+00 1.099118232727050781e+00 1.127216577529907227e+00
1.519519448280334473e+00 1.421790122985839844e+00 1.420837402343750000e+00 1.099118232727050781e+00 1.126773357391357422e+00
1.531531453132629395e+00 1.435322046279907227e+00 1.434040069580078125e+00 1.099118232727050781e+00 1.126283645629882812e+00
1.543543457984924316e+00 1.448847770690917969e+00 1.447242498397827148e+00 1.099118232727050781e+00 1.125748872756958008e+00
1.555555462837219238e+00 1.462366938591003418e+00 1.460445284843444824e+00 1.099118232727050781e+00 1.125170230865478516e+00
1.567567467689514160e+00 1.475878715515136719e+00 1.473647832870483398e+00 1.099118232727050781e+00 1.124549508094787598e+00
1.579579472541809082e+00 1.489382863044738770e+00 1.486850500106811523e+00 1.099118232727050781e+00 1.123888015747070312e+00
1.591591477394104004e+00 1.502879023551940918e+00 1.500053048133850098e+00 1.099118232727050781e+00 1.123187184333801270e+00
1.603603482246398926e+00 1.516366243362426758e+00 1.513255834579467773e+00 1.099118232727050781e+00 1.122448444366455078e+00
1.615615487098693848e+00 1.529844522476196289e+00 1.526458263397216797e+00 1.099118232727050781e+00 1.121673345565795898e+00
1.627627491950988770e+00 1.543313264846801758e+00 1.539660930633544922e+00 1.099118232727050781e+00 1.120863199234008789e+00
1.639639496803283691e+00 1.556771993637084961e+00 1.552863597869873047e+00 1.099118232727050781e+00 1.120019435882568359e+00
1.651651501655578613e+00 1.570220470428466797e+00 1.566066026687622070e+00 1.099118232727050781e+00 1.119143366813659668e+00
1.663663506507873535e+00 1.583658099174499512e+00 1.579268813133239746e+00 1.099118232727050781e+00 1.118236303329467773e+00
1.675675630569458008e+00 1.597084999084472656e+00 1.592471599578857422e+00 1.099118232727050781e+00 1.117299795150756836e+00
1.687687635421752930e+00 1.610500335693359375e+00 1.605674028396606445e+00 1.099118232727050781e+00 1.116334915161132812e+00
1.699699640274047852e+00 1.623903751373291016e+00 1.618876695632934570e+00 1.099118232727050781e+00 1.115343093872070312e+00
1.711711645126342773e+00 1.637295126914978027e+00 1.632079362869262695e+00 1.099118232727050781e+00 1.114325642585754395e+00
1.723723649978637695e+00 1.650674223899841309e+00 1.645282030105590820e+00 1.099118232727050781e+00 1.113283872604370117e+00
1.735735654830932617e+00 1.664040684700012207e+00 1.658484578132629395e+00 1.099118232727050781e+00 1.112219095230102539e+00
1.747747659683227539e+00 1.677394151687622070e+00 1.671687126159667969e+00 1.099118232727050781e+00 1.111132383346557617e+00
1.759759664535522461e+00 1.690734386444091797e+00 1.684889793395996094e+00 1.099118232727050781e+00 1.110024929046630859e+00
1.771771669387817383e+00 1.704061269760131836e+00 1.698092460632324219e+00 1.099118232727050781e+00 1.108898043632507324e+00
1.783783674240112305e+00 1.717374563217163086e+00 1.711295127868652344e+00 1.099118232727050781e+00 1.107752919197082520e+00
1.795795679092407227e+00 1.730673909187316895e+00 1.724497556686401367e+00 1.099118232727050781e+00 1.106590628623962402e+00
1.807807683944702148e+00 1.743959188461303711e+00 1.737700223922729492e+00 1.099118232727050781e+00 1.105412483215332031e+00
1.819819688796997070e+00 1.757230281829833984e+00 1.750903010368347168e+00 1.099118232727050781e+00 1.104219317436218262e+00
1.831831693649291992e+00 1.770486950874328613e+00 1.764105439186096191e+00 1.099118232727050781e+00 1.103012442588806152e+00
1.843843698501586914e+00 1.783729076385498047e+00 1.777308225631713867e+00 1.099118232727050781e+00 1.101792931556701660e+00
1.855855703353881836e+00 1.796956419944763184e+00 1.790510654449462891e+00 1.099118232727050781e+00 1.100561738014221191e+00
1.867867708206176758e+00 1.810168862342834473e+00 1.803713321685791016e+00 1.099118232727050781e+00 1.099319934844970703e+00
1.879879832267761230e+00 1.823366522789001465e+00 1.816915988922119141e+00 1.099118232727050781e+00 1.098068475723266602e+00
1.891891837120056152e+00 1.836549043655395508e+00 1.830118775367736816e+00 1.099118232727050781e+00 1.096808433532714844e+00
1.903903841972351074e+00 1.849716305732727051e+00 1.843321204185485840e+00 1.099118232727050781e+00 1.095540761947631836e+00
1.915915846824645996e+00 1.862868309020996094e+00 1.856523990631103516e+00 1.099118232727050781e+00 1.094266414642333984e+00
1.927927851676940918e+00 1.876004934310913086e+00 1.869726657867431641e+00 1.099118232727050781e+00 1.092986226081848145e+00
1.939939856529235840e+00 1.889126181602478027e+00 1.882929086685180664e+00 1.099118232727050781e+00 1.091701030731201172e+00
1.951951861381530762e+00 1.902231931686401367e+00 1.896131753921508789e+00 1.099118232727050781e+00 1.090411901473999023e+00
1.963963866233825684e+00 1.915322184562683105e+00 1.909334301948547363e+00 1.099118232727050781e+00 1.089119672775268555e+00
1.975975871086120605e+00 1.928396940231323242e+00 1.922536969184875488e+00 1.099118232727050781e+00 1.087825059890747070e+00
1.987987875938415527e+00 1.941456198692321777e+00 1.935739755630493164e+00 1.099118232727050781e+00 1.086528778076171875e+00
1.999999880790710449e+00 1.954499721527099609e+00 1.948942184448242188e+00 1.099118232727050781e+00 1.085231900215148926e+00
2.012012004852294922e+00 1.967527866363525391e+00 1.962145090103149414e+00 1.099118232727050781e+00 1.083934903144836426e+00
2.024024009704589844e+00 1.980540275573730469e+00 1.975347518920898438e+00 1.099118232727050781e+00 1.082638740539550781e+00
2.036036014556884766e+00 1.993537187576293945e+00 1.988550305366516113e+00 1.099118232727050781e+00 1.081343889236450195e+00
2.048048019409179688e+00 2.006518602371215820e+00 2.001752853393554688e+00 1.099118232727050781e+00 1.080051302909851074e+00
2.060060024261474609e+00 2.019484519958496094e+00 2.014955520629882812e+00 1.099118232727050781e+00 1.078761458396911621e+00
2.072072029113769531e+00 2.032434701919555664e+00 2.028158187866210938e+00 1.099118232727050781e+00 1.077475190162658691e+00
2.084084033966064453e+00 2.045369625091552734e+00 2.041360616683959961e+00 1.099118232727050781e+00 1.076192855834960938e+00
2.096096038818359375e+00 2.058289289474487305e+00 2.054563283920288086e+00 1.099118232727050781e+00 1.074915289878845215e+00
2.108108043670654297e+00 2.071193456649780273e+00 2.067766189575195312e+00 1.099118232727050781e+00 1.073642969131469727e+00
2.120120048522949219e+00 2.084082365036010742e+00 2.080968379974365234e+00 1.099118232727050781e+00 1.072376489639282227e+00
2.132132053375244141e+00 2.096956253051757812e+00 2.094171285629272461e+00 1.099118232727050781e+00 1.071116447448730469e+00
2.144144058227539062e+00 2.109814882278442383e+00 2.107373714447021484e+00 1.099118232727050781e+00 1.069863319396972656e+00
2.156156063079833984e+00 2.122658729553222656e+00 2.120576381683349609e+00 1.099118232727050781e+00 1.068617582321166992e+00
2.168168067932128906e+00 2.135487556457519531e+00 2.133779048919677734e+00 1.099118232727050781e+00 1.067379593849182129e+00
2.180180072784423828e+00 2.148301362991333008e+00 2.146981716156005859e+00 1.099118232727050781e+00 1.066150069236755371e+00
2.192192077636718750e+00 2.161100625991821289e+00 2.160184383392333984e+00 1.099118232727050781e+00 1.064929246902465820e+00
2.204204082489013672e+00 2.173885345458984375e+00 2.173386812210083008e+00 1.099118232727050781e+00 1.063717722892761230e+00
2.216216087341308594e+00 2.186655521392822266e+00 2.186589479446411133e+00 1.099118232727050781e+00 1.062515735626220703e+00
2.228228092193603516e+00 2.199411153793334961e+00 2.199792146682739258e+00 1.099118232727050781e+00 1.061323761940002441e+00
2.240240097045898438e+00 2.212152719497680664e+00 2.212994575500488281e+00 1.099118232727050781e+00 1.060142040252685547e+00
2.252252101898193359e+00 2.224880218505859375e+00 2.226197242736816406e+00 1.099118232727050781e+00 1.058971047401428223e+00
2.264264106750488281e+00 2.237593650817871094e+00 2.239399909973144531e+00 1.099118232727050781e+00 1.057811021804809570e+00
2.276276111602783203e+00 2.250293016433715820e+00 2.252602577209472656e+00 1.099118232727050781e+00 1.056662321090698242e+00
2.288288116455078125e+00 2.262978792190551758e+00 2.265805244445800781e+00 1.099118232727050781e+00 1.055525302886962891e+00
2.300300121307373047e+00 2.275650978088378906e+00 2.279007673263549805e+00 1.099118232727050781e+00 1.054400086402893066e+00
2.312312126159667969e+00 2.288309812545776367e+00 2.292210340499877930e+00 1.099118232727050781e+00 1.053287029266357422e+00
2.324324131011962891e+00 2.300955295562744141e+00 2.305413246154785156e+00 1.099118232727050781e+00 1.052186369895935059e+00
2.336336135864257812e+00 2.313587665557861328e+00 2.318615436553955078e+00 1.099118232727050781e+00 1.051098346710205078e+00
2.348348140716552734e+00 2.326206922531127930e+00 2.331818342208862305e+00 1.099118232727050781e+00 1.050022959709167480e+00
2.360360383987426758e+00 2.338813781738281250e+00 2.345021009445190430e+00 1.099118232727050781e+00 1.048960685729980469e+00
2.372372388839721680e+00 2.351407527923583984e+00 2.358223676681518555e+00 1.099118232727050781e+00 1.047911524772644043e+00
2.384384393692016602e+00 2.363988637924194336e+00 2.371426343917846680e+00 1.099118232727050781e+00 1.046875715255737305e+00
2.396396398544311523e+00 2.376557588577270508e+00 2.384628772735595703e+00 1.099118232727050781e+00 1.045853376388549805e+00
2.408408403396606445e+00 2.389114379882812500e+00 2.397831439971923828e+00 1.099118232727050781e+00 1.044844627380371094e+00
2.420420408248901367e+00 2.401659011840820312e+00 2.411034107208251953e+00 1.099118232727050781e+00 1.043849706649780273e+00
2.432432413101196289e+00 2.414191961288452148e+00 2.424236774444580078e+00 1.099118232727050781e+00 1.042868494987487793e+00
2.444444417953491211e+00 2.426712989807128906e+00 2.437439441680908203e+00 1.099118232727050781e+00 1.041901350021362305e+00
2.456456422805786133e+00 2.439222574234008789e+00 2.450240135192871094e+00 1.002475500106811523e+00 1.040948152542114258e+00
2.468468427658081055e+00 2.451720714569091797e+00 2.462282180786132812e+00 1.002475500106811523e+00 1.040008902549743652e+00
2.480480432510375977e+00 2.464207649230957031e+00 2.474323749542236328e+00 1.002475500106811523e+00 1.039083957672119141e+00
2.492492437362670898e+00 2.476683855056762695e+00 2.486365318298339844e+00 1.002475500106811523e+00 1.038173079490661621e+00
2.504504442214965820e+00 2.489148855209350586e+00 2.498407363891601562e+00 1.002475500106811523e+00 1.037276506423950195e+00
2.516516447067260742e+00 2.501603364944458008e+00 2.510448932647705078e+00 1.002475500106811523e+00 1.036394119262695312e+00
2.528528451919555664e+00 2.514047384262084961e+00 2.522490739822387695e+00 1.002475500106811523e+00 1.035526037216186523e+00
2.540540456771850586e+00 2.526480913162231445e+00 2.534532546997070312e+00 1.002475500106811523e+00 1.034672141075134277e+00
2.552552461624145508e+00 2.538904428482055664e+00 2.546574115753173828e+00 1.002475500106811523e+00 1.033832430839538574e+00
2.564564466476440430e+00 2.551317691802978516e+00 2.558615922927856445e+00 1.002475500106811523e+00 1.033007025718688965e+00
2.576576471328735352e+00 2.563721418380737305e+00 2.570657730102539062e+00 1.002475500106811523e+00 1.032195806503295898e+00
2.588588476181030273e+00 2.576115369796752930e+00 2.582699298858642578e+00 1.002475500106811523e+00 1.031398653984069824e+00
2.600600481033325195e+00 2.588499784469604492e+00 2.594741344451904297e+00 1.002475500106811523e+00 1.030615687370300293e+00
2.612612485885620117e+00 2.600874900817871094e+00 2.606782913208007812e+00 1.002475500106811523e+00 1.029846787452697754e+00
2.624624490737915039e+00 2.613240718841552734e+00 2.618824720382690430e+00 1.002475500106811523e+00 1.029091835021972656e+00
2.636636495590209961e+00 2.625597715377807617e+00 2.630866289138793945e+00 1.002475500106811523e+00 1.028350949287414551e+00
2.648648500442504883e+00 2.637945890426635742e+00 2.642908096313476562e+00 1.002475500106811523e+00 1.027623772621154785e+00
2.660660505294799805e+00 2.650285482406616211e+00 2.654949903488159180e+00 1.002475500106811523e+00 1.026910424232482910e+00
2.672672510147094727e+00 2.662616491317749023e+00 2.666991472244262695e+00 1.002475500106811523e+00 1.026210784912109375e+00
2.684684514999389648e+00 2.674939155578613281e+00 2.679033279418945312e+00 1.002475500106811523e+00 1.025524735450744629e+00
2.696696519851684570e+00 2.687253713607788086e+00 2.691075325012207031e+00 1.002475500106811523e+00 1.024852037429809570e+00
2.708708524703979492e+00 2.699560403823852539e+00 2.703116893768310547e+00 1.002475500106811523e+00 1.024192929267883301e+00
2.720720529556274414e+00 2.711858987808227539e+00 2.715158700942993164e+00 1.002475500106811523e+00 1.023547053337097168e+00
2.732732772827148438e+00 2.724150180816650391e+00 2.727200508117675781e+00 1.002475500106811523e+00 1.022914171218872070e+00
2.744744777679443359e+00 2.736433744430541992e+00 2.739242315292358398e+00 1.002475500106811523e+00 1.022294521331787109e+00
2.756756782531738281e+00 2.748709917068481445e+00 2.751284122467041016e+00 1.002475500106811523e+00 1.021687746047973633e+00
2.768768787384033203e+00 2.760978937149047852e+00 2.763325691223144531e+00 1.002475500106811523e+00 1.021093726158142090e+00
2.780780792236328125e+00 2.773240804672241211e+00 2.775367498397827148e+00 1.002475500106811523e+00 1.020512342453002930e+00
2.792792797088623047e+00 2.785495758056640625e+00 2.787409305572509766e+00 1.002475500106811523e+00 1.019943475723266602e+00
2.804804801940917969e+00 2.797744035720825195e+00 2.799450874328613281e+00 1.002475500106811523e+00 1.019387006759643555e+00
2.816816806793212891e+00 2.809985637664794922e+00 2.811492919921875000e+00 1.002475500106811523e+00 1.018842697143554688e+00
2.828828811645507812e+00 2.822220563888549805e+00 2.823534488677978516e+00 1.002475500106811523e+00 1.018310427665710449e+00
2.840840816497802734e+00 2.834449529647827148e+00 2.835576295852661133e+00 1.002475500106811523e+00 1.017790198326110840e+00
2.852852821350097656e+00 2.846672058105468750e+00 2.847617864608764648e+00 1.002475500106811523e+00 1.017281651496887207e+00
2.864864826202392578e+00 2.858888626098632812e+00 2.859659671783447266e+00 1.002475500106811523e+00 1.016784667968750000e+00
2.876876831054687500e+00 2.871099472045898438e+00 2.871701478958129883e+00 1.002475500106811523e+00 1.016299247741699219e+00
2.888888835906982422e+00 2.883304357528686523e+00 2.883743047714233398e+00 1.002475500106811523e+00 1.015825152397155762e+00
2.900900840759277344e+00 2.895503520965576172e+00 2.895784854888916016e+00 1.002475500106811523e+00 1.015362143516540527e+00
2.912912845611572266e+00 2.907697439193725586e+00 2.907826900482177734e+00 1.002475500106811523e+00 1.014910101890563965e+00
2.924924850463867188e+00 2.919885873794555664e+00 2.919868469238281250e+00 1.002475500106811523e+00 1.014468908309936523e+00
2.936936855316162109e+00 2.932069063186645508e+00 2.931910276412963867e+00 1.002475500106811523e+00 1.014038324356079102e+00
2.948948860168457031e+00 2.944247245788574219e+00 2.943951845169067383e+00 1.002475500106811523e+00 1.013618111610412598e+00
2.960960865020751953e+00 2.956420183181762695e+00 2.955993652343750000e+00 1.002475500106811523e+00 1.013208270072937012e+00
2.972972869873046875e+00 2.968588590621948242e+00 2.968035459518432617e+00 1.002475500106811523e+00 1.012808680534362793e+00
2.984984874725341797e+00 2.980751991271972656e+00 2.980077028274536133e+00 1.002475500106811523e+00 1.012418985366821289e+00
2.996996879577636719e+00 2.992910861968994141e+00 2.992118835449218750e+00 1.002475500106811523e+00 1.012039065361022949e+00
3.009008884429931641e+00 3.005065202713012695e+00 3.004160404205322266e+00 1.002475500106811523e+00 1.011668682098388672e+00
3.021020889282226562e+00 3.017215251922607422e+00 3.016202449798583984e+00 1.002475500106811523e+00 1.011307954788208008e+00
3.033032894134521484e+00 3.029361009597778320e+00 3.028244018554687500e+00 1.002475500106811523e+00 1.010956525802612305e+00
3.045044898986816406e+00 3.041502475738525391e+00 3.040285825729370117e+00 1.002475500106811523e+00 1.010614156723022461e+00
3.057056903839111328e+00 3.053640127182006836e+00 3.052327632904052734e+00 1.002475500106811523e+00 1.010280728340148926e+00
3.069068908691406250e+00 3.065773487091064453e+00 3.064369440078735352e+00 1.002475500106811523e+00 1.009956121444702148e+00
3.081080913543701172e+00 3.077903270721435547e+00 3.076411008834838867e+00 1.002475500106811523e+00 1.009640097618103027e+00
3.093092918395996094e+00 3.090029239654541016e+00 3.088452816009521484e+00 1.002475500106811523e+00 1.009332537651062012e+00
3.105104923248291016e+00 3.102151632308959961e+00 3.100494384765625000e+00 1.002475500106811523e+00 1.009033322334289551e+00
3.117116928100585938e+00 3.114270448684692383e+00 3.112536191940307617e+00 1.002475500106811523e+00 1.008742213249206543e+00
3.129129171371459961e+00 3.126385927200317383e+00 3.124578475952148438e+00 1.002475500106811523e+00 1.008458971977233887e+00
3.141141176223754883e+00 3.138497829437255859e+00 3.136620044708251953e+00 1.002475500106811523e+00 1.008183598518371582e+00
3.153153181076049805e+00 3.150606632232666016e+00 3.148661851882934570e+00 1.002475500106811523e+00 1.007915973663330078e+00
3.165165185928344727e+00 3.162712097167968750e+00 3.160703420639038086e+00 1.002475500106811523e+00 1.007655739784240723e+00
3.177177190780639648e+00 3.174814462661743164e+00 3.172745227813720703e+00 1.002475500106811523e+00 1.007402777671813965e+00
3.189189195632934570e+00 3.186913967132568359e+00 3.184787034988403320e+00 1.002475500106811523e+00 1.007157087326049805e+00
3.201201200485229492e+00 3.199010372161865234e+00 3.196828603744506836e+00 1.002475500106811523e+00 1.006918311119079590e+00
3.213213205337524414e+00 3.211104154586791992e+00 3.208870410919189453e+00 1.002475500106811523e+00 1.006686449050903320e+00
3.225225210189819336e+00 3.223195075988769531e+00 3.220911979675292969e+00 1.002475500106811523e+00 1.006461262702941895e+00
3.237237215042114258e+00 3.235283374786376953e+00 3.232954025268554688e+00 1.002475500106811523e+00 1.006242632865905762e+00
3.249249219894409180e+00 3.247369050979614258e+00 3.244995594024658203e+00 1.002475500106811523e+00 1.006030321121215820e+00
3.261261224746704102e+00 3.259452342987060547e+00 3.257037401199340820e+00 1.002475500106811523e+00 1.005824446678161621e+00
3.273273229598999023e+00 3.271533012390136719e+00 3.269079208374023438e+00 1.002475500106811523e+00 1.005624532699584961e+00
3.285285234451293945e+00 3.283611536026000977e+00 3.281121015548706055e+00 1.002475500106811523e+00 1.005430698394775391e+00
3.297297239303588867e+00 3.295687675476074219e+00 3.293162584304809570e+00 1.002475500106811523e+00 1.005242586135864258e+00
3.309309244155883789e+00 3.307761430740356445e+00 3.305204391479492188e+00 1.002475500106811523e+00 1.005060076713562012e+00
3.321321249008178711e+00 3.319833278656005859e+00 3.317245960235595703e+00 1.002475500106811523e+00 1.004883289337158203e+00
3.333333253860473633e+00 3.331902742385864258e+00 3.329287767410278320e+00 1.002475500106811523e+00 1.004711866378784180e+00
3.345345258712768555e+00 3.343970537185668945e+00 3.341329574584960938e+00 1.002475500106811523e+00 1.004545688629150391e+00
3.357357263565063477e+00 3.356036186218261719e+00 3.353371143341064453e+00 1.002475500106811523e+00 1.004384636878967285e+00
3.369369268417358398e+00 3.368099927902221680e+00 3.365413188934326172e+00 1.002475500106811523e+00 1.004228591918945312e+00
3.381381273269653320e+00 3.380161762237548828e+00 3.377454757690429688e+00 1.002475500106811523e+00 1.004077434539794922e+00
3.393393278121948242e+00 3.392221927642822266e+00 3.389496564865112305e+00 1.002475500106811523e+00 1.003931045532226562e+00
3.405405282974243164e+00 3.404280185699462891e+00 3.401538372039794922e+00 1.002475500106811523e+00 1.003789424896240234e+00
3.417417287826538086e+00 3.416337013244628906e+00 3.413579940795898438e+00 1.002475500106811523e+00 1.003652095794677734e+00
3.429429292678833008e+00 3.428391933441162109e+00 3.425621747970581055e+00 1.002475500106811523e+00 1.003519296646118164e+00
3.441441297531127930e+00 3.440445423126220703e+00 3.437663555145263672e+00 1.002475500106811523e+00 1.003390789031982422e+00
3.453453302383422852e+00 3.452497482299804688e+00 3.449705123901367188e+00 1.002475500106811523e+00 1.003266453742980957e+00
3.465465307235717773e+00 3.464547872543334961e+00 3.461747169494628906e+00 1.002475500106811523e+00 1.003146052360534668e+00
3.477477312088012695e+00 3.476597070693969727e+00 3.473788738250732422e+00 1.002475500106811523e+00 1.003029704093933105e+00
3.489489316940307617e+00 3.488644838333129883e+00 3.485830545425415039e+00 1.002475500106811523e+00 1.002917170524597168e+00
3.501501560211181641e+00 3.500691413879394531e+00 3.497872591018676758e+00 1.002475500106811523e+00 1.002808332443237305e+00
3.513513565063476562e+00 3.512736558914184570e+00 3.509914159774780273e+00 1.002475500106811523e+00 1.002703070640563965e+00
3.525525569915771484e+00 3.524780511856079102e+00 3.521955966949462891e+00 1.002475500106811523e+00 1.002601385116577148e+00
3.537537574768066406e+00 3.536823034286499023e+00 3.533997535705566406e+00 1.002475500106811523e+00 1.002503156661987305e+00
3.549549579620361328e+00 3.548864603042602539e+00 3.546039342880249023e+00 1.002475500106811523e+00 1.002408266067504883e+00
3.561561584472656250e+00 3.560904979705810547e+00 3.558081150054931641e+00 1.002475500106811523e+00 1.002316474914550781e+00
3.573573589324951172e+00 3.572944164276123047e+00 3.570122718811035156e+00 1.002475500106811523e+00 1.002228021621704102e+00
3.585585594177246094e+00 3.584982395172119141e+00 3.582164764404296875e+00 1.002475500106811523e+00 1.002142429351806641e+00
3.597597599029541016e+00 3.597019672393798828e+00 3.594206333160400391e+00 1.002475500106811523e+00 1.002059936523437500e+00
3.609609603881835938e+00 3.609055995941162109e+00 3.606248140335083008e+00 1.002475500106811523e+00 1.001980185508728027e+00
3.621621608734130859e+00 3.621091365814208984e+00 3.618289947509765625e+00 1.002475500106811523e+00 1.001903176307678223e+00
3.633633613586425781e+00 3.633125782012939453e+00 3.630331516265869141e+00 1.002475500106811523e+00 1.001828908920288086e+00
3.645645618438720703e+00 3.645159244537353516e+00 3.642373323440551758e+00 1.002475500106811523e+00 1.001757383346557617e+00
3.657657623291015625e+00 3.657191991806030273e+00 3.654415130615234375e+00 1.002475500106811523e+00 1.001688361167907715e+00
3.669669628143310547e+00 3.669223785400390625e+00 3.666456699371337891e+00 1.002475500106811523e+00 1.001621723175048828e+00
3.681681632995605469e+00 3.681255102157592773e+00 3.678498744964599609e+00 1.002475500106811523e+00 1.001557350158691406e+00
3.693693637847900391e+00 3.693285465240478516e+00 3.690540313720703125e+00 1.002475500106811523e+00 1.001495480537414551e+00
3.705705642700195312e+00 3.705314874649047852e+00 3.702582120895385742e+00 1.002475500106811523e+00 1.001435756683349609e+00
3.717717647552490234e+00 3.717343807220458984e+00 3.714623928070068359e+00 1.002475500106811523e+00 1.001378297805786133e+00
3.729729652404785156e+00 3.729372024536132812e+00 3.726665496826171875e+00 1.002475500106811523e+00 1.001322746276855469e+00
3.741741657257080078e+00 3.741399765014648438e+00 3.738707304000854492e+00 1.002475500106811523e+00 1.001269340515136719e+00
3.753753662109375000e+00 3.753426551818847656e+00 3.750748872756958008e+00 1.002475500106811523e+00 1.001217842102050781e+00
3.765765666961669922e+00 3.765452861785888672e+00 3.762790679931640625e+00 1.002475500106811523e+00 1.001168370246887207e+00
3.777777671813964844e+00 3.777478694915771484e+00 3.774832725524902344e+00 1.002475500106811523e+00 1.001120567321777344e+00
3.789789676666259766e+00 3.789503812789916992e+00 3.786874294281005859e+00 1.002475500106811523e+00 1.001074790954589844e+00
3.801801681518554688e+00 3.801528453826904297e+00 3.798916101455688477e+00 1.002475500106811523e+00 1.001030445098876953e+00
3.813813686370849609e+00 3.813552618026733398e+00 3.810957670211791992e+00 1.002475500106811523e+00 1.000987887382507324e+00
3.825825691223144531e+00 3.825576305389404297e+00 3.822999477386474609e+00 1.002475500106811523e+00 1.000946998596191406e+00
3.837837696075439453e+00 3.837599515914916992e+00 3.835041284561157227e+00 1.002475500106811523e+00 1.000907659530639648e+00
3.849849700927734375e+00 3.849622011184692383e+00 3.847082853317260742e+00 1.002475500106811523e+00 1.000869750976562500e+00
3.861861705780029297e+00 3.861644268035888672e+00 3.859124660491943359e+00 1.002475500106811523e+00 1.000833272933959961e+00
3.873873710632324219e+00 3.873666048049926758e+00 3.871166467666625977e+00 1.002475500106811523e+00 1.000798225402832031e+00
3.885885715484619141e+00 3.885687589645385742e+00 3.883208274841308594e+00 1.002475500106811523e+00 1.000764608383178711e+00
3.897897958755493164e+00 3.897708654403686523e+00 3.895250320434570312e+00 1.002475500106811523e+00 1.000732183456420898e+00
3.909909963607788086e+00 3.909729242324829102e+00 3.907291889190673828e+00 1.002475500106811523e+00 1.000701069831848145e+00
3.921921968460083008e+00 3.921749591827392578e+00 3.919333696365356445e+00 1.002475500106811523e+00 1.000671148300170898e+00
3.933933973312377930e+00 3.933769464492797852e+00 3.931375503540039062e+00 1.002475500106811523e+00 1.000642418861389160e+00
3.945945978164672852e+00 3.945789098739624023e+00 3.943417072296142578e+00 1.002475500106811523e+00 1.000614881515502930e+00
3.957957983016967773e+00 3.957808256149291992e+00 3.955458641052246094e+00 1.002475500106811523e+00 1.000588297843933105e+00
3.969969987869262695e+00 3.969827175140380859e+00 3.967500686645507812e+00 1.002475500106811523e+00 1.000562906265258789e+00
3.981981992721557617e+00 3.981845855712890625e+00 3.979542255401611328e+00 1.002475500106811523e+00 1.000538468360900879e+00
3.993993997573852539e+00 3.993864059448242188e+00 3.991583824157714844e+00 1.002475500106811523e+00 1.000514984130859375e+00
4.006005764007568359e+00 4.005881786346435547e+00 4.003625392913818359e+00 1.002475500106811523e+00 1.000492453575134277e+00
4.018017768859863281e+00 4.017899990081787109e+00 4.015666961669921875e+00 1.002475500106811523e+00 1.000470876693725586e+00
4.030029773712158203e+00 4.029917240142822266e+00 4.027709007263183594e+00 1.002475500106811523e+00 1.000450134277343750e+00
4.042041778564453125e+00 4.041934490203857422e+00 4.039750576019287109e+00 1.002475500106811523e+00 1.000430345535278320e+00
4.054053783416748047e+00 4.053951740264892578e+00 4.051792144775390625e+00 1.002475500106811523e+00 1.000411272048950195e+00
4.066065788269042969e+00 4.065968513488769531e+00 4.063834190368652344e+00 1.002475500106811523e+00 1.000392913818359375e+00
4.078078269958496094e+00 4.077985763549804688e+00 4.075876712799072266e+00 1.002475500106811523e+00 1.000375509262084961e+00
4.090090274810791016e+00 4.090002059936523438e+00 4.087918281555175781e+00 1.002475500106811523e+00 1.000358581542968750e+00
4.102102279663085938e+00 4.102018356323242188e+00 4.099960327148437500e+00 1.002475500106811523e+00 1.000342488288879395e+00
4.114114284515380859e+00 4.114034175872802734e+00 4.112001895904541016e+00 1.002475500106811523e+00 1.000327110290527344e+00
4.126126289367675781e+00 4.126049995422363281e+00 4.124043464660644531e+00 1.002475500106811523e+00 1.000312328338623047e+00
4.138138294219970703e+00 4.138065814971923828e+00 4.136085510253906250e+00 1.002475500106811523e+00 1.000298142433166504e+00
4.150150299072265625e+00 4.150081157684326172e+00 4.148127079010009766e+00 1.002475500106811523e+00 1.000284671783447266e+00
4.162162303924560547e+00 4.162096500396728516e+00 4.160168647766113281e+00 1.002475500106811523e+00 1.000271558761596680e+00
4.174174308776855469e+00 4.174111843109130859e+00 4.172210216522216797e+00 1.002475500106811523e+00 1.000259160995483398e+00
4.186186313629150391e+00 4.186126708984375000e+00 4.184252262115478516e+00 1.002475500106811523e+00 1.000247240066528320e+00
4.198198318481445312e+00 4.198141574859619141e+00 4.196293830871582031e+00 1.002475500106811523e+00 1.000235795974731445e+00
4.210210323333740234e+00 4.210156440734863281e+00 4.208335399627685547e+00 1.002475500106811523e+00 1.000225067138671875e+00
4.222222328186035156e+00 4.222171306610107422e+00 4.220377445220947266e+00 1.002475500106811523e+00 1.000214576721191406e+00
4.234234333038330078e+00 4.234185695648193359e+00 4.232419013977050781e+00 1.002475500106811523e+00 1.000204563140869141e+00
4.246246337890625000e+00 4.246200084686279297e+00 4.244460582733154297e+00 1.002475500106811523e+00 1.000195026397705078e+00
4.258258342742919922e+00 4.258214473724365234e+00 4.256502628326416016e+00 1.002475500106811523e+00 1.000185847282409668e+00
4.270270347595214844e+00 4.270228385925292969e+00 4.268544197082519531e+00 1.002475500106811523e+00 1.000177145004272461e+00
4.282282352447509766e+00 4.282242774963378906e+00 4.280586242675781250e+00 1.002475500106811523e+00 1.000168800354003906e+00
4.294294357299804688e+00 4.294256687164306641e+00 4.292628288269042969e+00 1.002475500106811523e+00 1.000160813331604004e+00
4.306306362152099609e+00 4.306270599365234375e+00 4.304669857025146484e+00 1.002475500106811523e+00 1.000153183937072754e+00
4.318318367004394531e+00 4.318284511566162109e+00 4.316711425781250000e+00 1.002475500106811523e+00 1.000145912170410156e+00
4.330330371856689453e+00 4.330297946929931641e+00 4.328752994537353516e+00 1.002475500106811523e+00 1.000138998031616211e+00
4.342342376708984375e+00 4.342311859130859375e+00 4.340795040130615234e+00 1.002475500106811523e+00 1.000132322311401367e+00
4.354354381561279297e+00 4.354325294494628906e+00 4.352836608886718750e+00 1.002475500106811523e+00 1.000125885009765625e+00
4.366366386413574219e+00 4.366338729858398438e+00 4.364878177642822266e+00 1.002475500106811523e+00 1.000119924545288086e+00
4.378378391265869141e+00 4.378352165222167969e+00 4.376920223236083984e+00 1.002475500106811523e+00 1.000114083290100098e+00
4.390390396118164062e+00 4.390365600585937500e+00 4.388961791992187500e+00 1.002475500106811523e+00 1.000108480453491211e+00
4.402402400970458984e+00 4.402378559112548828e+00 4.401003360748291016e+00 1.002475500106811523e+00 1.000103235244750977e+00
4.414414405822753906e+00 4.414391994476318359e+00 4.413045406341552734e+00 1.002475500106811523e+00 1.000098228454589844e+00
4.426426410675048828e+00 4.426404953002929688e+00 4.425086975097656250e+00 1.002475500106811523e+00 1.000093460083007812e+00
4.438438415527343750e+00 4.438418388366699219e+00 4.437128543853759766e+00 1.002475500106811523e+00 1.000088930130004883e+00
4.450450420379638672e+00 4.450431346893310547e+00 4.449170112609863281e+00 1.002475500106811523e+00 1.000084519386291504e+00
4.462462425231933594e+00 4.462444305419921875e+00 4.461212158203125000e+00 1.002475500106811523e+00 1.000080347061157227e+00
4.474474430084228516e+00 4.474457263946533203e+00 4.473253726959228516e+00 1.002475500106811523e+00 1.000076413154602051e+00
4.486486434936523438e+00 4.486470222473144531e+00 4.485295295715332031e+00 1.002475500106811523e+00 1.000072479248046875e+00
4.498498439788818359e+00 4.498483180999755859e+00 4.497337341308593750e+00 1.002475500106811523e+00 1.000069022178649902e+00
4.510510444641113281e+00 4.510495662689208984e+00 4.509379386901855469e+00 1.002475500106811523e+00 1.000065565109252930e+00
4.522522449493408203e+00 4.522508621215820312e+00 4.521420955657958984e+00 1.002475500106811523e+00 1.000062227249145508e+00
4.534534454345703125e+00 4.534521579742431641e+00 4.533463001251220703e+00 1.002475500106811523e+00 1.000059127807617188e+00
4.546546459197998047e+00 4.546534061431884766e+00 4.545504570007324219e+00 1.002475500106811523e+00 1.000056147575378418e+00
4.558558464050292969e+00 4.558546543121337891e+00 4.557546138763427734e+00 1.002475500106811523e+00 1.000053405761718750e+00
4.570570468902587891e+00 4.570559501647949219e+00 4.569588184356689453e+00 1.002475500106811523e+00 1.000050544738769531e+00
4.582582473754882812e+00 4.582571983337402344e+00 4.581629753112792969e+00 1.002475500106811523e+00 1.000048041343688965e+00
4.594594478607177734e+00 4.594584465026855469e+00 4.593671321868896484e+00 1.002475500106811523e+00 1.000045537948608398e+00
4.606606483459472656e+00 4.606596946716308594e+00 4.605712890625000000e+00 1.002475500106811523e+00 1.000043272972106934e+00
4.618618488311767578e+00 4.618609428405761719e+00 4.617754936218261719e+00 1.002475500106811523e+00 1.000041007995605469e+00
4.630630493164062500e+00 4.630621910095214844e+00 4.629796504974365234e+00 1.002475500106811523e+00 1.000038981437683105e+00
4.642642498016357422e+00 4.642634391784667969e+00 4.641838073730468750e+00 1.002475500106811523e+00 1.000036954879760742e+00
4.654654502868652344e+00 4.654646873474121094e+00 4.653880119323730469e+00 1.002475500106811523e+00 1.000035047531127930e+00
4.666666507720947266e+00 4.666659355163574219e+00 4.665921688079833984e+00 1.002475500106811523e+00 1.000033259391784668e+00
4.678678512573242188e+00 4.678671836853027344e+00 4.677963256835937500e+00 1.002475500106811523e+00 1.000031471252441406e+00
4.690690517425537109e+00 4.690684318542480469e+00 4.690005302429199219e+00 1.002475500106811523e+00 1.000029802322387695e+00
4.702702522277832031e+00 4.702696323394775391e+00 4.702047348022460938e+00 1.002475500106811523e+00 1.000028252601623535e+00
4.714714527130126953e+00 4.714708805084228516e+00 4.714088439941406250e+00 1.002475500106811523e+00 1.000026822090148926e+00
4.726726531982421875e+00 4.726721286773681641e+00 4.726130485534667969e+00 1.002475500106811523e+00 1.000025391578674316e+00
4.738738536834716797e+00 4.738733291625976562e+00 4.738172054290771484e+00 1.002475500106811523e+00 1.000024080276489258e+00
4.750750541687011719e+00 4.750745773315429688e+00 4.750213623046875000e+00 1.002475500106811523e+00 1.000022768974304199e+00
4.762762546539306641e+00 4.762757778167724609e+00 4.762255191802978516e+00 1.002475500106811523e+00 1.000021576881408691e+00
4.774774551391601562e+00 4.774770259857177734e+00 4.774297237396240234e+00 1.002475500106811523e+00 1.000020503997802734e+00
4.786786556243896484e+00 4.786782741546630859e+00 4.786338806152343750e+00 1.002475500106811523e+00 1.000019311904907227e+00
4.798798561096191406e+00 4.798794746398925781e+00 4.798380374908447266e+00 1.002475500106811523e+00 1.000018358230590820e+00
4.810810565948486328e+00 4.810806751251220703e+00 4.810422897338867188e+00 1.002475500106811523e+00 1.000017404556274414e+00
4.822822570800781250e+00 4.822819232940673828e+00 4.822463989257812500e+00 1.002475500106811523e+00 1.000016450881958008e+00
4.834834575653076172e+00 4.834831237792968750e+00 4.834506034851074219e+00 1.002475500106811523e+00 1.000015497207641602e+00
4.846846580505371094e+00 4.846843719482421875e+00 4.846548080444335938e+00 1.002475500106811523e+00 1.000014662742614746e+00
4.858859062194824219e+00 4.858856201171875000e+00 4.858590126037597656e+00 1.002475500106811523e+00 1.000013828277587891e+00
4.870871067047119141e+00 4.870868206024169922e+00 4.870631694793701172e+00 1.002475500106811523e+00 1.000013113021850586e+00
4.882883071899414062e+00 4.882880687713623047e+00 4.882673740386962891e+00 1.002475500106811523e+00 1.000012397766113281e+00
4.894895076751708984e+00 4.894892692565917969e+00 4.894715309143066406e+00 1.002475500106811523e+00 1.000011682510375977e+00
4.906907081604003906e+00 4.906904697418212891e+00 4.906756877899169922e+00 1.002475500106811523e+00 1.000011086463928223e+00
4.918919086456298828e+00 4.918916702270507812e+00 4.918798446655273438e+00 1.002475500106811523e+00 1.000010490417480469e+00
4.930931091308593750e+00 4.930929183959960938e+00 4.930840492248535156e+00 1.002475500106811523e+00 1.000009894371032715e+00
4.942943096160888672e+00 4.942941188812255859e+00 4.942882061004638672e+00 1.002475500106811523e+00 1.000009417533874512e+00
4.954955101013183594e+00 4.954953193664550781e+00 4.954923629760742188e+00 1.002475500106811523e+00 1.000008821487426758e+00
4.966967105865478516e+00 4.966965675354003906e+00 4.966965675354003906e+00 1.002475500106811523e+00 1.000008344650268555e+00
4.978979110717773438e+00 4.978977680206298828e+00 4.979007244110107422e+00 1.002475500106811523e+00 1.000007867813110352e+00
4.990991115570068359e+00 4.990989685058593750e+00 4.991048812866210938e+00 1.002475500106811523e+00 1.000007390975952148e+00
5.003003120422363281e+00 5.003001689910888672e+00 5.003090858459472656e+00 1.002475500106811523e+00 1.000007033348083496e+00
5.015015125274658203e+00 5.015013694763183594e+00 5.015132427215576172e+00 1.002475500106811523e+00 1.000006675720214844e+00
5.027027130126953125e+00 5.027025699615478516e+00 5.027173995971679688e+00 1.002475500106811523e+00 1.000006198883056641e+00
5.039039134979248047e+00 5.039037704467773438e+00 5.039216041564941406e+00 1.002475500106811523e+00 1.000005960464477539e+00
5.051051139831542969e+00 5.051050186157226562e+00 5.051258087158203125e+00 1.002475500106811523e+00 1.000005602836608887e+00
5.063063144683837891e+00 5.063062191009521484e+00 5.063299655914306641e+00 1.002475500106811523e+00 1.000005245208740234e+00
5.075075149536132812e+00 5.075074195861816406e+00 5.075341224670410156e+00 1.002475500106811523e+00 1.000005006790161133e+00
5.087087154388427734e+00 5.087086200714111328e+00 5.087383270263671875e+00 1.002475500106811523e+00 1.000004768371582031e+00
5.099099159240722656e+00 5.099098205566406250e+00 5.099424839019775391e+00 1.002475500106811523e+00 1.000004410743713379e+00
5.111111164093017578e+00 5.111110210418701172e+00 5.111466407775878906e+00 1.002475500106811523e+00 1.000004172325134277e+00
5.123123168945312500e+00 5.123122215270996094e+00 5.123508453369140625e+00 1.002475500106811523e+00 1.000003933906555176e+00
5.135135173797607422e+00 5.135134220123291016e+00 5.135550022125244141e+00 1.002475500106811523e+00 1.000003695487976074e+00
5.147147178649902344e+00 5.147146701812744141e+00 5.147591590881347656e+00 1.002475500106811523e+00 1.000003576278686523e+00
5.159159183502197266e+00 5.159158706665039062e+00 5.159633636474609375e+00 1.002475500106811523e+00 1.000003337860107422e+00
5.171171188354492188e+00 5.171170711517333984e+00 5.171675205230712891e+00 1.002475500106811523e+00 1.000003099441528320e+00
5.183183193206787109e+00 5.183182716369628906e+00 5.183716773986816406e+00 1.002475500106811523e+00 1.000002861022949219e+00
5.195195198059082031e+00 5.195194721221923828e+00 5.195758342742919922e+00 1.002475500106811523e+00 1.000002741813659668e+00
5.207207202911376953e+00 5.207206726074218750e+00 5.207800388336181641e+00 1.002475500106811523e+00 1.000002622604370117e+00
5.219219207763671875e+00 5.219218730926513672e+00 5.219841957092285156e+00 1.002475500106811523e+00 1.000002384185791016e+00
5.231231212615966797e+00 5.231230735778808594e+00 5.231883525848388672e+00 1.002475500106811523e+00 1.000002264976501465e+00
5.243243217468261719e+00 5.243242740631103516e+00 5.243926048278808594e+00 1.002475500106811523e+00 1.000002145767211914e+00
5.255255222320556641e+00 5.255254745483398438e+00 5.255967140197753906e+00 1.002475500106811523e+00 1.000002026557922363e+00
5.267267227172851562e+00 5.267266750335693359e+00 5.268009185791015625e+00 1.002475500106811523e+00 1.000001907348632812e+00
5.279279232025146484e+00 5.279278755187988281e+00 5.280051231384277344e+00 1.002475500106811523e+00 1.000001788139343262e+00
5.291291236877441406e+00 5.291290760040283203e+00 5.292092800140380859e+00 1.002475500106811523e+00 1.000001668930053711e+00
5.303303241729736328e+00 5.303302764892578125e+00 5.304134368896484375e+00 1.002475500106811523e+00 1.000001668930053711e+00
5.315315246582031250e+00 5.315314769744873047e+00 5.316176414489746094e+00 1.002475500106811523e+00 1.000001430511474609e+00
5.327327251434326172e+00 5.327326774597167969e+00 5.328217983245849609e+00 1.002475500106811523e+00 1.000001430511474609e+00
5.339339256286621094e+00 5.339338779449462891e+00 5.340259552001953125e+00 1.002475500106811523e+00 1.000001311302185059e+00
5.351351261138916016e+00 5.351351261138916016e+00 5.352301120758056641e+00 1.002475500106811523e+00 1.000001311302185059e+00
5.363363265991210938e+00 5.363363265991210938e+00 5.364343166351318359e+00 1.002475500106811523e+00 1.000001192092895508e+00
5.375375270843505859e+00 5.375375270843505859e+00 5.376384735107421875e+00 1.002475500106811523e+00 1.000001072883605957e+00
5.387387275695800781e+00 5.387387275695800781e+00 5.388426303863525391e+00 1.002475500106811523e+00 1.000001072883605957e+00
5.399399280548095703e+00 5.399399280548095703e+00 5.400468349456787109e+00 1.002475500106811523e+00 1.000000953674316406e+00
5.411411285400390625e+00 5.411411285400390625e+00 5.412509918212890625e+00 1.002475500106811523e+00 1.000000953674316406e+00
5.423423290252685547e+00 5.423423290252685547e+00 5.424551486968994141e+00 1.002475500106811523e+00 1.000000834465026855e+00
5.435435295104980469e+00 5.435435295104980469e+00 5.436593532562255859e+00 1.002475500106811523e+00 1.000000834465026855e+00
5.447447299957275391e+00 5.447447299957275391e+00 5.448635101318359375e+00 1.002475500106811523e+00 1.000000715255737305e+00
5.459459304809570312e+00 5.459459304809570312e+00 5.460676670074462891e+00 1.002475500106811523e+00 1.000000715255737305e+00
5.471471309661865234e+00 5.471471309661865234e+00 5.472719192504882812e+00 1.002475500106811523e+00 1.000000715255737305e+00
5.483483314514160156e+00 5.483483314514160156e+00 5.484760284423828125e+00 1.002475500106811523e+00 1.000000596046447754e+00
5.495495319366455078e+00 5.495495319366455078e+00 5.496802330017089844e+00 1.002475500106811523e+00 1.000000596046447754e+00
5.507507324218750000e+00 5.507507324218750000e+00 5.508843898773193359e+00 1.002475500106811523e+00 1.000000596046447754e+00
5.519519329071044922e+00 5.519519329071044922e+00 5.520885944366455078e+00 1.002475500106811523e+00 1.000000476837158203e+00
5.531531333923339844e+00 5.531531333923339844e+00 5.532927513122558594e+00 1.002475500106811523e+00 1.000000476837158203e+00
5.543543338775634766e+00 5.543543338775634766e+00 5.544969081878662109e+00 1.002475500106811523e+00 1.000000476837158203e+00
5.555555343627929688e+00 5.555555343627929688e+00 5.557011127471923828e+00 1.002475500106811523e+00 1.000000476837158203e+00
5.567567348480224609e+00 5.567567348480224609e+00 5.569052696228027344e+00 1.002475500106811523e+00 1.000000476837158203e+00
5.579579353332519531e+00 5.579579353332519531e+00 5.581094264984130859e+00 1.002475500106811523e+00 1.000000357627868652e+00
5.591591358184814453e+00 5.591591358184814453e+00 5.593136310577392578e+00 1.002475500106811523e+00 1.000000357627868652e+00
5.603603363037109375e+00 5.603603363037109375e+00 5.605177879333496094e+00 1.002475500106811523e+00 1.000000357627868652e+00
5.615615844726562500e+00 5.615615844726562500e+00 5.617219924926757812e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.627627849578857422e+00 5.627627849578857422e+00 5.629261970520019531e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.639639854431152344e+00 5.639639854431152344e+00 5.641303539276123047e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.651651859283447266e+00 5.651651859283447266e+00 5.653345108032226562e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.663663864135742188e+00 5.663663864135742188e+00 5.665386676788330078e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.675675868988037109e+00 5.675675868988037109e+00 5.677428722381591797e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.687687873840332031e+00 5.687687873840332031e+00 5.689470291137695312e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.699699878692626953e+00 5.699699878692626953e+00 5.701512336730957031e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.711711883544921875e+00 5.711711883544921875e+00 5.713554382324218750e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.723723888397216797e+00 5.723723888397216797e+00 5.725595951080322266e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.735735893249511719e+00 5.735735893249511719e+00 5.737637519836425781e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.747747898101806641e+00 5.747747898101806641e+00 5.749679565429687500e+00 1.002475500106811523e+00 1.000000238418579102e+00
5.759759902954101562e+00 5.759759902954101562e+00 5.761721134185791016e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.771771907806396484e+00 5.771771907806396484e+00 5.773762702941894531e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.783783912658691406e+00 5.783783912658691406e+00 5.785804271697998047e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.795795917510986328e+00 5.795795917510986328e+00 5.797846317291259766e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.807807922363281250e+00 5.807807922363281250e+00 5.809887886047363281e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.819819927215576172e+00 5.819819927215576172e+00 5.821929454803466797e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.831831932067871094e+00 5.831831932067871094e+00 5.833971500396728516e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.843843936920166016e+00 5.843843936920166016e+00 5.846013069152832031e+00 1.002475500106811523e+00 1.000000119209289551e+00
5.855855941772460938e+00 5.855855941772460938e+00 5.858054637908935547e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.867867946624755859e+00 5.867867946624755859e+00 5.870096683502197266e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.879879951477050781e+00 5.879879951477050781e+00 5.882138252258300781e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.891891956329345703e+00 5.891891956329345703e+00 5.894179821014404297e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.903903961181640625e+00 5.903903961181640625e+00 5.906222343444824219e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.915915966033935547e+00 5.915915966033935547e+00 5.918263435363769531e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.927927970886230469e+00 5.927927970886230469e+00 5.930305480957031250e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.939939975738525391e+00 5.939939975738525391e+00 5.942347049713134766e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.951951980590820312e+00 5.951951980590820312e+00 5.954389095306396484e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.963963985443115234e+00 5.963963985443115234e+00 5.966430664062500000e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.975975990295410156e+00 5.975975990295410156e+00 5.978472232818603516e+00 1.002475500106811523e+00 1.000000000000000000e+00
5.987987995147705078e+00 5.987987995147705078e+00 5.990514278411865234e+00 1.002475500106811523e+00 1.000000000000000000e+00
6.000000000000000000e+00 6.000000000000000000e+00 6.002555847167968750e+00 1.002475500106811523e+00 1.000000000000000000e+00

